Sidekick compilation with xDSL

Traditionally, compiler researchers either conduct experiments within an existing production compiler or develop their own prototype compiler; both options come with trade-offs. On one hand, prototyping in a production compiler can be cumbersome, as they are often optimized for program compilation speed at the expense of software simplicity and development speed. On the other hand, the transition from a prototype compiler to production requires significant engineering work. To bridge this gap, we introduce the concept of sidekick compiler frameworks, an approach that uses multiple frameworks that interoperate with each other by leveraging textual interchange formats and declarative descriptions of abstractions. Each such compiler framework is specialized for specific use cases, such as performance or prototyping. Abstractions are by design shared across frameworks, simplifying the transition from prototyping to production. We demonstrate this idea with xDSL, a sidekick for MLIR focused on prototyping and teaching. xDSL interoperates with MLIR through a shared textual IR and the exchange of IRs through an IR Definition Language. The benefits of sidekick compiler frameworks are evaluated by showing on three use cases how xDSL impacts their development: teaching, DSL compilation, and rewrite system prototyping. We also investigate the trade-offs that xDSL offers, and demonstrate how we simplify the transition between frameworks using the IRDL dialect. With sidekick compilation, we envision a future in which engineers minimize the cost of development by choosing a framework built for their immediate needs, and later transitioning to production with minimal overhead.

==> plots/_data/constant_folding_time.json <==
{"TIME_RUNNING_LARGE_FILES_MLIR": {"100": 0.0004000000000000001, "3000": 0.00796, "1000": 0.0027099999999999997, "10000": 0.02697, "30": 0.00020000000000000004, "300": 0.00092}, "TIME_RUNNING_LARGE_FILES_MLIR_DEBUG": {"100": 0.00634, "3000": 0.1703, "1000": 0.05715999999999999, "10000": 0.5673699999999999, "30": 0.0024199999999999994, "300": 0.017610000000000004}, "TIME_RUNNING_LARGE_FILES_XDSL": {"100": 0.0027582645416259766, "3000": 0.08954136371612549, "1000": 0.025475049018859865, "10000": 0.3766690492630005, "30": 0.0008823633193969727, "300": 0.007721996307373047}}

==> plots/_data/dialect_relations.json <==
{"DIALECT_RELATIONS": [[true, false, false, true, false, false, false, false, true, false, false, false, true, true, false, false, true, true, false, false, false, false, true, false, false, false, false, false, false, false, false], [false, true, false, false, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, true, true, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, true, true, false, true, false, true, false, false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, true, false], [false, false, false, false, true, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, true, false], [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, true, false, true, false, true, false, true, false, false, false, false, true, false, false, false, false, true, false, false, false, false, false, false, false, false], [true, false, false, true, false, false, false, true, true, false, true, false, true, false, true, false, true, true, false, false, false, false, true, true, false, false, true, false, true, true, false], [false, false, false, false, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, false, true, true, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, false, true, false, true, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, false, false, false, false, false, true, false, false, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, false, true, false, true, false, true, false, false, false, false, false, false, false, false, false, true, false, false, false, false, false, false, false, false], [true, false, false, true, false, false, true, false, true, false, false, false, true, true, true, true, true, true, false, false, false, false, true, false, false, false, true, false, true, false, false], [true, false, false, true, false, false, false, true, true, true, true, false, true, false, true, false, true, true, false, true, false, false, true, true, false, false, true, false, true, true, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, true, true, false, false, false, false, false, false, false, false, false, false, false, true, false], [true, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false, true, false, false, false, false, true, false, false, false, true, false, true, true, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false, true, true, false, false, false, false, false, false, false, false, false, false, true, false], [false, false, false, false, false, false, false, false, true, false, false, false, false, false, false, false, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, true, false, false, false, false, false, false, false, false, false, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, true, false, false, false, false, false, false, false, false, false], [true, false, false, true, false, false, false, true, true, false, true, false, true, false, true, false, true, true, false, false, false, false, true, false, false, false, true, false, true, true, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, true, false, false, true, false, false, false, false], [false, false, false, true, false, false, false, true, true, true, false, false, true, false, true, false, true, false, false, false, false, false, false, false, true, false, true, false, false, false, false], [false, false, false, false, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, true, false, false, false, false, false], [true, false, false, true, false, false, false, true, true, false, false, false, true, false, true, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, true, true, false, false, false], [false, false, false, true, false, false, false, false, true, false, false, false, true, false, true, false, false, false, false, true, false, false, true, false, false, false, false, false, true, false, false], [true, false, false, true, false, false, true, false, true, false, false, false, true, false, false, false, false, true, false, false, false, false, true, false, false, false, true, false, false, true, false], [false, false, false, false, false, false, false, false, true, false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, true]], "DIALECT_RELATIONS_NAMES": ["affine", "amdgpu", "amx", "arith", "arm_neon", "arm_sve", "async", "bufferization", "builtin", "complex", "cf", "emitc", "func", "gpu", "linalg", "llvm", "math", "memref", "nvgpu", "pdl", "pdl_interp", "quant", "scf", "shape", "sparse_tensor", "spirv", "tensor", "tosa", "transform", "vector", "x86vector"]}

==> plots/_data/large_file_parsing.json <==
{"TIME_PARSING_LARGE_FILES_MLIR": {"10000": 0.03639500000000027, "30": 0.0016029000000003179, "1000": 0.006634900000000244, "300": 0.0024890999999996667, "3000": 0.014252099999998791, "100": 0.0027421000000003915}, "TIME_PARSING_LARGE_FILES_MLIR_DEBUG": {"10000": 0.8345766999999995, "30": 0.015591799999999979, "1000": 0.09291630000000026, "300": 0.033553100000000315, "3000": 0.2574467999999996, "100": 0.018477599999999938}, "TIME_PARSING_LARGE_FILES_XDSL": {"10000": 8.9629607, "30": 0.38098970000000065, "1000": 0.8991433000000001, "300": 0.514106799999999, "3000": 2.1128852999999994, "100": 0.4186952999999988}, "TIME_PARSING_LARGE_FILES_XDSL_NATIVE": {"10000": 8.7764605, "30": 0.018277500000000658, "1000": 0.680917199999999, "300": 0.1464447000000007, "3000": 1.9045462999999998, "100": 0.052508499999999}}

==> plots/_data/launch_time.json <==
{
    "LAUNCH_TIME": "0.40"
}

==> plots/_data/mlir_recompilation_time.json <==
{"RECOMPILATION_PER_DIALECT": {"affine": [32.012717723846436, 630.3024190000015], "arith": [80.56966376304626, 1365.1222559999987], "async": [7.7500269412994385, 36.44279100000131], "dlti": [40.55161738395691, 139.12023299999964], "gpu": [12.540741920471191, 193.68378800000028], "llvm": [32.9945502281189, 494.2539399999987], "mlprogram": [7.538299560546875, 12.089843000001565], "omp": [9.903663873672485, 28.843330999998216], "quant": [11.91421127319336, 34.03815400000167], "sparse": [14.520795583724976, 75.74214599999868], "tosa": [13.305434465408325, 89.76526300000114], "amdgpu": [7.480547666549683, 13.304653999999573], "arm_neon": [7.60423731803894, 14.137174999999843], "bufferization": [12.32685399055481, 185.6757859999998], "complex": [14.724175930023193, 102.7647909999996], "emitc": [7.272010803222656, 9.457354000000123], "math": [21.965210437774658, 132.96532000000116], "nvgpu": [7.63297438621521, 24.356345999998666], "pdl": [16.647953510284424, 99.3942160000006], "scf": [27.2757248878479, 660.6209870000002], "spirv": [23.862367630004883, 261.6102119999996], "vector": [26.424687385559082, 513.7262120000014], "amx": [7.62474513053894, 15.756656999998086], "arm_sve": [7.585782527923584, 16.944322999999713], "cf": [8.534261226654053, 51.16811900000175], "func": [61.62412881851196, 808.0793109999977], "linalg": [55.371567726135254, 622.5062030000008], "memref": [38.32826590538025, 848.3740199999993], "openacc": [7.701411008834839, 17.445858000002772], "pdl_interp": [7.835745334625244, 34.61611599999742], "shape": [11.276093006134033, 37.2665820000002], "tensor": [60.76296901702881, 769.8032160000002], "transform": [4.042917490005493, 6.233796000000439], "x86_vector": [7.637348651885986, 21.95001400000183]}}

==> plots/_data/mlir_recompilation_time_debug.json <==
{"RECOMPILATION_PER_DIALECT_DEBUG": {"affine": [24.55465030670166, 518.3589170000014], "arith": [57.550509214401245, 1098.6566579999999], "async": [8.631552696228027, 31.276875999996264], "dlti": [24.578813314437866, 113.2194210000016], "gpu": [12.615557432174683, 179.30231099999946], "llvm": [25.145792722702026, 422.84645399999863], "mlprogram": [8.309648752212524, 11.140535000005912], "omp": [8.60554575920105, 23.863296999996237], "quant": [8.472084999084473, 28.251594000001205], "sparse": [9.490187168121338, 62.13634499999898], "tosa": [9.756455898284912, 81.69321099999797], "amdgpu": [8.29534363746643, 12.15381800000614], "arm_neon": [8.450810432434082, 13.878755999998248], "bufferization": [13.181020736694336, 167.79312299999583], "complex": [9.907770872116089, 83.60105200000544], "emitc": [8.30776858329773, 9.265842000000703], "math": [12.522197008132935, 103.35325999999623], "nvgpu": [8.5285165309906, 22.652579000001424], "pdl": [16.185205221176147, 78.98008000000118], "scf": [25.21883249282837, 566.3339999999953], "spirv": [19.375676155090332, 223.07851900000242], "vector": [20.734981298446655, 441.9469600000011], "amx": [8.364532232284546, 14.715057000001252], "arm_sve": [8.396383047103882, 15.488487999995414], "cf": [6.739881277084351, 42.44049700000323], "func": [42.98266577720642, 702.140999999996], "linalg": [37.2017548084259, 512.7373160000061], "memref": [29.646045923233032, 695.5786959999969], "openacc": [8.364392518997192, 14.795868000001065], "pdl_interp": [8.532734155654907, 26.645861999997578], "shape": [8.599246263504028, 31.4189880000049], "tensor": [41.517911195755005, 619.0218729999979], "transform": [3.7668237686157227, 4.812615999995614], "x86_vector": [8.398167610168457, 19.93204500000138]}}

==> plots/_data/mlir_recompilation_time_debug_desktop.json <==
{"RECOMPILATION_PER_DIALECT_DEBUG": {"affine": [27.829121589660645, 522.7481550000011], "arith": [57.93408703804016, 1095.098797999999], "async": [8.696193933486938, 31.10868499999924], "dlti": [25.516414165496826, 111.59429300000193], "gpu": [12.987121820449829, 176.90586500000063], "llvm": [25.75417137145996, 420.80255300000135], "mlprogram": [8.332859992980957, 11.066033999995852], "omp": [8.544243812561035, 23.588620000002265], "quant": [8.536000967025757, 28.122527999999875], "sparse": [9.57281231880188, 62.27150200000324], "tosa": [9.93323802947998, 80.82201399999758], "amdgpu": [8.375227689743042, 12.143266999999469], "arm_neon": [8.436954021453857, 13.777413000003435], "bufferization": [13.052757501602173, 164.95250799999485], "complex": [10.033320426940918, 84.25970500000403], "emitc": [8.324206352233887, 9.19252399999823], "math": [12.424501180648804, 105.24130300000252], "nvgpu": [8.453476190567017, 22.578637999999046], "pdl": [16.28209114074707, 79.99779000000126], "scf": [25.846201181411743, 560.6706329999943], "spirv": [19.679116010665894, 221.85293900000397], "vector": [23.08905339241028, 450.04352199999994], "amx": [8.646608591079712, 15.106512999998813], "arm_sve": [8.590794563293457, 15.795538999998826], "cf": [6.864573001861572, 43.7859660000031], "func": [44.175007581710815, 707.3988679999966], "linalg": [38.220619440078735, 515.249616000001], "memref": [31.2478609085083, 701.8185880000019], "openacc": [8.898537635803223, 15.574106000000029], "pdl_interp": [8.695984363555908, 27.40256899999804], "shape": [8.692345142364502, 32.149060000003374], "tensor": [42.46150851249695, 624.3367339999968], "transform": [3.9170520305633545, 4.988991999998689], "x86_vector": [8.536864042282104, 20.229997000002186], "operation": [120.2900640964508, 2746.0971040000004], "dialect": [119.17681980133057, 2731.739388000002], "integer set": [20.106820106506348, 67.98576599999797], "type interface": [119.83369565010071, 2813.551729999999], "affine expr": [121.05166673660278, 2821.4293810000017]}}

==> plots/_data/mlir_recompilation_time_debug_laptop.json <==
{"RECOMPILATION_PER_DIALECT_DEBUG": {"affine": [23.92745542526245, 535.6464409999971], "arith": [56.660948276519775, 1133.9068450000013], "async": [9.017495155334473, 30.868969999999536], "dlti": [22.189872980117798, 115.93714900000123], "gpu": [11.284452438354492, 178.38320699999895], "llvm": [28.6774959564209, 503.25419300000067], "mlprogram": [8.746009349822998, 11.186201000000437], "omp": [8.779987812042236, 24.10355999999956], "quant": [7.896651744842529, 28.744481000001542], "sparse": [10.482738018035889, 98.2794189999986], "tosa": [10.161484956741333, 84.99329299999954], "amdgpu": [8.741146802902222, 12.912371999998868], "arm_neon": [8.7832510471344, 14.329299000000901], "bufferization": [12.751606702804565, 174.35428799999863], "complex": [10.547579288482666, 122.14014400000087], "emitc": [8.641623735427856, 9.341561000001093], "math": [12.164734125137329, 111.38080500000069], "nvgpu": [8.858087062835693, 24.41458199999761], "pdl": [16.127533435821533, 75.85361400000329], "scf": [24.79771590232849, 585.3519919999999], "spirv": [20.162566661834717, 228.29363499999818], "vector": [20.990091562271118, 449.0101270000014], "amx": [8.775221824645996, 15.15312300000005], "arm_sve": [8.777502298355103, 15.856263999998191], "cf": [7.001218318939209, 44.066554000000906], "func": [41.50115609169006, 720.491997000001], "linalg": [35.47817420959473, 541.4769589999996], "memref": [28.881423711776733, 712.3649789999981], "openacc": [8.788726329803467, 15.059754000001703], "pdl_interp": [8.87925410270691, 29.805163000000903], "shape": [8.871251344680786, 31.064182999998593], "tensor": [39.6548216342926, 632.9294469999986], "transform": [3.7767441272735596, 4.91095100000166], "x86_vector": [8.779213190078735, 20.406270999999833]}}

==> plots/_data/mlir_recompilation_time_desktop.json <==
{"RECOMPILATION_PER_DIALECT": {"affine": [32.58882808685303, 627.4936300000008], "arith": [82.1611340045929, 1359.3910419999993], "async": [7.851964712142944, 36.446530000001076], "dlti": [41.513543128967285, 138.21822099999918], "gpu": [13.20787525177002, 194.09443900000042], "llvm": [34.88887357711792, 493.75514900000053], "mlprogram": [7.520673036575317, 12.134275999998863], "omp": [9.951434850692749, 28.855706000000282], "quant": [12.287368535995483, 34.450534999999945], "sparse": [14.64334511756897, 77.72132799999963], "tosa": [13.563688039779663, 92.26666300000034], "amdgpu": [7.4903247356414795, 13.370355000000927], "arm_neon": [7.600358963012695, 14.144657999999254], "bufferization": [12.554672718048096, 186.28340299999945], "complex": [14.941458702087402, 105.96275600000081], "emitc": [7.499278783798218, 9.75146599999971], "math": [21.907641887664795, 136.711636], "nvgpu": [7.703029155731201, 24.496648000000278], "pdl": [16.891294956207275, 102.52484600000025], "scf": [27.633161306381226, 658.8873269999985], "spirv": [24.33213710784912, 261.315805000002], "vector": [27.0403151512146, 508.93049600000086], "amx": [7.498634338378906, 15.46642399999837], "arm_sve": [7.547768831253052, 16.834624999999505], "cf": [8.520644187927246, 50.99029399999927], "func": [62.71551728248596, 806.7971830000024], "linalg": [55.7080078125, 618.9292429999987], "memref": [38.28841495513916, 845.0505950000006], "openacc": [7.653228521347046, 17.370073999998567], "pdl_interp": [7.774184942245483, 34.45351500000106], "shape": [11.255221605300903, 37.26782599999933], "tensor": [60.817813873291016, 770.645156999999], "transform": [4.160788536071777, 6.429628000001685], "x86_vector": [7.777719974517822, 22.153120999999373], "operation": [152.30072617530823, 3312.6973580000013], "dialect": [151.12432026863098, 3287.334781999998], "integer set": [28.308939218521118, 87.7009730000027], "type interface": [155.52222990989685, 3384.9742259999985], "affine expr": [155.7166872024536, 3410.0457359999964]}}

==> plots/_data/mlir_recompilation_time_laptop.json <==
{"RECOMPILATION_PER_DIALECT": {"affine": [27.406928777694702, 498.2653169999994], "arith": [66.22125434875488, 1076.6069719999996], "async": [6.880198001861572, 31.369329000001017], "dlti": [36.20082688331604, 118.29089699999895], "gpu": [10.96190357208252, 160.04167899999993], "llvm": [28.504399061203003, 397.8310190000011], "mlprogram": [6.652208566665649, 10.535973000000013], "omp": [8.667908191680908, 25.172481999999945], "quant": [10.737481832504272, 29.66686899999877], "sparse": [13.01256799697876, 65.44421500000135], "tosa": [11.974549293518066, 78.11239299999943], "amdgpu": [6.660083293914795, 11.655253000000812], "arm_neon": [6.662841558456421, 12.234311999998681], "bufferization": [10.245829582214355, 152.08710799999972], "complex": [12.997678279876709, 87.28694300000097], "emitc": [6.598016023635864, 8.479488999999376], "math": [19.132370710372925, 114.27255200000036], "nvgpu": [6.7584075927734375, 21.189550000000963], "pdl": [14.901494026184082, 84.07378299999982], "scf": [21.841553449630737, 529.5418289999998], "spirv": [20.32116436958313, 212.65353200000027], "vector": [22.617409229278564, 409.7239119999995], "amx": [6.674767732620239, 13.55087099999946], "arm_sve": [6.701753854751587, 14.643801000000167], "cf": [7.36037540435791, 43.418399000000136], "func": [52.685301780700684, 651.9275429999998], "linalg": [47.83738327026367, 507.20530900000085], "memref": [30.80871343612671, 678.5442649999986], "openacc": [6.647655010223389, 14.940732000000935], "pdl_interp": [6.80652379989624, 29.56822900000043], "shape": [9.824718475341797, 31.935527999999977], "tensor": [51.067726850509644, 620.7022059999999], "transform": [3.6153225898742676, 5.5108409999993455], "x86_vector": [6.729725122451782, 19.08322599999883]}}

==> plots/_data/ops_coverage_per_dialect.json <==
{"OPS_IN_DIALECT_TESTS": {"affine": [13, 13], "amdgpu": [5, 5], "amx": [5, 13], "arith": [44, 45], "arm_neon": [2, 3], "arm_sve": [0, 26], "async": [25, 26], "bufferization": [5, 5], "builtin": [2, 2], "complex": [26, 27], "cf": [4, 4], "emitc": [5, 6], "func": [3, 5], "gpu": [29, 33], "linalg": [2, 2], "llvm": [17, 209], "math": [29, 31], "memref": [25, 31], "nvgpu": [5, 5], "pdl": [12, 14], "pdl_interp": [7, 38], "quant": [1, 3], "scf": [11, 11], "shape": [35, 40], "sparse_tensor": [19, 19], "spirv": [187, 218], "tensor": [19, 19], "tosa": [67, 69], "transform": [15, 35], "vector": [33, 39], "x86vector": [6, 15]}}

==> plots/_data/ops_per_dialect.json <==
{"OPS_PER_DIALECT": {"mlir": [["linalg", 2], ["builtin", 2], ["quant", 3], ["arm_neon", 3], ["cf", 4], ["nvgpu", 5], ["func", 5], ["amdgpu", 5], ["bufferization", 5], ["emitc", 6], ["irdl", 7], ["ml_program", 11], ["scf", 11], ["amx", 13], ["affine", 13], ["pdl", 14], ["x86vector", 15], ["tensor", 19], ["sparse_tensor", 19], ["arm_sve", 26], ["async", 26], ["nvvm", 27], ["complex", 27], ["math", 31], ["memref", 31], ["gpu", 33], ["transform", 35], ["pdl_interp", 38], ["vector", 39], ["shape", 40], ["arith", 45], ["rocdl", 49], ["tosa", 69], ["llvm", 209], ["spirv", 218]], "circt": [["seq", 2], ["chirrtl", 5], ["ssp", 5], ["moore", 6], ["hwarith", 7], ["pipeline", 8], ["fsm", 10], ["msft", 17], ["systemc", 17], ["comb", 19], ["esi", 21], ["llhd", 23], ["hw", 24], ["handshake", 27], ["calyx", 49], ["sv", 59], ["firrtl", 73]], "flang": [["fircg", 3], ["fir", 74]], "composable_rewriting": [["match", 5], ["elevate", 20], ["ir_utils", 31]], "oec": [["stencil", 12]], "sql": [["iterators", 8], ["rel_alg", 13], ["rel_impl", 15], ["rel_ssa", 15], ["ibis", 26]], "chocopy": [["choco_ast", 22], ["choco_flat", 22], ["riscv_ssa", 48], ["riscv", 71]]}}

==> plots/_data/parse_mlir_tests_with_xdsl.json <==
{"PASSING_TESTS_PER_FOLDER": {"mlir-spirv-cpu-runner": [2, 0], "Pass": [13, 0], "Interfaces/InferIntRangeInterface": [1, 0], "Interfaces/DataLayoutInterfaces": [4, 0], "Interfaces/TilingInterface": [24, 0], "Interfaces/InferShapedTypeOpInterface": [2, 0], "mlir-reduce": [5, 0], "IR": [164, 19], "Integration/GPU/CUDA": [12, 0], "Integration/GPU/CUDA/TensorCore": [2, 0], "Integration/GPU/ROCM": [4, 1], "Integration/Dialect/Vector/CPU": [45, 0], "Integration/Dialect/Vector/CPU/X86Vector": [5, 1], "Integration/Dialect/Vector/CPU/AMX": [4, 3], "Integration/Dialect/Vector/CPU/ArmSVE": [0, 1], "Integration/Dialect/Vector/GPU/CUDA": [2, 0], "Integration/Dialect/PDL/CPU": [3, 0], "Integration/Dialect/Complex/CPU": [0, 1], "Integration/Dialect/LLVMIR/CPU": [2, 1], "Integration/Dialect/LLVMIR/CPU/X86": [2, 0], "Integration/Dialect/SparseTensor/CPU": [32, 25], "Integration/Dialect/Linalg/CPU": [17, 0], "Integration/Dialect/Standard/CPU": [2, 0], "Integration/Dialect/Async/CPU": [4, 0], "Integration/Dialect/Arith/CPU": [5, 1], "mlir-pdll/Integration": [1, 0], "mlir-vulkan-runner": [6, 0], "mlir-cpu-runner": [15, 2], "mlir-cpu-runner/X86Vector": [1, 0], "Conversion/MathToLibm": [1, 0], "Conversion/NVGPUToNVVM": [13, 0], "Conversion/GPUToCUDA": [1, 0], "Conversion/GPUToVulkan": [1, 1], "Conversion/SCFToOpenMP": [5, 0], "Conversion/SPIRVToLLVM": [21, 0], "Conversion/AsyncToLLVM": [9, 0], "Conversion/GPUCommon": [9, 0], "Conversion/MathToFuncs": [4, 0], "Conversion/FuncToSPIRV": [17, 9], "Conversion/VectorToSCF": [19, 0], "Conversion/BufferizationToMemRef": [5, 0], "Conversion/SCFToControlFlow": [1, 0], "Conversion/MathToLLVM": [19, 0], "Conversion/ComplexToLibm": [1, 0], "Conversion/ReconcileUnrealizedCasts": [8, 0], "Conversion/OpenMPToLLVM": [8, 0], "Conversion/VectorToLLVM": [140, 3], "Conversion/TensorToSPIRV": [1, 0], "Conversion/VectorToSPIRV": [35, 0], "Conversion/ControlFlowToLLVM": [1, 0], "Conversion/GPUToROCDL": [23, 2], "Conversion/ControlFlowToSPIRV": [1, 0], "Conversion/TensorToLinalg": [1, 0], "Conversion/MathToSPIRV": [5, 0], "Conversion/PDLToPDLInterp": [41, 0], "Conversion/TosaToLinalg": [92, 0], "Conversion/ComplexToStandard": [24, 0], "Conversion/MemRefToSPIRV": [10, 17], "Conversion/TosaToTensor": [2, 0], "Conversion/OpenACCToSCF": [3, 0], "Conversion/ArithToSPIRV": [31, 0], "Conversion/VectorToGPU": [11, 0], "Conversion/FuncToLLVM": [28, 2], "Conversion/SCFToSPIRV": [1, 2], "Conversion/ComplexToLLVM": [2, 0], "Conversion/AMDGPUToROCDL": [2, 0], "Conversion/ArithToLLVM": [12, 0], "Conversion/LinalgToSPIRV": [0, 4], "Conversion/TosaToArith": [4, 0], "Conversion/ShapeToStandard": [29, 0], "Conversion/SCFToGPU": [12, 0], "Conversion/GPUToNVVM": [32, 0], "Conversion/TosaToSCF": [2, 0], "Conversion/MemRefToLLVM": [86, 0], "Conversion/GPUToSPIRV": [20, 8], "Conversion/GPUToROCm": [1, 0], "Conversion/AffineToStandard": [7, 0], "Conversion/OpenACCToLLVM": [23, 0], "Bytecode": [1, 1], "mlir-tblgen": [26, 10], "Rewrite": [38, 1], "Analysis": [41, 2], "Analysis/DataFlow": [3, 0], "Target/Cpp": [17, 2], "Target/LLVMIR": [122, 17], "Target/SPIRV": [75, 0], "mlir-opt": [4, 0], "mlir-translate": [2, 0], "Dialect": [13, 0], "Dialect/Vector": [237, 4], "Dialect/OpenACC": [21, 0], "Dialect/PDL": [14, 0], "Dialect/MLProgram": [0, 2], "Dialect/Affine": [220, 0], "Dialect/Affine/SuperVectorize": [75, 0], "Dialect/Bufferization": [19, 0], "Dialect/Bufferization/Transforms": [209, 1], "Dialect/Quant": [30, 0], "Dialect/Math": [6, 0], "Dialect/Complex": [2, 1], "Dialect/Tensor": [167, 1], "Dialect/X86Vector": [2, 0], "Dialect/Tosa": [155, 0], "Dialect/MemRef": [101, 0], "Dialect/SCF": [182, 0], "Dialect/ArmNeon": [2, 0], "Dialect/LLVMIR": [16, 16], "Dialect/SparseTensor": [83, 1], "Dialect/AMX": [3, 0], "Dialect/EmitC": [2, 1], "Dialect/Shape": [128, 0], "Dialect/NVGPU": [11, 0], "Dialect/ArmSVE": [0, 2], "Dialect/Transform": [50, 0], "Dialect/Builtin": [3, 1], "Dialect/Builtin/Bytecode": [0, 2], "Dialect/PDLInterp": [5, 0], "Dialect/DLTI": [1, 0], "Dialect/SPIRV/Linking/ModuleCombiner": [33, 0], "Dialect/SPIRV/IR": [240, 0], "Dialect/SPIRV/Transforms": [75, 0], "Dialect/AMDGPU": [2, 0], "Dialect/OpenMP": [10, 0], "Dialect/Linalg": [507, 0], "Dialect/ControlFlow": [5, 0], "Dialect/GPU": [42, 0], "Dialect/Async": [26, 0], "Dialect/Arith": [74, 1], "Dialect/Func": [3, 0], "Transforms": [375, 18]}, "REQUIRED_CUM_ATTRS_PER_FOLDER": {"mlir-spirv-cpu-runner": [46, 46], "Pass": [0, 0, 2, 0, 2, 2, 2, 2, 7, 2, 2, 2, 7], "Interfaces/InferIntRangeInterface": [9], "Interfaces/DataLayoutInterfaces": [102, 63, 86, 9], "Interfaces/TilingInterface": [10, 6, 17, 10, 17, 13, 10, 10, 10, 17, 13, 9, 13, 10, 6, 10, 13, 10, 10, 10, 10, 13, 10, 10], "Interfaces/InferShapedTypeOpInterface": [10, 10], "mlir-reduce": [14, 2, 14, 2, 5], "IR": [0, null, 2, 5, 2, 0, 0, null, 87, 2, 16, 7, 0, 0, 0, 9, null, 7, 2, 18, 14, 6, 18, 39, 103, 5, 11, null, 18, 0, 7, 0, 7, null, 10, null, 5, 2, 0, 0, 89, 7, 2, 18, 0, 90, 7, 2, 18, 0, 2, 2, 5, 7, 7, 2, 10, 5, 7, 63, 16, 18, 7, 2, 18, 5, 7, 18, 7, 104, null, 5, 7, 7, 0, 5, 2, 0, 90, 5, 2, 0, 2, 0, null, 2, 2, 2, 7, 39, null, null, 89, 10, 16, null, 16, null, 14, 2, 0, 5, 6, 2, 9, 7, 91, null, 2, 92, 2, 7, 11, 0, 2, 2, 14, 14, 10, null, 5, 2, 0, null, 93, 0, null, 2, 2, 0, 16, 5, 7, 10, 2, 5, 7, 7, 2, 9, 2, 5, null, 2, 18, 5, 9, 16, 6, 0, 91, 20, 18, 92, 2, 2, 0, 105, 0, 2, 2, 0, 20, null, 30, 17, 2, 2, 0, null, 10, 2, 17, 2, 2, 2, 10, 11, 7, 2, 13, 2, 5], "Integration/GPU/CUDA": [40, 40, 64, 33, 40, 33, 40, 40, 40, 33, 40, 40], "Integration/GPU/CUDA/TensorCore": [68, 68], "Integration/GPU/ROCM": [null, 33, 33, 33, 33], "Integration/Dialect/Vector/CPU": [17, 29, 20, 15, 17, 15, 15, 29, 20, 20, 29, 29, 15, 20, 15, 29, 15, 29, 29, 29, 15, 17, 29, 29, 17, 16, 16, 15, 29, 16, 15, 29, 33, 16, 15, 29, 29, 17, 16, 16, 28, 16, 16, 29, 17], "Integration/Dialect/Vector/CPU/X86Vector": [17, 17, 15, 17, null, 29], "Integration/Dialect/Vector/CPU/AMX": [null, null, null, 18, 16, 66, 16], "Integration/Dialect/Vector/CPU/ArmSVE": [null], "Integration/Dialect/Vector/GPU/CUDA": [33, 33], "Integration/Dialect/PDL/CPU": [57, 0, 57], "Integration/Dialect/Complex/CPU": [null], "Integration/Dialect/LLVMIR/CPU": [37, 37, null], "Integration/Dialect/LLVMIR/CPU/X86": [37, 37], "Integration/Dialect/SparseTensor/CPU": [35, null, null, null, null, null, 35, 35, 41, 41, 15, 41, 35, 35, 35, null, null, 35, 35, 18, 35, 35, 41, null, 35, 35, null, 66, null, 35, null, null, 35, 35, null, null, null, null, 41, 41, 35, null, 41, null, 35, null, null, 48, 35, 41, null, null, null, 35, null, 35, null], "Integration/Dialect/Linalg/CPU": [33, 33, 33, 33, 33, 49, 49, 33, 49, 49, 49, 49, 49, 33, 49, 49, 33], "Integration/Dialect/Standard/CPU": [16, 33], "Integration/Dialect/Async/CPU": [33, 33, 33, 33], "Integration/Dialect/Arith/CPU": [null, 16, 16, 16, 16, 16], "mlir-pdll/Integration": [5], "mlir-vulkan-runner": [46, 46, 46, 46, 46, 46], "mlir-cpu-runner": [26, 50, 17, 33, 64, 20, null, 33, 33, 33, 33, 26, 71, null, 33, 41, 71], "mlir-cpu-runner/X86Vector": [17], "Conversion/MathToLibm": [66], "Conversion/NVGPUToNVVM": [30, 69, 30, 30, 15, 20, 15, 69, 30, 15, 18, 15, 69], "Conversion/GPUToCUDA": [26], "Conversion/GPUToVulkan": [59, null], "Conversion/SCFToOpenMP": [13, 13, 13, 5, 13], "Conversion/SPIRVToLLVM": [23, 27, 23, 56, 23, 23, 30, 59, 23, 23, 23, 23, 54, 61, 23, 31, 60, 30, 23, 23, 30], "Conversion/AsyncToLLVM": [50, 80, 50, 78, 7, 71, 64, 64, 50], "Conversion/GPUCommon": [9, 58, 9, 9, 58, 58, 58, 26, 9], "Conversion/MathToFuncs": [15, 5, 5, 0], "Conversion/FuncToSPIRV": [32, 32, 0, 32, 32, 32, 32, null, 32, 32, null, 32, 32, null, 32, null, 32, 32, 32, null, 32, null, null, null, null, 32], "Conversion/VectorToSCF": [15, 11, 15, 15, 11, 15, 15, 15, 17, 15, 11, 11, 15, 15, 50, 17, 15, 15, 15], "Conversion/BufferizationToMemRef": [14, 14, 33, 28, 28], "Conversion/SCFToControlFlow": [20], "Conversion/MathToLLVM": [15, 6, 15, 20, 6, 6, 5, 15, 20, 15, 5, 5, 6, 6, 6, 5, 6, 15, 20], "Conversion/ComplexToLibm": [48], "Conversion/ReconcileUnrealizedCasts": [5, 5, 5, 5, 5, 5, 5, 5], "Conversion/OpenMPToLLVM": [2, 45, 18, 9, 16, 41, 45, 5], "Conversion/VectorToLLVM": [15, 29, 15, 29, 15, 9, 15, 15, 15, 29, 29, 15, 15, 29, 29, 15, 15, 29, 2, 15, 15, 15, 15, 15, 9, 2, 2, 15, 29, 15, 15, 9, 29, 17, 29, 15, 15, 15, 15, 15, 15, 29, 2, 2, 29, 15, 29, 15, 9, 6, 15, 2, 15, 15, 29, 15, null, 29, 15, 15, 15, 15, 15, 15, 15, 29, 15, 2, null, null, 29, 15, 15, 20, 2, 15, 29, 15, 15, 9, 15, 15, 17, 15, 6, 6, 29, 2, 2, 15, 9, 15, 2, 29, 15, 15, 9, 15, 15, 2, 15, 2, 29, 15, 9, 15, 15, 29, 15, 15, 15, 15, 29, 2, 29, 15, 15, 15, 2, 17, 15, 15, 2, 7, 15, 15, 15, 15, 15, 9, 29, 29, 15, 29, 15, 29, 15, 15, 30, 15, 15, 29, 29], "Conversion/TensorToSPIRV": [17], "Conversion/VectorToSPIRV": [15, 15, 6, 29, 15, 29, 6, 29, 15, 15, 15, 15, 15, 15, 15, 6, 15, 6, 15, 15, 15, 32, 15, 15, 15, 15, 15, 29, 29, 29, 32, 15, 29, 15, 29], "Conversion/ControlFlowToLLVM": [17], "Conversion/GPUToROCDL": [null, null, 20, 30, 20, 20, 20, 20, 9, 20, 40, 20, 20, 20, 20, 20, 18, 20, 2, 20, 18, 30, 20, 20, 20], "Conversion/ControlFlowToSPIRV": [32], "Conversion/TensorToLinalg": [13], "Conversion/MathToSPIRV": [32, 32, 32, 32, 6], "Conversion/PDLToPDLInterp": [34, 47, 19, 57, 47, 44, 47, 34, 19, 44, 57, 0, 34, 0, 44, 47, 34, 47, 44, 19, 47, 44, 34, 47, 47, 57, 34, 34, 44, 34, 47, 47, 47, 47, 19, 47, 0, 44, 44, 44, 44], "Conversion/TosaToLinalg": [10, 30, 17, 10, 10, 10, 67, 10, 106, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 17, 94, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 30, 81, 10, 10, 10, 10, 17, 10, 10, 10, 10, 17, 10, 67, 67, 10, 10, 10, 10, 10, 13, 10, 10, 10, 81, 67, 10, 10, 10, 17, 81, 10, 10, 10, 10, 10, 13, 10, 10, 10, 10, 10, 10, 10, 10, 10], "Conversion/ComplexToStandard": [48, 5, 6, 48, 48, 48, 48, 6, 48, 48, 6, 48, 48, 48, 48, 48, 48, 48, 48, 5, 48, 48, 48, 48], "Conversion/MemRefToSPIRV": [14, 7, null, 14, null, 33, 32, 33, null, null, 33, null, null, null, 2, null, null, null, 14, null, null, null, 18, null, null, null, null], "Conversion/TosaToTensor": [10, 10], "Conversion/OpenACCToSCF": [5, 5, 5], "Conversion/ArithToSPIRV": [32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 32, 0, 32, 32, 32, 32, 32, 32], "Conversion/VectorToGPU": [29, 29, 30, 29, 29, 29, 30, 30, 29, 30, 29], "Conversion/FuncToLLVM": [null, 2, 18, 2, 2, 16, 2, 16, 2, 33, 2, 2, 6, 15, 2, 2, 33, 2, 14, 17, 2, 6, null, 9, 16, 2, 2, 0, 7, 16], "Conversion/SCFToSPIRV": [null, null, 32], "Conversion/ComplexToLLVM": [48, 48], "Conversion/AMDGPUToROCDL": [15, 95], "Conversion/ArithToLLVM": [30, 15, 15, 15, 17, 15, 6, 15, 5, 15, 15, 30], "Conversion/LinalgToSPIRV": [null, null, null, null], "Conversion/TosaToArith": [17, 7, 7, 15], "Conversion/ShapeToStandard": [38, 10, 10, 17, 36, 5, 38, 36, 10, 9, 10, 9, 10, 5, 52, 10, 9, 36, 10, 52, 52, 9, 17, 52, 10, 10, 10, 5, 10], "Conversion/SCFToGPU": [9, 11, 11, 9, 9, 9, 11, 28, 9, 9, 9, 9], "Conversion/GPUToNVVM": [30, 20, 20, 30, 30, 20, 2, 20, 18, 20, 30, 20, 20, 40, 68, 20, 20, 9, 68, 20, 30, 7, 68, 40, 20, 20, 20, 68, 68, 20, 40, 30], "Conversion/TosaToSCF": [10, 17], "Conversion/MemRefToLLVM": [14, 14, 6, 14, 28, 28, 9, 2, 14, 2, 28, 14, 6, 6, 28, 14, 14, 28, 28, 28, 9, 14, 14, 2, 14, 14, 2, 9, 7, 33, 9, 15, 14, 14, 28, 28, 33, 14, 33, 63, 63, 14, 14, 28, 6, 28, 14, 14, 5, 14, 14, 14, 2, 28, 28, 14, 28, 28, 28, 33, 2, 14, 14, 7, 18, 9, 14, 2, 18, 2, 9, 28, 14, 14, 2, 28, 14, 14, 14, 14, 14, 14, 7, 14, 13, 14], "Conversion/GPUToSPIRV": [null, 46, 46, null, 46, null, 46, 46, null, null, null, 46, null, 46, 46, 46, 46, 46, 46, 46, 46, 46, 46, 46, 46, null, 18, 46], "Conversion/GPUToROCm": [26], "Conversion/AffineToStandard": [39, 15, 11, 15, 17, 17, 11], "Conversion/OpenACCToLLVM": [5, 7, 18, 7, 5, 5, 5, 7, 5, 5, 18, 5, 5, 7, 5, 5, 5, 5, 5, 5, 18, 18, 7], "Bytecode": [null, 87], "mlir-tblgen": [96, 2, 17, 15, null, null, 97, 2, 10, 10, null, null, null, 97, 20, 48, 5, null, null, 17, 14, 5, 2, null, 2, 20, null, 49, 49, 20, 48, 48, null, 2, 49, 14], "Rewrite": [47, 34, 19, 47, 47, 57, null, 34, 19, 47, 34, 34, 34, 19, 57, 57, 19, 19, 57, 57, 44, 34, 19, 19, 34, 47, 57, 47, 47, 57, 47, 47, 34, 47, 19, 34, 47, 19, 19], "Analysis": [7, 7, 14, 5, 7, 14, 14, 2, 7, 2, 14, 14, 5, 2, 2, 14, 14, 5, 7, 7, 14, 16, 2, 5, 10, 10, 13, 10, 14, null, null, 13, 5, 7, 5, 7, 14, 70, 5, 9, 7, 13, 14], "Analysis/DataFlow": [18, 7, 16], "Target/Cpp": [null, 82, 5, 20, 2, 2, 20, null, 2, 82, 2, 75, 17, 13, 9, 2, 2, 82, 2], "Target/LLVMIR": [26, 45, 72, 26, 37, 26, 79, 41, 45, 37, 2, 26, 26, 72, 45, 37, 26, 26, 41, 26, 45, 26, 45, 26, 45, 41, 26, 26, 41, 26, 26, 41, 26, 26, 41, 41, null, 37, 26, 45, 45, 37, 45, null, 26, 26, 0, 26, 45, 45, 41, 26, 15, 37, 45, 37, 63, 41, 26, null, 41, 26, 45, 0, 41, 26, null, null, 26, 70, null, 26, 26, 26, 72, 26, 41, 0, 41, 37, 41, null, 26, 26, 26, 45, 26, 26, 37, 45, 41, 41, 45, 45, 63, 45, null, 26, 26, 26, 45, 45, 79, 45, null, null, 45, 26, 26, 26, 63, 45, 45, 63, 45, 41, 45, null, 45, null, null, 41, 41, 45, 41, 72, 26, null, 66, 45, 41, null, 26, 45, null, 15, 45, null, 41], "Target/SPIRV": [31, 31, 43, 31, 31, 31, 51, 73, 53, 31, 62, 31, 31, 31, 31, 98, 56, 59, 31, 31, 31, 31, 31, 31, 61, 59, 31, 51, 31, 31, 59, 60, 60, 31, 43, 61, 60, 31, 61, 31, 31, 31, 31, 61, 62, 59, 31, 31, 51, 65, 60, 31, 53, 31, 31, 31, 31, 60, 31, 56, 60, 31, 31, 60, 53, 53, 59, 54, 99, 31, 31, 54, 42, 84, 65], "mlir-opt": [50, 0, 2, 0], "mlir-translate": [0, 2], "Dialect": [10, 10, 10, 10, 10, 10, 10, 10, 10, 49, 10, 10, 10], "Dialect/Vector": [29, 15, 15, 30, 15, 15, 15, 15, 15, 15, 15, 15, 29, 15, 11, 29, 15, 29, 15, 15, 15, 15, 15, 15, 15, null, 30, 15, 15, 29, 15, 17, 15, 15, 15, 15, 15, 15, 15, 15, 30, 29, 15, 15, 15, 28, 15, 29, 29, 15, 15, 11, 15, 15, 15, 15, 15, 11, 29, 29, 29, 15, 15, 15, 15, null, 15, 15, 11, 15, 30, 15, 13, 17, 15, 15, 15, 29, 15, 15, 15, 29, 15, 15, 15, 17, 15, 15, 15, 15, 15, 15, 15, 29, 15, 15, 15, 15, 15, 29, 9, 15, 29, 29, 15, 17, 15, 17, 29, 29, null, 15, 15, 15, 17, 11, 15, 17, 15, 16, 29, 15, 29, 11, 15, 15, 15, 15, 11, 17, 15, 15, 15, 15, 15, 30, 15, 15, 15, 15, 15, 15, 11, 11, 15, 28, 29, 15, 15, 30, 15, 15, 30, 15, 30, 15, 15, 30, 15, 15, 15, 15, 17, 29, 15, 15, 15, 29, 29, 29, 28, 15, 15, 15, 11, 15, 15, 15, 15, 15, 15, 17, 29, 15, 15, 15, 15, 15, 15, 17, 15, null, 15, 15, 15, 29, 15, 29, 29, 15, 29, 0, 7, 0, 15, 15, 7, 15, 17, 30, 15, 15, 11, 28, 15, 15, 15, 15, 17, 17, 15, 15, 15, 15, 29, 15, 15, 15, 15, 50, 15, 15, 15, 29, 15, 15, 15, 29, 15, 11, 15], "Dialect/OpenACC": [9, 7, 7, 5, 18, 9, 7, 9, 7, 100, 9, 18, 18, 7, 18, 100, 5, 7, 5, 18, 18], "Dialect/PDL": [47, 19, 70, 47, 57, 0, 47, 34, 57, 47, 44, 44, 34, 19], "Dialect/MLProgram": [null, null], "Dialect/Affine": [39, 11, 13, 14, 14, 11, 0, 11, 39, 15, 39, 14, 11, 11, 14, 11, 14, 14, 11, 15, 39, 11, 11, 11, 11, 11, 11, 14, 39, 14, 13, 11, 11, 39, 14, 9, 11, 14, 11, 0, 11, 11, 11, 14, 14, 11, 11, 11, 11, 39, 11, 11, 11, 11, 11, 11, 14, 11, 11, 14, 14, 11, 11, 11, 39, 11, 11, 11, 39, 11, 11, 0, 11, 11, 18, 11, 11, 11, 39, 11, 39, 11, 39, 14, 11, 20, 11, 11, 11, 39, 14, 11, 11, 11, 15, 11, 17, 11, 13, 11, 11, 11, 20, 11, 11, 11, 14, 39, 14, 14, 39, 28, 11, 11, 39, 11, 11, 14, 11, 17, 14, 11, 14, 11, 14, 14, 14, 11, 9, 11, 9, 11, 11, 11, 11, 11, 11, 11, 11, 11, 15, 11, 11, 20, 11, 14, 15, 15, 11, 11, 17, 11, 14, 17, 11, 13, 11, 11, 11, 11, 14, 14, 28, 15, 11, 14, 39, 14, 11, 14, 14, 0, 0, 39, 13, 0, 11, 11, 39, 11, 11, 15, 11, 39, 14, 0, 14, 11, 14, 14, 15, 15, 11, 14, 11, 14, 17, 15, 13, 11, 11, 11, 11, 11, 9, 15, 14, 11, 14, 11, 14, 9, 0, 11, 0, 11, 11, 14, 9, 39], "Dialect/Affine/SuperVectorize": [14, 13, 11, 11, 11, 11, 11, 11, 11, 11, 11, 11, 11, 11, 14, 11, 13, 11, 11, 11, 13, 13, 13, 13, 13, 11, 11, 13, 11, 13, 11, 11, 17, 13, 11, 13, 11, 11, 13, 13, 13, 39, 13, 11, 11, 14, 11, 13, 11, 13, 11, 11, 11, 11, 13, 11, 11, 11, 11, 11, 11, 11, 11, 11, 15, 11, 13, 11, 11, 13, 11, 13, 11, 13, 13], "Dialect/Bufferization": [14, 10, 14, 14, 14, 28, 33, 28, 10, 14, 33, 14, 14, 14, 14, 14, 33, 14, 14], "Dialect/Bufferization/Transforms": [15, 10, 17, 10, 16, 14, 16, 14, 10, 10, 2, 13, 10, 28, 14, 14, 14, 15, 10, 17, 10, 10, 13, 14, 10, 16, 10, 11, 14, 10, 14, 13, 10, 10, 10, 14, 14, 15, 14, 10, 28, 2, 16, 16, 10, 10, 10, 14, 14, 14, 17, 13, 10, 19, 13, 10, 14, 10, 16, 14, 14, 14, 14, 14, 14, 13, 10, 16, 14, 13, 14, 14, 15, 15, 14, 13, 13, 10, 14, 11, 10, 14, 14, 16, 15, 14, 14, 14, 13, 10, null, 14, 10, 14, 16, 14, 14, 14, 16, 10, 15, 14, 14, 14, 10, 16, 14, 14, 10, 16, 14, 14, 5, 10, 15, 14, 14, 10, 10, 16, 15, 10, 14, 14, 11, 10, 10, 0, 15, 19, 14, 11, 14, 10, 10, 13, 16, 14, 2, 14, 16, 14, 15, 10, 16, 2, 10, 10, 16, 14, 10, 14, 49, 13, 14, 10, 10, 20, 33, 14, 14, 10, 14, 14, 13, 14, 14, 14, 14, 2, 10, 16, 14, 14, 16, 15, 19, 11, 14, 16, 14, 13, 10, 13, 17, 14, 10, 10, 14, 14, 10, 14, 10, 14, 16, 14, 13, 15, 14, 14, 14, 10, 10, 14, 10, 14, 16, 16, 14, 14], "Dialect/Quant": [55, 55, 55, 85, 0, 55, 85, 55, 0, 0, 55, 55, 55, 0, 55, 55, 55, 55, 55, 0, 55, 107, 85, 0, 55, 55, 0, 55, 55, 55], "Dialect/Math": [30, 20, 30, 17, 6, 15], "Dialect/Complex": [48, 48, null], "Dialect/Tensor": [10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 13, 9, 13, 10, 10, 10, 10, 17, 18, 11, 10, 10, 13, 10, 10, 10, null, 10, 10, 10, 10, 10, 10, 10, 13, 10, 10, 10, 10, 10, 10, 17, 10, 18, 10, 10, 10, 10, 10, 49, 10, 10, 9, 17, 13, 10, 10, 10, 10, 10, 10, 10, 10, 13, 10, 13, 17, 16, 10, 10, 10, 10, 10, 10, 10, 10, 10, 13, 10, 10, 10, 18, 18, 13, 10, 10, 10, 10, 10, 13, 10, 10, 10, 10, 10, 10, 10, 17, 49, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 13, 10, 10, 10, 13, 10, 10, 10, 17, 13, 10, 13, 10, 10, 20, 10, 10, 10, 13, 10, 10, 10, 10, 10, 10, 49, 10, 10, 17, 10, 10, 10, 13, 13, 10, 17, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 17, 10, 10, 10, 10, 10, 10, 10, 6, 10], "Dialect/X86Vector": [20, 20], "Dialect/Tosa": [10, 10, 10, 49, 49, 17, 10, 17, 10, 10, 17, 10, 10, 10, 10, 10, 17, 67, 94, 10, 49, 10, 17, 10, 17, 10, 10, 67, 10, 10, 67, 49, 10, 10, 10, 10, 10, 67, 10, 10, 10, 10, 17, 10, 17, 17, 55, 10, 17, 10, 17, 10, 10, 10, 10, 10, 17, 10, 17, 17, 0, 17, 10, 17, 10, 10, 10, 17, 10, 49, 10, 10, 17, 49, 67, 10, 10, 17, 10, 0, 10, 10, 17, 10, 10, 10, 10, 49, 17, 10, 10, 17, 10, 10, 17, 10, 49, 10, 30, 49, 49, 49, 10, 17, 17, 10, 30, 17, 10, 10, 67, 17, 10, 10, 10, 67, 10, 17, 17, 55, 10, 49, 10, 10, 10, 16, 17, 10, 49, 10, 10, 49, 17, 0, 10, 10, 10, 17, 17, 10, 17, 49, 10, 10, 10, 10, 17, 17, 17, 17, 10, 10, 10, 17, 17], "Dialect/MemRef": [14, 28, 17, 28, 7, 14, 28, 28, 14, 14, 14, 14, 28, 14, 14, 28, 28, 14, 33, 14, 28, 28, 28, 28, 18, 28, 28, 14, 28, 14, 28, 33, 28, 14, 28, 2, 14, 33, 28, 14, 14, 14, 28, 28, 28, 14, 14, 14, 14, 14, 28, 28, 14, 28, 14, 14, 28, 14, 28, 14, 19, 28, 28, 14, 28, 14, 28, 14, 14, 14, 14, 14, 14, 14, 28, 28, 28, 28, 28, 28, 28, 28, 14, 28, 28, 28, 14, 14, 28, 14, 28, 14, 28, 7, 14, 28, 9, 14, 14, 14, 28], "Dialect/SCF": [11, 18, 7, 6, 2, 10, 10, 10, 10, 14, 9, 11, 14, 10, 10, 18, 10, 11, 14, 15, 11, 9, 13, 10, 9, 18, 9, 11, 13, 16, 9, 11, 16, 20, 9, 2, 11, 10, 11, 18, 9, 15, 9, 9, 5, 13, 11, 11, 9, 7, 11, 10, 19, 9, 11, 7, 16, 28, 20, 20, 11, 11, 7, 10, 11, 10, 15, 9, 17, 10, 10, 11, 11, 11, 18, 10, 9, 19, 9, 10, 11, 13, 15, 9, 10, 7, 15, 15, 10, 9, 13, 7, 10, 10, 19, 7, 18, 7, 7, 9, 18, 10, 9, 11, 10, 9, 9, 19, 11, 10, 10, 13, 9, 18, 11, 10, 9, 9, 13, 14, 19, 5, 10, 11, 9, 9, 5, 2, 18, 6, 11, 2, 11, 18, 10, 10, 11, 16, 10, 9, 5, 10, 10, 10, 10, 17, 0, 6, 16, 10, 14, 5, 13, 7, 6, 10, 10, 19, 11, 16, 9, 9, 10, 18, 11, 13, 5, 14, 14, 13, 18, 18, 10, 19, 9, 11, 18, 16, 9, 11, 13, 18], "Dialect/ArmNeon": [0, 15], "Dialect/LLVMIR": [null, 26, 72, 79, null, null, null, null, null, 41, null, 37, 5, null, null, null, 70, null, 2, 37, null, 26, 72, null, 7, 72, 26, null, 26, 79, null, null], "Dialect/SparseTensor": [18, 2, 10, 5, 20, 10, 35, 2, 35, 10, 35, 35, 10, 35, 35, 20, 2, 20, 20, 20, 20, 35, 10, 10, 20, 20, 35, 35, 20, 18, 35, 20, 2, 10, 35, 5, 2, 20, 35, 35, 20, 35, 2, 10, 14, 10, 5, 10, 35, 2, 20, 2, 5, 20, 2, null, 10, 14, 48, 13, 35, 20, 20, 35, 20, 35, 5, 10, 20, 2, 20, 2, 2, 2, 35, 35, 35, 2, 5, 10, 35, 20, 20, 35], "Dialect/AMX": [66, 0, 66], "Dialect/EmitC": [null, 75, 75], "Dialect/Shape": [17, 52, 38, 9, 36, 74, 52, 38, 74, 36, 38, 36, 52, 38, 38, 17, 36, 52, 38, 52, 36, 38, 36, 52, 9, 38, 10, 36, 38, 38, 9, 10, 36, 52, 36, 52, 36, 74, 38, 0, 52, 9, 38, 36, 38, 10, 74, 36, 38, 38, 17, 38, 36, 38, 10, 36, 36, 38, 5, 38, 52, 52, 36, 38, 38, 36, 17, 9, 38, 52, 9, 52, 17, 74, 10, 36, 36, 36, 38, 36, 9, 0, 38, 17, 38, 38, 38, 38, 38, 17, 10, 10, 17, 38, 52, 10, 52, 52, 36, 52, 52, 52, 36, 38, 38, 74, 10, 10, 9, 36, 38, 52, 9, 38, 38, 36, 38, 5, 10, 38, 17, 52, 38, 74, 10, 38, 38, 36], "Dialect/NVGPU": [15, 15, 69, 0, 69, 69, 30, 15, 15, 69, 69], "Dialect/ArmSVE": [null, null], "Dialect/Transform": [34, 19, 19, 34, 0, 19, 7, 34, 34, 19, 34, 19, 19, 34, 7, 19, 34, 19, 34, 19, 19, 19, 57, 34, 57, 34, 19, 19, 19, 19, 34, 34, 19, 19, 7, 34, 34, 19, 19, 34, 34, 19, 34, 34, 7, 34, 19, 19, 34, 34], "Dialect/Builtin": [5, null, 2, 0], "Dialect/Builtin/Bytecode": [null, null], "Dialect/PDLInterp": [47, 0, 34, 19, 57], "Dialect/DLTI": [108], "Dialect/SPIRV/Linking/ModuleCombiner": [27, 27, 51, 51, 23, 27, 59, 51, 27, 23, 23, 23, 27, 22, 51, 23, 51, 59, 23, 27, 59, 27, 46, 23, 27, 27, 22, 23, 27, 27, 51, 23, 31], "Dialect/SPIRV/IR": [2, 23, 5, 27, 15, 54, 22, 6, 30, 22, 42, 30, 2, 46, 2, 43, 6, 15, 15, 15, 15, 15, 15, 98, 15, 27, 61, 59, 32, 65, 56, 2, 73, 2, 62, 32, 32, 27, 42, 6, 2, 73, 15, 62, 51, 62, 6, 15, 15, 2, 2, 62, 61, 60, 15, 6, 2, 15, 5, 15, 0, 2, 2, 51, 5, 53, 5, 5, 2, 56, 23, 27, 65, 27, 2, 5, 65, 31, 15, 23, 27, 56, 5, 0, 15, 15, 2, 15, 27, 6, 62, 6, 15, 27, 2, 15, 65, 65, 56, 15, 65, 61, 5, 32, 43, 15, 5, 60, 5, 54, 7, 61, 6, 15, 2, 5, 42, 30, 6, 2, 27, 20, 15, 62, 2, 5, 15, 62, 51, 6, 73, 51, 27, 15, 42, 6, 32, 30, 31, 54, 2, 5, 23, 15, 7, 109, 62, 62, 60, 61, 2, 43, 15, 2, 15, 43, 5, 42, 51, 42, 20, 5, 5, 2, 7, 5, 30, 61, 23, 27, 15, 42, 110, 27, 15, 15, 73, 2, 42, 30, 6, 42, 2, 60, 30, 5, 84, 15, 15, 65, 42, 27, 60, 27, 54, 6, 6, 15, 2, 32, 27, 2, 15, 73, 2, 61, 5, 30, 15, 6, 15, 5, 5, 65, 15, 5, 5, 6, 42, 27, 6, 5, 6, 56, 62, 99, 15, 43, 7, 15, 84, 73, 15, 5, 27, 5, 16, 15, 15, 65], "Dialect/SPIRV/Transforms": [65, 46, 51, 27, 27, 27, 5, 15, 5, 17, 51, 23, 5, 27, 56, 43, 27, 51, 27, 56, 17, 15, 23, 56, 20, 27, 27, 20, 27, 54, 54, 27, 27, 17, 27, 15, 5, 17, 17, 5, 56, 17, 51, 7, 15, 5, 56, 27, 27, 61, 56, 6, 15, 15, 46, 51, 51, 27, 43, 27, 56, 51, 6, 27, 6, 60, 5, 46, 27, 62, 5, 17, 6, 27, 60], "Dialect/AMDGPU": [95, 0], "Dialect/OpenMP": [5, 5, 16, 7, 45, 7, 2, 5, 2, 5], "Dialect/Linalg": [19, 10, 13, 19, 17, 10, 10, 6, 17, 28, 34, 19, 13, 10, 10, 17, 10, 17, 19, 19, 10, 13, 70, 19, 10, 17, 19, 15, 20, 19, 15, 10, 10, 5, 14, 10, 10, 13, 10, 19, 17, 6, 14, 10, 19, 17, 7, 19, 10, 19, 13, 10, 10, 28, 10, 13, 10, 19, 10, 76, 17, 10, 19, 10, 10, 13, 10, 17, 28, 19, 19, 28, 19, 13, 19, 10, 13, 13, 10, 13, 10, 15, 10, 17, 13, 10, 19, 17, 13, 13, 10, 10, 17, 17, 17, 17, 13, 10, 10, 17, 17, 18, 17, 10, 18, 13, 10, 6, 17, 17, 10, 19, 10, 17, 17, 10, 10, 10, 10, 13, 10, 13, 17, 10, 10, 13, 19, 13, 5, 11, 10, 17, 70, 18, 10, 6, 19, 19, 13, 17, 10, 10, 10, 17, 10, 14, 10, 10, 10, 18, 10, 10, 10, 10, 19, 19, 17, 13, 10, 10, 10, 14, 19, 19, 10, 10, 6, 10, 10, 5, 17, 7, 10, 28, 28, 15, 13, 70, 17, 10, 70, 10, 13, 19, 10, 6, 17, 19, 13, 9, 10, 17, 7, 28, 10, 5, 28, 6, 10, 19, 6, 19, 5, 19, 20, 19, 48, 19, 28, 17, 13, 17, 10, 13, 17, 101, 10, 13, 2, 13, 20, 6, 10, 0, 18, 10, 10, 10, 13, 19, 17, 13, 28, 19, 17, 17, 19, 13, 19, 17, 10, 76, 19, 10, 19, 10, 10, 17, 10, 17, 20, 10, 10, 5, 13, 19, 10, 10, 10, 19, 13, 17, 10, 17, 13, 17, 10, 28, 13, 19, 10, 17, 19, 10, 19, 10, 28, 19, 19, 19, 19, 6, 10, 17, 10, 10, 6, 10, 13, 13, 10, 10, 10, 19, 17, 17, 13, 10, 19, 19, 28, 29, 13, 28, 10, 19, 10, 10, 10, 10, 19, 10, 19, 10, 10, 10, 17, 19, 10, 28, 10, 48, 10, 10, 19, 19, 10, 17, 10, 10, 17, 13, 28, 17, 10, 19, 17, 6, 9, 19, 13, 19, 10, 19, 19, 10, 28, 17, 76, 13, 13, 10, 34, 10, 10, 11, 5, 101, 5, 10, 13, 10, 19, 6, 10, 17, 19, 10, 19, 13, 10, 13, 13, 17, 10, 19, 13, 10, 17, 17, 11, 17, 10, 13, 10, 10, 17, 19, 14, 10, 16, 19, 19, 13, 28, 28, 13, 6, 10, 10, 19, 13, 10, 13, 17, 0, 16, 13, 10, 19, 17, 13, 10, 17, 9, 17, 0, 5, 28, 10, 19, 9, 10, 10, 13, 5, 10, 10, 10, 19, 10, 17, 10, 19, 28, 28, 10, 15, 10, 19, 10, 15, 19, 6, 15, 19, 19, 13, 10, 13, 34, 28, 10, 10, 19, 18, 5, 10, 19, 10, 76, 10, 19, 17, 10, 17, 28, 10, 19, 13, 28, 10, 10, 16, 19, 13, 10, 13, 17, 17, 17, 10, 10, 13, 111, 13, 10, 17, 20, 10, 76, 17, 10, 13, 19, 13, 17, 10, 10, 19, 17, 13, 17, 14, 10, 10, 0], "Dialect/ControlFlow": [2, 17, 5, 7, 17], "Dialect/GPU": [19, 58, 9, 9, 58, 58, 9, 58, 9, 68, 9, 41, 18, 18, 19, 58, 14, 14, 9, 19, 0, 58, 40, 40, 18, 9, 58, 58, 58, 18, 58, 9, 9, 58, 58, 40, 9, 64, 19, 19, 9, 40], "Dialect/Async": [64, 13, 13, 71, 80, 13, 80, 50, 50, 71, 71, 50, 9, 13, 16, 13, 13, 13, 50, 50, 13, 2, 50, 64, 13, 64], "Dialect/Arith": [9, 13, 9, 17, 30, 5, 13, 5, 5, 7, 5, 13, 6, 66, 20, 17, 13, 30, 7, 17, 7, null, 17, 10, 5, 17, 17, 13, 5, 6, 6, 9, 5, 5, 66, 7, 17, 7, 17, 66, 7, 17, 17, 5, 7, 13, 17, 5, 7, 9, 13, 17, 7, 13, 7, 10, 7, 17, 13, 5, 15, 13, 66, 5, 5, 17, 9, 9, 16, 6, 5, 20, 17, 17, 10], "Dialect/Func": [7, 16, 7], "Transforms": [14, 7, 0, 14, 14, 14, 14, 14, 16, 7, 14, 5, 13, 10, 14, 14, 16, 6, 14, 14, 7, 14, 14, 7, 14, 14, 9, 5, 0, 17, 16, 9, 14, 16, 39, 11, 7, 17, 14, 39, 14, null, 14, 14, 18, 16, 13, 2, 5, 7, 39, 13, 14, 14, 5, 18, 28, 2, 14, null, 14, 14, 14, 14, 2, 14, 14, 14, 14, 7, 14, 0, 14, 13, 14, 14, 7, 13, 2, 14, 18, 16, 14, 18, 14, 14, 6, 16, 14, 14, 7, 18, 13, 14, 17, 9, 16, 9, 14, 14, 17, 13, 14, 28, 13, 17, 14, 14, 0, 14, 39, 14, 11, 17, 13, 14, 16, 14, 14, 14, 39, 5, 13, 5, 18, 6, 14, 18, 11, 13, 14, 14, 14, null, 39, 14, 5, 14, 16, 6, null, 5, 14, 17, null, 11, 14, 14, 0, 14, 5, 17, 5, 11, 14, 14, 5, 14, 14, 14, 0, 14, 14, 14, 14, 16, 39, 14, 2, 15, 14, 14, 0, 2, 14, 30, 6, 14, 14, 14, 7, 13, 14, 2, 13, 14, 20, 18, 7, 7, 11, 13, 14, 2, 16, 14, 14, 17, 13, 14, 14, 14, 14, 14, 14, 16, 5, 14, 39, 17, null, 6, 14, 14, 5, 39, 16, 39, 9, 6, 28, 14, 5, 13, 13, 2, 14, 2, 7, 14, 14, 18, 14, 14, 28, 2, 17, 30, 9, 7, 15, 14, 15, 11, 5, 5, 14, 14, 5, 39, 2, 14, 14, 14, 6, 7, 14, 18, 96, null, 14, 14, 14, 0, 11, 7, 14, 16, 14, 14, 16, 5, 14, 2, 16, 2, 14, 14, 14, null, 14, 5, 13, 14, 14, 18, 13, 6, 17, 14, 14, 16, 28, null, null, 14, 2, 2, 14, 14, 14, 14, 0, 17, 14, 63, 14, 14, null, 14, 9, 14, null, 14, 28, 14, 17, 2, 11, 15, 14, 14, 39, 5, 14, 6, 39, 14, null, 14, 2, 7, 14, 17, 16, null, 14, 5, 14, 14, 14, 14, 14, 2, 7, 14, null, 0, 2, 14, 39, 16, 39, 5, null, 14, null, 14, 14, 2, 14, null, 39, 14, 14, 14, 13, 17, 14, 14, 14, 14, 16, 14, 14, 14, 39, 14, 15, 17, 14, 16, 0, 14, 93, 2, 30, 14, 14, 14, 7, 18, 14]}, "REQUIRED_CUM_ATTRS_PER_TEST": [[0, 94], [2, 194], [5, 174], [6, 87], [7, 116], [9, 126], [10, 630], [11, 229], [13, 199], [14, 429], [15, 403], [16, 92], [17, 241], [18, 78], [19, 141], [20, 92], [22, 4], [23, 27], [26, 51], [27, 48], [28, 110], [29, 96], [30, 53], [31, 41], [32, 61], [33, 46], [34, 44], [35, 43], [36, 29], [37, 15], [38, 42], [39, 42], [40, 16], [41, 34], [42, 12], [43, 9], [44, 13], [45, 34], [46, 32], [47, 29], [48, 31], [49, 32], [50, 13], [51, 21], [52, 25], [53, 5], [54, 9], [55, 21], [56, 15], [57, 17], [58, 16], [59, 11], [60, 15], [61, 13], [62, 13], [63, 9], [64, 8], [65, 12], [66, 10], [67, 11], [68, 8], [69, 8], [70, 8], [71, 6], [72, 7], [73, 7], [74, 7], [75, 3], [76, 5], [78, 1], [79, 4], [80, 3], [81, 3], [82, 3], [84, 3], [85, 3], [86, 1], [87, 2], [89, 2], [90, 2], [91, 2], [92, 2], [93, 2], [94, 2], [95, 2], [96, 2], [97, 2], [98, 2], [99, 2], [100, 2], [101, 2], [102, 1], [103, 1], [104, 1], [105, 1], [106, 1], [107, 1], [108, 1], [109, 1], [110, 1], [111, 1]], "REQUIRED_ATTRS_PER_FOLDER": {"mlir-spirv-cpu-runner": 18, "Pass": 7, "Interfaces/InferIntRangeInterface": 8, "Interfaces/DataLayoutInterfaces": 13, "Interfaces/TilingInterface": 14, "Interfaces/InferShapedTypeOpInterface": 9, "mlir-reduce": 9, "IR": 33, "Integration/GPU/CUDA": 20, "Integration/GPU/CUDA/TensorCore": 17, "Integration/GPU/ROCM": 16, "Integration/Dialect/Vector/CPU": 22, "Integration/Dialect/Vector/CPU/X86Vector": 19, "Integration/Dialect/Vector/CPU/AMX": 19, "Integration/Dialect/Vector/CPU/ArmSVE": 0, "Integration/Dialect/Vector/GPU/CUDA": 19, "Integration/Dialect/PDL/CPU": 16, "Integration/Dialect/Complex/CPU": 0, "Integration/Dialect/LLVMIR/CPU": 16, "Integration/Dialect/LLVMIR/CPU/X86": 14, "Integration/Dialect/SparseTensor/CPU": 25, "Integration/Dialect/Linalg/CPU": 21, "Integration/Dialect/Standard/CPU": 19, "Integration/Dialect/Async/CPU": 17, "Integration/Dialect/Arith/CPU": 8, "mlir-pdll/Integration": 6, "mlir-vulkan-runner": 19, "mlir-cpu-runner": 30, "mlir-cpu-runner/X86Vector": 9, "Conversion/MathToLibm": 8, "Conversion/NVGPUToNVVM": 14, "Conversion/GPUToCUDA": 5, "Conversion/GPUToVulkan": 20, "Conversion/SCFToOpenMP": 11, "Conversion/SPIRVToLLVM": 34, "Conversion/AsyncToLLVM": 18, "Conversion/GPUCommon": 17, "Conversion/MathToFuncs": 7, "Conversion/FuncToSPIRV": 6, "Conversion/VectorToSCF": 19, "Conversion/BufferizationToMemRef": 8, "Conversion/SCFToControlFlow": 13, "Conversion/MathToLLVM": 9, "Conversion/ComplexToLibm": 6, "Conversion/ReconcileUnrealizedCasts": 6, "Conversion/OpenMPToLLVM": 13, "Conversion/VectorToLLVM": 19, "Conversion/TensorToSPIRV": 9, "Conversion/VectorToSPIRV": 11, "Conversion/ControlFlowToLLVM": 10, "Conversion/GPUToROCDL": 13, "Conversion/ControlFlowToSPIRV": 8, "Conversion/TensorToLinalg": 13, "Conversion/MathToSPIRV": 10, "Conversion/PDLToPDLInterp": 11, "Conversion/TosaToLinalg": 18, "Conversion/ComplexToStandard": 8, "Conversion/MemRefToSPIRV": 14, "Conversion/TosaToTensor": 6, "Conversion/OpenACCToSCF": 6, "Conversion/ArithToSPIRV": 19, "Conversion/VectorToGPU": 17, "Conversion/FuncToLLVM": 18, "Conversion/SCFToSPIRV": 9, "Conversion/ComplexToLLVM": 8, "Conversion/AMDGPUToROCDL": 12, "Conversion/ArithToLLVM": 15, "Conversion/LinalgToSPIRV": 0, "Conversion/TosaToArith": 11, "Conversion/ShapeToStandard": 14, "Conversion/SCFToGPU": 13, "Conversion/GPUToNVVM": 18, "Conversion/TosaToSCF": 10, "Conversion/MemRefToLLVM": 22, "Conversion/GPUToSPIRV": 16, "Conversion/GPUToROCm": 5, "Conversion/AffineToStandard": 20, "Conversion/OpenACCToLLVM": 8, "Bytecode": 9, "mlir-tblgen": 20, "Rewrite": 16, "Analysis": 18, "Analysis/DataFlow": 11, "Target/Cpp": 19, "Target/LLVMIR": 28, "Target/SPIRV": 39, "mlir-opt": 17, "mlir-translate": 3, "Dialect": 9, "Dialect/Vector": 22, "Dialect/OpenACC": 11, "Dialect/PDL": 13, "Dialect/MLProgram": 0, "Dialect/Affine": 22, "Dialect/Affine/SuperVectorize": 17, "Dialect/Bufferization": 16, "Dialect/Bufferization/Transforms": 23, "Dialect/Quant": 12, "Dialect/Math": 17, "Dialect/Complex": 11, "Dialect/Tensor": 19, "Dialect/X86Vector": 10, "Dialect/Tosa": 19, "Dialect/MemRef": 22, "Dialect/SCF": 22, "Dialect/ArmNeon": 7, "Dialect/LLVMIR": 24, "Dialect/SparseTensor": 20, "Dialect/AMX": 12, "Dialect/EmitC": 10, "Dialect/Shape": 18, "Dialect/NVGPU": 15, "Dialect/ArmSVE": 0, "Dialect/Transform": 16, "Dialect/Builtin": 6, "Dialect/Builtin/Bytecode": 0, "Dialect/PDLInterp": 13, "Dialect/DLTI": 3, "Dialect/SPIRV/Linking/ModuleCombiner": 22, "Dialect/SPIRV/IR": 43, "Dialect/SPIRV/Transforms": 31, "Dialect/AMDGPU": 10, "Dialect/OpenMP": 18, "Dialect/Linalg": 29, "Dialect/ControlFlow": 9, "Dialect/GPU": 28, "Dialect/Async": 19, "Dialect/Arith": 19, "Dialect/Func": 11, "Transforms": 26}}

==> plots/_data/parsing_time_per_test_desktop.json <==
{"TIME_PARSING_PER_TEST_MLIR_DESKTOP": {"Pass/crash-recovery.mlir": 0.001408200000000015, "Pass/crash-recovery-dynamic-failure.mlir": 0.0014963999999999089, "Pass/pass-timing.mlir": 0.002504799999999996, "Pass/pipeline-invalid_1.mlir": 0.0030055999999998306, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 0.0012664000000000898, "Pass/dynamic-pipeline.mlir": 0.0024001999999999414, "Pass/interface-pass.mlir": 0.0012549999999997396, "Pass/dynamic-pipeline-nested.mlir": 0.001865399999999795, "Pass/generic-pipeline.mlir": 0.0030428000000000564, "Pass/run-reproducer.mlir": 0.0018976000000002103, "Pass/pipeline-stats.mlir": 0.0015783999999996468, "Pass/invalid-parent.mlir": 0.0030957999999998266, "Pass/pipeline-invalid_0.mlir": 0.0018504000000000077, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 0.0028756000000001334, "Interfaces/DataLayoutInterfaces/types_5.mlir": 0.002346400000000415, "Interfaces/DataLayoutInterfaces/module.mlir": 0.001961399999999713, "Interfaces/DataLayoutInterfaces/types_6.mlir": 0.0013007999999999243, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 0.0016918000000003986, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 0.0005961999999996692, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 0.003457399999999211, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 0.0025047999999998185, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 0.0026421999999996617, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 0.0017065999999999804, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 0.0013643999999999323, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 0.0011615999999989412, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 0.0013580000000004589, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 0.001515600000000461, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 0.002349599999999441, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 0.0032251999999999724, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 0.0018773999999993408, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 0.0021810000000002105, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 0.003048600000001045, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 0.002976199999997675, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 0.0019328000000001567, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 0.003160800000000563, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 0.0004249999999984766, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 0.003193400000000679, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 0.0025951999999989537, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 0.0013192000000003645, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 0.001059399999999755, "mlir-reduce/dce-test.mlir": 0.003418400000001043, "mlir-reduce/invalid.mlir": 0.0018682000000012522, "mlir-reduce/crashop-reduction.mlir": 0.0014524000000022852, "IR/pretty_printed_region_op_0.mlir": 0.0017089999999996054, "IR/visitors_1.mlir": 0.0025080000000002657, "IR/region_0.mlir": 0.0006022000000001527, "IR/invalid-affinemap_0.mlir": 0.002547599999999761, "IR/test-func-set-type_0.mlir": 0.0012426000000004933, "IR/dense-resource-elements-attr_0.mlir": 0.0022165999999998577, "IR/attribute_19.mlir": 0.00221779999999967, "IR/test-symbol-uses_1.mlir": 0.0009206000000006043, "IR/attribute_14.mlir": 0.002109199999998168, "IR/operation-equality_0.mlir": 0.002993000000000734, "IR/module-op_4.mlir": 0.0016960000000011632, "IR/operation-equality_7.mlir": 0.0018589999999989004, "IR/visitors_0.mlir": 0.0014713999999997895, "IR/generic-visitors-interrupt_7.mlir": 0.002795800000001236, "IR/test-func-erase-result_2.mlir": 0.0025791999999995596, "IR/traits_60.mlir": 0.0032883999999995693, "IR/print-op-local-scope.mlir": 0.0006893999999988409, "IR/pretty_printed_region_op_2.mlir": 0.0031846000000001597, "IR/test-symbol-rauw_0.mlir": 0.0023131999999975506, "IR/affine-set.mlir": 0.0016546000000005278, "IR/traits_68.mlir": 0.0004160000000013042, "IR/test-take-body_0.mlir": 0.0025137999999998327, "IR/operation-equality_2.mlir": 0.003703600000000051, "IR/top-level_2.mlir": 0.000499200000001565, "IR/attribute_5.mlir": 0.0019294000000002142, "IR/operation-equality_10.mlir": 0.001743000000004713, "IR/module-op_1.mlir": 0.0006072000000017397, "IR/op-stats-json.mlir": 0.0024053999999978258, "IR/print-op-custom-or-generic_0.mlir": 0.0026850000000024467, "IR/test-func-insert-arg_1.mlir": 0.002901000000002796, "IR/region_5.mlir": 0.0013774000000012165, "IR/operation-equality_6.mlir": 0.0028074000000003706, "IR/dynamic_4.mlir": 0.0024947999999994862, "IR/attribute_11.mlir": 0.002461199999999053, "IR/traits_32.mlir": 0.0020547999999962485, "IR/test-symbol-rauw_3.mlir": 0.0016661999999996624, "IR/invalid-func-op_0.mlir": 0.001974199999995108, "IR/traits_66.mlir": 0.003236400000002959, "IR/generic-visitors-interrupt_5.mlir": 0.001374599999996917, "IR/top-level_1.mlir": 0.0021588000000008377, "IR/test-symbol-uses_0.mlir": 0.0025756000000001222, "IR/invalid-unregistered_2.mlir": 0.0016654000000016823, "IR/test-func-erase-arg_0.mlir": 0.00301380000000222, "IR/traits_41.mlir": 0.002417999999994436, "IR/generic-visitors-interrupt_1.mlir": 0.0026236000000039892, "IR/attribute_0.mlir": 0.00222299999999791, "IR/test-func-erase-result_4.mlir": 0.001991800000001831, "IR/module-op_2.mlir": 0.0026225999999951455, "IR/generic-block-visitors-interrupt_0.mlir": 0.002076399999998557, "IR/module-op_7.mlir": 0.0025115999999968607, "IR/test-symbol-rauw_1.mlir": 0.0020307999999999993, "IR/operation-equality_1.mlir": 0.001996200000002091, "IR/generic-visitors-interrupt_6.mlir": 0.002430200000003424, "IR/traits_31.mlir": 0.0009946000000013555, "IR/module-op_6.mlir": 0.0012988000000007105, "IR/generic-visitors-interrupt_3.mlir": 0.0024857999999994716, "IR/operation-equality_4.mlir": 0.003286400000001777, "IR/attribute_28.mlir": 0.002433600000000524, "IR/attribute_38.mlir": 0.003520799999995461, "IR/generic-visitors-interrupt_4.mlir": 0.0012532000000021527, "IR/attribute_25.mlir": 0.001884199999994962, "IR/print-ir-invalid.mlir": 0.0007167999999978747, "IR/module-op_5.mlir": 0.0018872000000044408, "IR/zero_whitespace.mlir": 0.002498600000001261, "IR/module-op_0.mlir": 0.00120080000000371, "IR/print-op-custom-or-generic_1.mlir": 0.001964399999997113, "IR/pretty-region-args.mlir": 0.0010707999999965522, "IR/test-func-erase-arg_5.mlir": 0.0019722000000001573, "IR/invalid-unregistered_1.mlir": 0.0006482000000005428, "IR/test-func-erase-arg_2.mlir": 0.0026392000000043936, "IR/invalid-module-op_0.mlir": 0.0012557999999955882, "IR/test-func-insert-result_3.mlir": 0.0025614000000018676, "IR/test-symbol-uses_2.mlir": 0.0019220000000018445, "IR/dynamic_11.mlir": 0.002072400000002972, "IR/attribute_3.mlir": 0.002643599999998969, "IR/dynamic_0.mlir": 0.003025400000001355, "IR/op-stats.mlir": 0.002197200000000521, "IR/attribute_41.mlir": 0.002583999999995967, "IR/test-symbol-rauw_4.mlir": 0.0014856000000008861, "IR/traits_13.mlir": 0.0017253999999979897, "IR/test-symbol-rauw_2.mlir": 0.0013070000000027448, "IR/module-op_3.mlir": 0.0012636000000043168, "IR/pretty_printed_region_op_3.mlir": 0.0018776000000002568, "IR/test-func-erase-arg_3.mlir": 0.003003200000000561, "IR/test-verification-order_3.mlir": 0.002174800000000232, "IR/generic-visitors-interrupt_0.mlir": 0.0013992000000030203, "IR/test-func-erase-result_0.mlir": 0.002260400000000118, "IR/dynamic_7.mlir": 0.0043548000000100725, "IR/test-func-insert-result_1.mlir": 0.0017358000000058382, "IR/attribute_22.mlir": 0.0025884000000019115, "IR/affine-map.mlir": 0.0007608000000004722, "IR/operation-equality_9.mlir": 0.0020669999999995527, "IR/test-func-insert-arg_2.mlir": 0.0035277999999948407, "IR/test-func-insert-arg_5.mlir": 0.0014055999999982305, "IR/traits_0.mlir": 0.002069199999993998, "IR/test-func-insert-result_4.mlir": 0.0011756000000104905, "IR/traits_40.mlir": 0.00261120000000119, "IR/recursive-type.mlir": 0.0030453999999963343, "IR/operation-equality_11.mlir": 0.0019440000000031433, "IR/test-func-insert-result_0.mlir": 0.0016012000000046101, "IR/test-func-insert-result_5.mlir": 0.0033207999999945058, "IR/operation-equality_5.mlir": 0.001994400000000951, "IR/test-func-set-type_1.mlir": 0.001894599999991442, "IR/traits_59.mlir": 0.0024356000000011592, "IR/attribute_4.mlir": 0.002770399999997153, "IR/traits_22.mlir": 0.00035820000000512663, "IR/pretty_printed_region_op_4.mlir": 0.003943800000001829, "IR/traits_49.mlir": 0.0021144000000049346, "IR/generic-region-visitors-interrupt_0.mlir": 0.0, "IR/test-func-erase-result_5.mlir": 0.0006055999999944106, "IR/generic-visitors_0.mlir": 0.002389400000004116, "IR/top-level_0.mlir": 0.0005743999999936022, "IR/test-func-insert-arg_0.mlir": 0.0, "IR/operation-equality_3.mlir": 0.00046320000000150686, "IR/test-clone_0.mlir": 0.002078599999993003, "IR/generic-visitors_1.mlir": 0.002185399999996207, "IR/test-func-set-type_2.mlir": 0.002640200000007553, "IR/pretty_printed_region_op_1.mlir": 0.002564000000006672, "IR/invalid-unregistered_0.mlir": 0.002400199999999586, "IR/enum-attr-roundtrip.mlir": 0.002574000000004162, "IR/traits_57.mlir": 0.0011268000000086431, "IR/dynamic_3.mlir": 0.0021085999999968406, "IR/operand_0.mlir": 0.0019084000000020751, "IR/test-func-insert-arg_3.mlir": 0.0015260000000012041, "IR/invalid-locations_0.mlir": 0.001328000000000884, "IR/attribute_29.mlir": 0.0034656000000040875, "IR/check-help-output.mlir": 0.0, "IR/test-func-insert-arg_4.mlir": 0.0013309999999933098, "IR/test-func-erase-result_3.mlir": 0.002608599999996386, "IR/operation-equality_8.mlir": 0.002554999999995289, "IR/attribute_31.mlir": 0.0036738000000013926, "IR/traits_29.mlir": 0.0028785999999968227, "IR/attribute_45.mlir": 0.0010606000000052517, "IR/test-func-erase-arg_4.mlir": 0.002721600000006674, "IR/test-func-erase-result_6.mlir": 0.0016048000000068896, "IR/invalid-builtin-types_36.mlir": 0.0013090000000033797, "IR/traits_18.mlir": 0.001100999999994201, "IR/traits_10.mlir": 0.0021721999999954277, "IR/repro_b120295301.mlir": 0.0018155999999976303, "IR/region_6.mlir": 0.001664600000003702, "IR/test-func-erase-arg_6.mlir": 0.002749000000005708, "IR/test-func-erase-arg_1.mlir": 0.0010486000000014429, "IR/traits_4.mlir": 0.0023569999999949686, "IR/test-side-effects.mlir": 0.0008529999999950632, "IR/generic-visitors-interrupt_2.mlir": 0.0012786000000005516, "IR/test-func-insert-result_2.mlir": 0.00213819999999032, "IR/test-matchers.mlir": 0.0014976000000046952, "IR/test-func-erase-result_1.mlir": 0.001955399999997098, "IR/traits_58.mlir": 0.0018640000000004874, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 0.0017749999999978172, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 0.0019727999999986424, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 0.002925999999990836, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 0.0026970000000005713, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 0.0022872000000006667, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 0.0029940000000010514, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 0.000620800000001509, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 0.002487800000005791, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 0.0031742000000008373, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 0.0023982000000046357, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 0.0016885999999999512, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 0.0014056000000095992, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 0.0011758000000099856, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 0.0020910000000071705, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 0.002331200000003264, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 0.0009488000000033026, "Integration/Dialect/Vector/CPU/test-fma.mlir": 0.0018680000000017571, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 0.0019746000000054665, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 0.0018803999999931875, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 0.0007758000000080756, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 0.0035037999999985915, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 0.0011648000000036517, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 0.0022058000000015456, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 0.0036732000000029076, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 0.002858400000002348, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 0.0014095999999995002, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 0.00231939999999895, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 0.0, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 0.0003829999999993561, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 0.001084200000002511, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 0.0011401999999975487, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 0.0020375999999941996, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 0.0019448000000011235, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 0.0021218000000089885, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 0.0033264000000031045, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 0.0021935999999982414, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 0.0014597999999978128, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 0.0009055999999986852, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 0.0027106000000003405, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 0.001332999999999629, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 0.002736800000002404, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 0.002684999999996762, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 0.0017579999999952634, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 0.001967200000001412, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 0.0026026000000001657, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 0.002702199999998811, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 0.001827400000001944, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 0.0012222000000065235, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 0.0015434000000027481, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 0.0026406000000179118, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 0.001964199999997618, "mlir-pdll/Integration/test-pdll.mlir": 0.002706399999988207, "mlir-cpu-runner/invalid.mlir": 0.003180599999996048, "mlir-cpu-runner/async-group.mlir": 0.0014661999999816544, "mlir-cpu-runner/simple.mlir": 0.002239599999984421, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 0.0014703999999937877, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 0.0016587999999956083, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 0.0026158000000123137, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 0.0, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 0.002328600000009828, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 0.003275800000005802, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 0.00242319999999836, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 0.0007100000000036744, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 0.002209199999992961, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 0.0, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 0.0014891999999917971, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 0.0026083999999855223, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 0.0012356000000181666, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 0.0023369999999886203, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 0.0011389999999892098, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 0.0020453999999972437, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 0.0023079999999936263, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 0.0022552000000132465, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 0.001164999999991778, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 0.003480000000013206, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 0.0015396000000009735, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 0.0018898000000035608, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 0.0017338000000108877, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 0.0018164000000069791, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 0.0012197999999898456, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 0.003337399999986701, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 0.002973599999995713, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 0.0012148000000024694, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 0.002985799999987648, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 0.002177599999981794, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 0.0014787999999953173, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 0.0031843999999864535, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 0.0006104000000050292, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 0.0014472000000068873, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 0.002257399999984955, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 0.0010496000000102868, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 0.0018896000000040657, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 0.003290800000013405, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 0.0020046000000093047, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 0.0015141999999968903, "Conversion/GPUCommon/memory-attrbution_0.mlir": 0.001611800000000585, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 0.0007813999999825682, "Conversion/GPUCommon/memory-attrbution_3.mlir": 0.0018887999999833483, "Conversion/GPUCommon/memory-attrbution_1.mlir": 0.0014228000000002794, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 0.003547200000002704, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 0.002190799999993942, "Conversion/GPUCommon/memory-attrbution_2.mlir": 0.0021638000000166356, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 0.002296400000000176, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 0.0030025999999907073, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 0.0026749999999992726, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 0.001964600000019345, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 0.0033940000000029615, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 0.0012200000000120782, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 0.001308799999992516, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 0.0026912000000038462, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 0.003368599999998878, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 0.001524399999993875, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 0.0027414000000135275, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 0.0034805999999889536, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 0.0032539999999926295, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 0.00209540000000743, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 0.0011869999999817083, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 0.0015335999999933846, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 0.0031101999999918915, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 0.0015021999999817125, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 0.0023473999999851004, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 0.0027420000000120126, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 0.001471399999991263, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 0.0007436000000097919, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 0.001727600000003804, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 0.0019413999999869703, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 0.0012525999999979831, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 0.001962000000003172, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 0.0018029999999953361, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 0.001605199999994511, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 0.0024636000000100465, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 0.002014399999984562, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 0.0028121999999939362, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 0.0022465999999894846, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 0.0017972000000099797, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 0.0029740000000174406, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 0.002892399999996087, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 0.0017837999999983367, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 0.0019677999999885287, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 0.0005562000000054468, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 0.0019086000000015702, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 0.002517000000011649, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 0.001139000000011947, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 0.002123800000003939, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 0.0017719999999826542, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 0.0016327999999930399, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 0.0014505999999983032, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 0.0032963999999992668, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 0.0012356000000181666, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 0.0020833999999922527, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 0.0023006000000123095, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 0.0024740000000065265, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 0.0010870000000068104, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 0.0025135999999974954, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 0.0017902000000049156, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 0.002527400000008129, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 0.0024202000000059344, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 0.0027363999999806764, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 0.0030323999999836817, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 0.0019936000000143395, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 0.003045200000019577, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 0.0013454000000137968, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 0.0035172000000102343, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 0.0012840000000096552, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 0.0015210000000024592, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 0.0017904000000044107, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 0.0022914000000128, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 0.0032036000000061904, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 0.003328800000008414, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 0.00211699999999837, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 0.0006290000000035434, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 0.0014439999999922293, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 0.0019497999999884997, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 0.0036837999999988825, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 0.0014967999999953463, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 0.002899000000002161, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 0.0020541999999977635, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 0.0022819999999910577, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 0.0016634000000067318, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 0.002926800000000185, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 0.0034053999999969164, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 0.0022596000000021377, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 0.002165000000013606, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 0.0015124000000014347, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 0.0020864000000074155, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 0.0034936000000016067, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 0.003032800000005409, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 0.001255799999989904, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 0.0005940000000009604, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 0.001792000000000371, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 0.0014151999999967302, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 0.0017352000000073532, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 0.0018706000000065614, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 0.001991800000018884, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 0.002166999999985819, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 0.0013940000000047803, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 0.0025608000000147514, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 0.0027741999999989276, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 0.002207999999995991, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 0.001216999999996915, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 0.0007076000000097338, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 0.0017843999999968218, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 0.0030512000000044283, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 0.00129380000000765, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 0.001128200000016477, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 0.0019455999999991036, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 0.002571200000011231, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 0.0021641999999928883, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 0.002567599999997583, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 0.0017751999999973123, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 0.0011781999999811888, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 0.0010946000000103596, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 0.0019128000000137035, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 0.0, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 0.0027904000000035013, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 0.00263119999999617, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 0.0009396000000151617, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 0.003192999999987478, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 0.001943400000004658, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 0.0024922000000060507, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 0.002307599999994636, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 0.002059200000007877, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 0.003060800000002928, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 0.0027923999999984518, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 0.0016920000000027358, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 0.0031304000000091036, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 0.0008278000000018437, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 0.0027483999999958542, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 0.0030594000000064626, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 0.002204799999981333, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 0.0007659999999987122, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 0.002462999999988824, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 0.0023048000000017053, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 0.002016200000002755, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 0.003502200000002631, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 0.0021009999999932914, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 0.0013243999999986045, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 0.0023856000000023413, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 0.0006073999999898661, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 0.0014294000000063534, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 0.002574400000003152, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 0.0005967999999938911, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 0.0017356000000063431, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 0.0031163999999989757, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 0.002504399999997986, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 0.0017223999999941952, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 0.0011999999999943612, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 0.0029193999999961306, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 0.001046600000017861, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 0.0017599999999902138, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 0.001026200000001154, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 0.0025200000000040745, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 0.0018168000000059691, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 0.0015557999999828097, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 0.0022204000000101585, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 0.0028487999999924794, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 0.0005796000000145796, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 0.0014392000000043482, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 0.002057399999989684, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 0.0017540000000053624, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 0.0021158000000014, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 0.0018147999999882814, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 0.0018847999999934474, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 0.0031680000000051224, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 0.0019072000000051048, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 0.002101200000015524, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 0.0015247999999928653, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 0.0020060000000057697, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 0.0007271999999829859, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 0.0026642000000038023, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 0.00228020000001834, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 0.0013854000000037558, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 0.003009599999995771, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 0.002088200000002871, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 0.0019324000000096931, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 0.0036035999999967316, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 0.0011500000000069122, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 0.002737000000001899, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 0.0030064000000038504, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 0.0035188000000061946, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 0.0015138000000206376, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 0.002267600000004677, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 0.00190820000000258, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 0.0007562000000007174, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 0.0013787999999976819, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 0.0025847999999996317, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 0.0015552000000070621, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 0.0024807999999893584, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 0.0004397999999810054, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 0.0031071999999994658, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 0.0015329999999948996, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 0.0018259999999827414, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 0.0013738000000103057, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 0.002338200000008328, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 0.002190199999995457, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 0.002490399999987858, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 0.0013349999999945795, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 0.001688800000010815, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 0.00149140000000898, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 0.0024990000000116195, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 0.002478800000017145, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 0.00294979999998759, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 0.0027464000000009038, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 0.0014386000000058629, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 0.0022909999999910723, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 0.0016274000000066735, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 0.0021736000000146306, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 0.0019265999999788618, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 0.003702400000020134, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 0.0013887999999951718, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 0.0024505999999746564, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 0.0018810000000030413, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 0.0017747999999755848, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 0.002020200000015393, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 0.0032052000000021507, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 0.0030380000000150174, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 0.0023429999999734718, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 0.0023584000000028025, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 0.001346400000011272, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 0.001799799999980678, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 0.002950399999963338, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 0.0017687999999907334, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 0.0014769999999771244, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 0.0023108000000320317, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 0.0019878000000062455, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 0.0012687999999798194, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 0.0018988000000263127, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 0.002311599999984537, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 0.00271839999995791, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 0.0025053999999727237, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 0.0025357999999869206, "Conversion/ControlFlowToLLVM/invalid.mlir": 0.0011305999999876803, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 0.0025999999999839927, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 0.0014466000000084023, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 0.0018839999999727298, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 0.0024945999999999914, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 0.0034873999999945225, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 0.002471800000012081, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 0.003055399999993824, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 0.0011767999999847234, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 0.0011050000000068394, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 0.002942399999983536, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 0.0022758000000067113, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 0.0017006000000037603, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 0.0018251999999847612, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 0.002423200000021097, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 0.0020693999999821244, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 0.0019002000000000407, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 0.0024531999999908294, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 0.001805400000012014, "Conversion/GPUToROCDL/memref_0.mlir": 0.0025306000000000495, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 0.0014856000000236236, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 0.00045059999997647536, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 0.002150200000005498, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 0.002504399999997986, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 0.0014196000000083586, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 0.002919000000019878, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 0.0021410000000287254, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 0.0018259999999827414, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 0.0013051999999788677, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 0.00042259999995621913, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 0.0023083999999926165, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 0.001701199999979508, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 0.0027515999999650374, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 0.0, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 0.0006482000000232801, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 0.0011872000000039407, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 0.0007091999999829568, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 0.0017855999999937921, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 0.001783400000022084, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 0.0012630000000172005, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 0.0019561999999950785, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 0.0018091999999796827, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 0.0014917999999852327, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 0.002461600000015096, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 0.002627600000005259, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 0.0022052000000257975, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 0.0013097999999899911, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 0.001272400000016205, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 0.0023017999999865426, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 0.0024135999999998605, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 0.0005381999999826803, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 0.0021667999999863243, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 0.0028025999999954365, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 0.002756600000020626, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 0.0025669999999990978, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 0.0029239999999845167, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 0.0014377999999851455, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 0.0030874000000039813, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 0.001528199999984281, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 0.0029580000000350992, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 0.002617000000009284, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 0.002853800000002593, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 0.002776599999970131, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 0.001995199999964825, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 0.0018700000000080764, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 0.00164359999998851, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 0.0017190000000027795, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 0.0020958000000064203, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 0.0021111999999902766, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 0.0027398000000175672, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 0.002430199999980687, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 0.0033010000000103902, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 0.002239400000007663, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 0.0014822000000094704, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 0.0027683999999680966, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 0.0020191999999951806, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 0.0030760000000100264, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 0.0013808000000153698, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 0.0004993999999896914, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 0.0011081999999987603, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 0.0, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 0.0015248000000156025, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 0.000812599999972008, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 0.001650000000017826, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 0.0015882000000146945, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 0.0018329999999878055, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 0.002622000000019398, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 0.001346800000010262, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 0.001958000000013271, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 0.0031907999999930326, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 0.003745400000025256, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 0.0014221999999790569, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 0.002082200000040757, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 0.0021318000000064784, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 0.0008426000000326894, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 0.002341599999999744, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 0.002023800000006304, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 0.000585799999998926, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 0.001997799999980998, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 0.002832200000011653, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 0.0007769999999709398, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 0.0020468000000164466, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 0.0033483999999589288, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 0.0027260000000296713, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 0.0020512000000053377, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 0.002231600000004619, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 0.0024690000000191503, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 0.0009447999999792955, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 0.0028515999999854102, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 0.0007117999999991298, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 0.0027943999999934022, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 0.002003599999989092, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 0.0038821999999981926, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 0.0027423999999882653, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 0.0022402000000056434, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 0.0, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 0.0021357999999963794, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 0.0018029999999725987, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 0.0029468000000179018, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 0.0018170000000282017, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 0.00227919999997539, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 0.0015609999999924185, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 0.0033088000000134343, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 0.003092000000015105, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 0.0020328000000063183, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 0.003194800000028408, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 0.0014446000000134518, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 0.0028225999999904163, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 0.003100200000017139, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 0.0023863999999775842, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 0.0018802000000050611, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 0.0028334000000086236, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 0.002341599999999744, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 0.0016724000000067462, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 0.000801999999976033, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 0.0016876000000138446, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 0.00213939999998729, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 0.001857800000016141, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 0.0009428000000298198, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 0.002154999999993379, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 0.002119200000015553, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 0.002650599999969927, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 0.0028387999999722525, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 0.0038712000000032274, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 0.002761000000009517, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 0.0029250000000047294, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 0.0014372000000093977, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 0.002707399999962945, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 0.00048819999997249395, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 0.001913799999965704, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 0.00234840000002805, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 0.0028642000000218106, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 0.0025225999999747726, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 0.003176599999960672, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 0.0005634000000100059, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 0.0031437999999980094, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 0.0027974000000085654, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 0.0022080000000187284, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 0.0037424000000100934, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 0.002297199999975419, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 0.004008399999975154, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 0.0036722000000281698, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 0.003085999999984779, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 0.002118000000018583, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 0.0018294000000423694, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 0.002585399999998117, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 0.002366199999960372, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 0.001643000000012762, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 0.0021005999999943016, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 0.001188400000000911, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 0.003147199999966688, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 0.0030535999999756315, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 0.0013601999999991675, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 0.0019318000000112078, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 0.0024200000000291766, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 0.0022436000000197963, "Conversion/ArithToSPIRV/fast-math_1.mlir": 0.0, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 0.0025643999999829248, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 0.0014314000000013039, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 0.0027622000000064872, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 0.002241999999978361, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 0.001450199999999313, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 0.0013414000000011583, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 0.002086399999961941, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 0.001929599999994025, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 0.0025834000000031663, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 0.0022653999999874943, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 0.002828600000020742, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 0.0033660000000054423, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 0.0025381999999808612, "Conversion/FuncToLLVM/func-memref_2.mlir": 0.003236800000013318, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 0.002179400000022724, "Conversion/FuncToLLVM/convert-argattrs.mlir": 0.002579599999990023, "Conversion/FuncToLLVM/invalid_1.mlir": 0.001981800000021394, "Conversion/FuncToLLVM/func-memref_6.mlir": 0.0006195999999818013, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 0.003222600000026432, "Conversion/FuncToLLVM/func-memref_1.mlir": 0.0017040000000179134, "Conversion/FuncToLLVM/func-memref_4.mlir": 0.0014014000000315719, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 0.002203800000006595, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 0.0027634000000034574, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 0.0005131999999775872, "Conversion/FuncToLLVM/func-memref_5.mlir": 0.002665999999999258, "Conversion/FuncToLLVM/func-memref_3.mlir": 0.0033633999999892693, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 0.0026104000000032102, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 0.0015240000000176224, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 0.001574800000025789, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 0.0029231999999865367, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 0.0013088000000152534, "Conversion/FuncToLLVM/invalid_0.mlir": 0.0006472000000030675, "Conversion/FuncToLLVM/func-memref_0.mlir": 0.0020336000000042986, "Conversion/FuncToLLVM/convert-data-layout.mlir": 0.0013907999999901222, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 0.0012462000000141415, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 0.0015225999999984197, "Conversion/SCFToSPIRV/while.mlir": 0.001569999999992433, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 0.0022163999999975205, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 0.001526800000010553, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 0.002473599999984799, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 0.0017590000000382133, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 0.002532599999995, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 0.00195240000002741, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 0.0015276000000085332, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 0.0026825999999800843, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 0.0017828000000008615, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 0.0022383999999874503, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 0.003339000000005399, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 0.001232800000025236, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 0.002143400000022666, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 0.0013219999999819266, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 0.003812400000015259, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 0.0023615999999947236, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 0.0034231999999974503, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 0.0008632000000034168, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 0.00233579999999165, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 0.0019788000000062313, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 0.0024775999999747, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 0.001562000000012631, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 0.0016917999999805033, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 0.0, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 0.0029179999999996652, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 0.0032596000000012283, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 0.002683600000000297, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 0.0016614000000117813, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 0.0013762000000042463, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 0.0012408000000050379, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 0.0015498000000206957, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 0.0017370000000028086, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 0.002406199999995806, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 0.001749599999993734, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 0.0015486000000237254, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 0.00217000000002372, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 0.0017877999999655002, "Conversion/SCFToGPU/parallel_loop_8.mlir": 0.0019164000000273518, "Conversion/SCFToGPU/parallel_loop_1.mlir": 0.002133000000003449, "Conversion/SCFToGPU/parallel_loop_3.mlir": 0.0013711999999941327, "Conversion/SCFToGPU/parallel_loop_7.mlir": 0.0018581999999696564, "Conversion/SCFToGPU/parallel_loop_0.mlir": 0.00215979999998126, "Conversion/SCFToGPU/parallel_loop_2.mlir": 0.0031243999999787777, "Conversion/SCFToGPU/parallel_loop_5.mlir": 0.002176400000007561, "Conversion/SCFToGPU/parallel_loop_6.mlir": 0.0022097999999914466, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 0.0026063999999678344, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 0.0006217999999989843, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 0.0018676000000141357, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 0.0020262000000002443, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 0.0023650000000088765, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 0.001983400000017355, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 0.0007353999999850202, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 0.0038267999999789027, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 0.002138000000013562, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 0.0024945999999999914, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 0.0019045999999889318, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 0.0021596000000045023, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 0.003312400000004345, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 0.003356599999960963, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 0.0019126000000142084, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 0.0031317999999828316, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 0.0017396000000189816, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 0.0006851999999980763, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 0.0022346000000197817, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 0.0016712000000097759, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 0.0009468000000197208, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 0.0019936000000143395, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 0.0023200000000088037, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 0.0015161999999691034, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 0.002769799999987299, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 0.0019343999999819061, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 0.001554199999964112, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 0.002658999999994194, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 0.0020721999999750553, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 0.0, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 0.0023597999999765305, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 0.0012208000000100583, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 0.002065800000036688, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 0.0022600000000238653, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 0.0027144000000134836, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 0.0013883999999961816, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 0.0019205999999940104, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 0.0028585999999904744, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 0.0016745999999784543, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 0.0007643999999800144, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 0.0014020000000073197, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 0.002748599999995349, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 0.0015010000000074796, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 0.0030743999999685912, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 0.0032263999999941006, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 0.0019867999999860332, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 0.0014851999999791587, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 0.002955000000019936, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 0.0023292000000310507, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 0.0035448000000087633, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 0.0017523999999866646, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 0.001423400000021502, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 0.001943200000005163, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 0.002428800000006959, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 0.003544400000009773, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 0.002427799999986746, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 0.0019895999999789637, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 0.0014756000000033965, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 0.0013707999999951425, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 0.0024429999999938446, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 0.002568200000041543, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 0.0013695999999981724, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 0.0010233999999854858, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 0.0019252000000051339, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 0.002217400000017733, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 0.0020643999999720108, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 0.0022351999999955297, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 0.0020996000000195634, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 0.0027162000000316767, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 0.002417999999988751, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 0.0031080000000201836, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 0.001287400000001071, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 0.0019171999999798572, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 0.001288799999974799, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 0.002506199999970704, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 0.0015150000000176077, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 0.0016463999999814405, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 0.0013281999999890104, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 0.0018344000000070082, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 0.0026359999999840513, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 0.0017933999999968364, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 0.0015403999999762164, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 0.0028064000000085796, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 0.0008788000000095053, "Conversion/GPUToSPIRV/builtins_0.mlir": 0.0013297999999849707, "Conversion/GPUToSPIRV/builtins_10.mlir": 0.0015578000000004977, "Conversion/GPUToSPIRV/builtins_11.mlir": 0.0019930000000385915, "Conversion/GPUToSPIRV/builtins_3.mlir": 0.0006841999999778637, "Conversion/GPUToSPIRV/builtins_4.mlir": 0.0018497999999908643, "Conversion/GPUToSPIRV/builtins_13.mlir": 0.0019131999999899563, "Conversion/GPUToSPIRV/builtins_6.mlir": 0.00256720000002133, "Conversion/GPUToSPIRV/builtins_15.mlir": 0.0029245999999602647, "Conversion/GPUToSPIRV/builtins_16.mlir": 0.002199800000016694, "Conversion/GPUToSPIRV/builtins_7.mlir": 0.001426999999966938, "Conversion/GPUToSPIRV/builtins_2.mlir": 0.0012717999999949825, "Conversion/GPUToSPIRV/builtins_5.mlir": 0.0018524000000070373, "Conversion/GPUToSPIRV/builtins_9.mlir": 0.0013599999999769352, "Conversion/GPUToSPIRV/builtins_14.mlir": 0.002298800000016854, "Conversion/GPUToSPIRV/builtins_8.mlir": 0.002402399999982663, "Conversion/GPUToSPIRV/builtins_12.mlir": 0.001858799999990879, "Conversion/GPUToSPIRV/entry-point.mlir": 0.0020745999999689955, "Conversion/GPUToSPIRV/builtins_1.mlir": 0.0018423999999868101, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 0.0030518000000029134, "Conversion/AffineToStandard/no-memref.mlir": 0.002146200000015597, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 0.001053200000023935, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 0.0, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 0.001329200000009223, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 0.00273019999999633, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 0.0013958000000002357, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 0.001810399999976653, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 0.002110599999969054, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 0.001548400000001493, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 0.0019215999999687484, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 0.001688800000010815, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 0.0014243999999962397, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 0.0, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 0.0011068000000250323, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 0.0009473999999954685, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 0.0013923999999860825, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 0.002508799999986877, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 0.0022703999999976075, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 0.0018590000000131112, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 0.0012713999999959924, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 0.00219360000000961, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 0.0012134000000060042, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 0.00186359999997876, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 0.002246400000012727, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 0.0010500000000320143, "Bytecode/resources.mlir": 0.0012488000000303145, "mlir-tblgen/interfaces.mlir": 0.002504999999973734, "mlir-tblgen/testdialect-typedefs.mlir": 0.0027274000000033992, "mlir-tblgen/types_59.mlir": 0.0018031999999948312, "mlir-tblgen/types_45.mlir": 0.002013200000010329, "mlir-tblgen/types_62.mlir": 0.0028946000000360074, "mlir-tblgen/types_27.mlir": 0.0030250000000251022, "mlir-tblgen/return-types_0.mlir": 0.0030001999999967667, "mlir-tblgen/return-types_4.mlir": 0.002207200000020748, "mlir-tblgen/types_61.mlir": 0.0017338000000108877, "mlir-tblgen/types_47.mlir": 0.001999200000000201, "mlir-tblgen/trait.mlir": 0.001960800000006202, "mlir-tblgen/types_58.mlir": 0.0021666000000095664, "mlir-tblgen/types_50.mlir": 0.001674800000000687, "mlir-tblgen/types_21.mlir": 0.0017089999999825522, "mlir-tblgen/types_24.mlir": 0.0012441999999737163, "mlir-tblgen/types_41.mlir": 0.001511400000026697, "mlir-tblgen/types_37.mlir": 0.002658000000019456, "mlir-tblgen/types_35.mlir": 0.0015681999999742403, "mlir-tblgen/types_33.mlir": 0.004061000000001513, "mlir-tblgen/types_30.mlir": 0.0018256000000292261, "mlir-tblgen/types_18.mlir": 0.0029134000000340166, "Rewrite/pdl-bytecode_2.mlir": 0.0016497999999955937, "Rewrite/pdl-bytecode_35.mlir": 0.0014144000000214873, "Rewrite/pdl-bytecode_32.mlir": 0.0, "Rewrite/pdl-bytecode_16.mlir": 0.0026147999999921014, "Rewrite/pdl-bytecode_3.mlir": 0.0028870000000097208, "Rewrite/pdl-bytecode_8.mlir": 0.0025389999999788416, "Rewrite/pdl-bytecode_37.mlir": 0.0019663999999920633, "Rewrite/pdl-bytecode_9.mlir": 0.003029000000015003, "Rewrite/pdl-bytecode_10.mlir": 0.0023831999999856636, "Rewrite/pdl-bytecode_6.mlir": 0.0018828000000212341, "Rewrite/pdl-bytecode_0.mlir": 0.002144399999997404, "Rewrite/pdl-bytecode_36.mlir": 0.0013429999999971186, "Rewrite/pdl-bytecode_5.mlir": 0.0015240000000176224, "Rewrite/pdl-bytecode_24.mlir": 0.0015609999999924185, "Rewrite/pdl-bytecode_13.mlir": 0.002033000000028551, "Rewrite/pdl-bytecode_30.mlir": 0.002231600000004619, "Rewrite/pdl-bytecode_11.mlir": 0.0030196000000159984, "Rewrite/pdl-bytecode_34.mlir": 0.002381999999988693, "Analysis/test-foo-analysis_1.mlir": 0.0030053999999836377, "Analysis/test-foo-analysis_4.mlir": 0.0024530000000140715, "Analysis/test-liveness_7.mlir": 0.0018079999999827123, "Analysis/test-dominance_1.mlir": 0.0028291999999964903, "Analysis/test-foo-analysis_0.mlir": 0.0014250000000174622, "Analysis/test-dominance_4.mlir": 0.001438800000005358, "Analysis/test-dominance_3.mlir": 0.0032083999999940717, "Analysis/test-dominance_0.mlir": 0.001158400000031179, "Analysis/test-dominance_2.mlir": 0.0018520000000080473, "Analysis/test-liveness_0.mlir": 0.002399599999989732, "Analysis/test-liveness_5.mlir": 0.0, "Analysis/test-foo-analysis_3.mlir": 0.001054599999997663, "Analysis/test-liveness_4.mlir": 0.001146599999992759, "Analysis/test-callgraph_1.mlir": 0.0021176000000195927, "Analysis/test-alias-analysis-modref_4.mlir": 0.0029271999999764377, "Analysis/test-liveness_1.mlir": 0.002257800000006682, "Analysis/test-match-reduction_0.mlir": 0.003808400000025358, "Analysis/test-match-reduction_3.mlir": 0.0013395999999829655, "Analysis/test-match-reduction_2.mlir": 0.0010174000000006344, "Analysis/test-alias-analysis-modref_2.mlir": 0.001472600000033708, "Analysis/test-liveness_3.mlir": 0.0011974000000009254, "Analysis/test-liveness_2.mlir": 0.001978199999985009, "Analysis/test-foo-analysis_5.mlir": 0.003243000000020402, "Analysis/test-liveness_6.mlir": 0.0019061999999848921, "Analysis/test-topoligical-sort.mlir": 0.0010815999999977065, "Analysis/test-foo-analysis_2.mlir": 0.002352400000017951, "Analysis/DataFlow/test-last-modified.mlir": 0.0019018000000414759, "Target/Cpp/cast.mlir": 0.0016759999999976572, "Target/Cpp/control_flow.mlir": 0.0021733999999923983, "Target/Cpp/invalid_1.mlir": 0.0032322000000021946, "Target/Cpp/invalid_7.mlir": 0.002750800000012532, "Target/Cpp/invalid_6.mlir": 0.0018391999999948893, "Target/Cpp/invalid_5.mlir": 0.0023971999999957915, "Target/Cpp/types.mlir": 0.001256199999988894, "Target/Cpp/invalid_4.mlir": 0.003237799999988056, "Target/Cpp/invalid_0.mlir": 0.0019869999999627907, "Target/Cpp/variable.mlir": 0.0010863999999855879, "Target/Cpp/invalid_2.mlir": 0.0011061999999583349, "Target/LLVMIR/llvmir-invalid_18.mlir": 0.001446200000009412, "Target/LLVMIR/openmp-llvm_33.mlir": 0.0015272000000095432, "Target/LLVMIR/llvmir-invalid_14.mlir": 0.003021800000033181, "Target/LLVMIR/llvmir_9.mlir": 0.001358200000004217, "Target/LLVMIR/openmp-llvm_46.mlir": 0.00245559999998477, "Target/LLVMIR/llvmir-invalid_11.mlir": 0.00199600000000828, "Target/LLVMIR/llvmir-invalid_15.mlir": 0.0029028000000380417, "Target/LLVMIR/openmp-llvm_21.mlir": 0.001364400000011301, "Target/LLVMIR/openmp-llvm_10.mlir": 0.0017498000000159663, "Target/LLVMIR/openmp-llvm_59.mlir": 0.0009962000000086845, "Target/LLVMIR/llvmir-invalid_0.mlir": 0.0005891999999676045, "Target/LLVMIR/llvmir-invalid_8.mlir": 0.00251260000000002, "Target/LLVMIR/llvmir-invalid_19.mlir": 0.0009769999999662104, "Target/LLVMIR/arm-neon.mlir": 0.0026372000000264963, "Target/LLVMIR/openmp-llvm_6.mlir": 0.0011554000000160158, "Target/LLVMIR/openmp-llvm_51.mlir": 0.001876799999990908, "Target/LLVMIR/rocdl.mlir": 0.0030677999999625173, "Target/LLVMIR/openmp-llvm_45.mlir": 0.0022595999999794002, "Target/LLVMIR/openmp-llvm_56.mlir": 0.0019855999999890627, "Target/LLVMIR/llvmir-invalid_4.mlir": 0.0020657999999457387, "Target/LLVMIR/openmp-llvm_7.mlir": 0.002106000000003405, "Target/LLVMIR/openmp-llvm_44.mlir": 0.0025692000000162806, "Target/LLVMIR/openmp-llvm_28.mlir": 0.0020442000000002736, "Target/LLVMIR/openmp-llvm_36.mlir": 0.0019197999999960302, "Target/LLVMIR/openmp-llvm_53.mlir": 0.0022268000000622125, "Target/LLVMIR/openmp-llvm_54.mlir": 0.0014865999999528867, "Target/LLVMIR/llvmir-invalid_17.mlir": 0.001512800000000425, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 0.0022299999999631837, "Target/LLVMIR/llvmir-invalid_6.mlir": 0.002016399999956775, "Target/LLVMIR/llvmir_10.mlir": 0.002924600000005739, "Target/LLVMIR/openmp-llvm_4.mlir": 0.0015242000000398547, "Target/LLVMIR/llvmir_19.mlir": 0.0019838000000163445, "Target/LLVMIR/openmp-llvm_37.mlir": 0.0013831999999638356, "Target/LLVMIR/openmp-llvm_48.mlir": 0.0017127999999502208, "Target/LLVMIR/openmp-llvm_32.mlir": 0.0024636000000100465, "Target/LLVMIR/openmp-llvm_52.mlir": 0.0027234000000134983, "Target/LLVMIR/openmp-llvm_16.mlir": 0.0032295999999405467, "Target/LLVMIR/llvmir_20.mlir": 0.0022761999999602266, "Target/LLVMIR/openmp-llvm_42.mlir": 0.0023988000000827016, "Target/LLVMIR/llvmir_16.mlir": 0.0024664000000484522, "Target/LLVMIR/openmp-llvm_55.mlir": 0.003037600000061502, "Target/LLVMIR/openmp-llvm_38.mlir": 0.002527599999939412, "Target/LLVMIR/openmp-llvm_17.mlir": 0.002062200000000303, "Target/LLVMIR/llvmir-invalid_2.mlir": 0.002585799999997107, "Target/LLVMIR/arm-neon-2d.mlir": 0.0009669999999459833, "Target/LLVMIR/openmp-llvm_47.mlir": 0.002975400000013906, "Target/LLVMIR/openmp-llvm_35.mlir": 0.0013216000000284111, "Target/LLVMIR/llvmir-debug.mlir": 0.0005877999999938765, "Target/LLVMIR/data-layout_0.mlir": 0.002378000000044267, "Target/LLVMIR/openmp-llvm_25.mlir": 0.002173800000036863, "Target/LLVMIR/openmp-llvm_58.mlir": 0.001528000000052998, "Target/LLVMIR/openmp-llvm_23.mlir": 0.0019191999999748077, "Target/LLVMIR/openmp-llvm_49.mlir": 0.0031176000000414207, "Target/LLVMIR/openmp-llvm_19.mlir": 0.0032898000000386673, "Target/LLVMIR/llvmir_15.mlir": 0.0026006000000052152, "Target/LLVMIR/openmp-llvm_50.mlir": 0.001923200000055658, "Target/LLVMIR/openmp-llvm_43.mlir": 0.0015542000000095869, "Target/LLVMIR/llvmir-invalid_9.mlir": 0.001765400000022055, "Target/LLVMIR/llvmir-invalid_16.mlir": 0.0017005999999128107, "Target/LLVMIR/llvmir-invalid_1.mlir": 0.0014277999999649182, "Target/LLVMIR/llvmir_18.mlir": 0.002110999999968044, "Target/LLVMIR/openmp-llvm_1.mlir": 0.0025438000000576723, "Target/LLVMIR/llvmir_17.mlir": 0.001102800000080606, "Target/LLVMIR/openmp-llvm_27.mlir": 0.0019320000000334404, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 0.001956799999970826, "Target/LLVMIR/llvmir_14.mlir": 0.0014664000000266242, "Target/LLVMIR/llvmir-invalid_3.mlir": 0.00114160000002812, "Target/LLVMIR/openmp-llvm_2.mlir": 0.0005830000000059954, "Target/LLVMIR/llvmir_13.mlir": 0.0, "Target/LLVMIR/llvmir_25.mlir": 0.0015706000000136554, "Target/LLVMIR/llvmir_23.mlir": 0.001944400000047608, "Target/LLVMIR/openmp-llvm_14.mlir": 0.0030276000000412752, "Target/LLVMIR/openmp-llvm_22.mlir": 0.0021740000000136208, "Target/LLVMIR/openmp-llvm_3.mlir": 0.0009307999999691674, "Target/LLVMIR/openmp-llvm_20.mlir": 0.0022888000000421014, "Target/LLVMIR/openmp-llvm_18.mlir": 0.0025631999999859547, "Target/LLVMIR/data-layout_3.mlir": 0.001796199999989767, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 0.003352599999925587, "Target/LLVMIR/llvmir-types_1.mlir": 0.0015104000000064842, "Target/LLVMIR/llvmir_8.mlir": 0.0028760000000147556, "Target/LLVMIR/llvmir-invalid_10.mlir": 0.0020711999999548426, "Target/LLVMIR/openmp-llvm_31.mlir": 0.0012650000000576256, "Target/LLVMIR/openmp-llvm_29.mlir": 0.0022743999999875085, "Target/LLVMIR/openmp-llvm_8.mlir": 0.0016022000000702973, "Target/LLVMIR/llvmir-types_0.mlir": 0.003135000000020227, "Target/LLVMIR/llvmir-invalid_7.mlir": 0.0032129999999597203, "Target/LLVMIR/llvmir_3.mlir": 0.0022587999999814203, "Target/LLVMIR/data-layout_1.mlir": 0.0010707999999794993, "Target/LLVMIR/openmp-llvm_41.mlir": 0.0021882000000005065, "Target/LLVMIR/openmp-llvm_40.mlir": 0.0010468000000400934, "Target/LLVMIR/data-layout_2.mlir": 0.0012826000000131898, "Target/LLVMIR/openmp-llvm_9.mlir": 0.0017311999999947147, "Target/LLVMIR/llvmir_6.mlir": 0.0025906000000759377, "Target/LLVMIR/openmp-llvm_15.mlir": 0.0028143999999883816, "Target/LLVMIR/openmp-llvm_34.mlir": 0.002065400000083173, "Target/LLVMIR/openmp-llvm_5.mlir": 0.002755799999977171, "Target/LLVMIR/openmp-llvm_13.mlir": 0.002892400000018824, "Target/LLVMIR/x86vector.mlir": 0.002183599999989383, "Target/LLVMIR/llvmir_22.mlir": 0.0026396000000204365, "Target/LLVMIR/openmp-llvm_39.mlir": 0.0026569999999992433, "Target/LLVMIR/llvmir-invalid_5.mlir": 0.002500599999984843, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 0.000983600000017759, "Target/LLVMIR/vector-to-llvm-ir.mlir": 0.001774199999999837, "Target/LLVMIR/openmp-llvm_30.mlir": 0.001900400000067748, "Target/LLVMIR/openmp-llvm_24.mlir": 0.0011165999999320775, "Target/SPIRV/module_1.mlir": 0.0033145999999760535, "Target/SPIRV/phi_8.mlir": 0.0013320000000021537, "Target/SPIRV/memory-ops_3.mlir": 0.0026801999999406688, "Target/SPIRV/memory-ops_1.mlir": 0.002175400000032823, "Target/SPIRV/decorations_4.mlir": 0.0015102000000297266, "Target/SPIRV/phi_7.mlir": 0.0017866000000140048, "Target/SPIRV/undef_0.mlir": 0.0019601999999395046, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 0.002620400000068912, "Target/SPIRV/phi_0.mlir": 0.0008316000000377244, "Target/SPIRV/decorations_6.mlir": 0.0021730000000388825, "Target/SPIRV/atomic-ops_0.mlir": 0.0038366000000678467, "Target/SPIRV/decorations_3.mlir": 0.001999400000022433, "Target/SPIRV/logical-ops_0.mlir": 0.002926000000024942, "Target/SPIRV/ocl-ops.mlir": 0.0028400000000146975, "Target/SPIRV/struct.mlir": 0.0022305999999844063, "Target/SPIRV/image-ops.mlir": 0.002540399999998044, "Target/SPIRV/memory-ops_0.mlir": 0.002035599999999249, "Target/SPIRV/entry-point_0.mlir": 0.0018837999999959721, "Target/SPIRV/memory-ops_4.mlir": 0.001743400000032125, "Target/SPIRV/decorations_7.mlir": 0.0027931999999964317, "Target/SPIRV/global-variable_0.mlir": 0.002392599999984668, "Target/SPIRV/cast-ops_0.mlir": 0.0037334000000555532, "Target/SPIRV/decorations_0.mlir": 0.0020284000000174275, "Target/SPIRV/phi_9.mlir": 0.0021188000000620377, "Target/SPIRV/gl-ops.mlir": 0.002105200000005425, "Target/SPIRV/entry-point_1.mlir": 0.0014740000000529109, "Target/SPIRV/matrix_1.mlir": 0.0012432000000444532, "Target/SPIRV/global-variable_1.mlir": 0.0014215999999578344, "Target/SPIRV/global-variable_2.mlir": 0.001762200000030134, "Target/SPIRV/execution-mode.mlir": 0.0025451999999859254, "Target/SPIRV/loop_2.mlir": 0.0020426000000043133, "Target/SPIRV/loop_0.mlir": 0.0011030000000573636, "Target/SPIRV/module_3.mlir": 0.003443200000037905, "Target/SPIRV/terminator.mlir": 0.002544599999964703, "Target/SPIRV/spec-constant_1.mlir": 0.002813400000013644, "Target/SPIRV/loop_3.mlir": 0.0, "Target/SPIRV/decorations_1.mlir": 0.0032020000000557046, "Target/SPIRV/composite-op_0.mlir": 0.002391200000056415, "Target/SPIRV/undef_1.mlir": 0.001656399999956193, "Target/SPIRV/array_0.mlir": 0.0014791999999943072, "Target/SPIRV/spec-constant_3.mlir": 0.0017450000000280852, "Target/SPIRV/bit-ops_0.mlir": 0.0004289999999855354, "Target/SPIRV/spec-constant_2.mlir": 0.0007357999999840104, "Target/SPIRV/barrier-ops.mlir": 0.0025267999999414315, "Target/SPIRV/selection_0.mlir": 0.0013669999999365245, "Target/SPIRV/cast-ops_2.mlir": 0.002218599999923754, "Target/SPIRV/cast-ops_1.mlir": 0.0011085999999522755, "Target/SPIRV/spec-constant_0.mlir": 0.0015976000000591738, "Target/SPIRV/non-uniform-ops_0.mlir": 0.0020120000000133586, "Target/SPIRV/function-call.mlir": 0.0025709999999889988, "Target/SPIRV/image.mlir": 0.002969600000051287, "Target/SPIRV/phi_1.mlir": 0.0010508000000299944, "Target/SPIRV/memory-ops_2.mlir": 0.0027372000000468687, "Target/SPIRV/sampled-image.mlir": 0.0025278000000071186, "Target/SPIRV/module_0.mlir": 0.003268799999932526, "Target/SPIRV/decorations_2.mlir": 0.0021749999999883586, "Target/SPIRV/phi_5.mlir": 0.0020135999999183695, "Target/SPIRV/array_1.mlir": 0.0019521999999597029, "Target/SPIRV/memory-ops_5.mlir": 0.002520600000025297, "Target/SPIRV/phi_6.mlir": 0.0023549999999886496, "Target/SPIRV/decorations_5.mlir": 0.0028707999999824096, "Target/SPIRV/loop_1.mlir": 0.0018138000000362808, "Target/SPIRV/phi_3.mlir": 0.0016410000000178116, "Target/SPIRV/phi_2.mlir": 0.003259199999956763, "Target/SPIRV/selection_1.mlir": 0.0015934000000015658, "Target/SPIRV/selection_2.mlir": 0.001897599999938393, "Target/SPIRV/matrix_0.mlir": 0.0010720000000219443, "Target/SPIRV/arithmetic-ops.mlir": 0.00190679999996064, "Target/SPIRV/module_2.mlir": 0.0029755999999906634, "Target/SPIRV/phi_4.mlir": 0.002452999999968597, "Target/SPIRV/group-ops_0.mlir": 0.0031665999999859196, "Target/SPIRV/joint-matrix-ops_0.mlir": 0.0016865999999936322, "Target/SPIRV/debug.mlir": 0.002626200000031531, "mlir-opt/outputfile.mlir": 0.0017697999999654712, "mlir-opt/nearmiss_0.mlir": 0.0017985999999837077, "mlir-opt/commandline.mlir": 0.0020374000000629167, "mlir-translate/commandline.mlir": 0.001298399999996036, "mlir-translate/unregistered-dialects.mlir": 0.0015360000000328, "Dialect/traits_5.mlir": 0.0014648000000306639, "Dialect/traits_1.mlir": 0.00200539999996181, "Dialect/traits_17.mlir": 0.0010247999999592138, "Dialect/traits_13.mlir": 0.0006145999999716878, "Dialect/traits_12.mlir": 0.0008186000000023341, "Dialect/traits_11.mlir": 0.0020786000000043714, "Dialect/traits_0.mlir": 0.0009635999999773048, "Dialect/traits_16.mlir": 0.0022529999999278518, "Dialect/traits_2.mlir": 0.0016937999999754537, "Dialect/traits_10.mlir": 0.0035235999999713385, "Dialect/traits_14.mlir": 0.0026018000000476603, "Dialect/traits_4.mlir": 0.0034343999999691733, "Dialect/traits_3.mlir": 0.0016499999999723513, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 0.001455600000008417, "Dialect/Vector/vector-transfer-flatten_4.mlir": 0.0018417999999655876, "Dialect/Vector/canonicalize_82.mlir": 0.002832999999918684, "Dialect/Vector/vector-transpose-lowering_0.mlir": 0.0015710000000581203, "Dialect/Vector/vector-transfer-flatten_6.mlir": 0.0006274000000303203, "Dialect/Vector/canonicalize_41.mlir": 0.0018597999999656167, "Dialect/Vector/canonicalize_90.mlir": 0.0019815999999991617, "Dialect/Vector/canonicalize_9.mlir": 0.0019416000000092026, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 0.0021365999999943598, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 0.0011562000000594707, "Dialect/Vector/vector-warp-distribute_19.mlir": 0.002487199999995937, "Dialect/Vector/canonicalize_70.mlir": 0.0014885999999933119, "Dialect/Vector/bufferize_1.mlir": 0.0036089999999603605, "Dialect/Vector/canonicalize_80.mlir": 0.001457600000048842, "Dialect/Vector/canonicalize_64.mlir": 0.002923399999963294, "Dialect/Vector/canonicalize_79.mlir": 0.002259000000049127, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 0.0020097999999961758, "Dialect/Vector/vector-transpose-lowering_19.mlir": 0.002070000000003347, "Dialect/Vector/canonicalize_22.mlir": 0.0018618000000060419, "Dialect/Vector/canonicalize_54.mlir": 0.0014213999999810767, "Dialect/Vector/canonicalize_44.mlir": 0.0027305999999953203, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 0.0025768000000425673, "Dialect/Vector/canonicalize_5.mlir": 0.0, "Dialect/Vector/canonicalize_81.mlir": 0.001440999999977066, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 0.002845400000023801, "Dialect/Vector/canonicalize_60.mlir": 0.001446200000009412, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 0.001060200000028999, "Dialect/Vector/vector-mem-transforms.mlir": 0.0012937999999849126, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 0.0009947999999894818, "Dialect/Vector/canonicalize_25.mlir": 0.002627399999983027, "Dialect/Vector/canonicalize_8.mlir": 0.0006008000000292668, "Dialect/Vector/canonicalize_61.mlir": 0.0005522000000382832, "Dialect/Vector/canonicalize_14.mlir": 0.001411400000051799, "Dialect/Vector/vector-transpose-lowering_1.mlir": 0.0010296000000380445, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 0.0025979999999435678, "Dialect/Vector/canonicalize_26.mlir": 0.0013965999999527412, "Dialect/Vector/canonicalize_88.mlir": 0.0037518000000090978, "Dialect/Vector/vector-warp-distribute_12.mlir": 0.0026458000000275208, "Dialect/Vector/canonicalize_37.mlir": 0.002788400000008551, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 0.0026256000000103087, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 0.0011491999999634571, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 0.003482799999983399, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 0.0015176000000792556, "Dialect/Vector/canonicalize_35.mlir": 0.0023298000000067987, "Dialect/Vector/canonicalize_57.mlir": 0.0021983999999974912, "Dialect/Vector/vector-transfer-unroll_3.mlir": 0.0020728000000417523, "Dialect/Vector/vector-transfer-flatten_1.mlir": 0.0019425999999839404, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 0.00277540000006411, "Dialect/Vector/canonicalize_103.mlir": 0.002260600000045088, "Dialect/Vector/canonicalize_77.mlir": 0.0022608000000218452, "Dialect/Vector/canonicalize_24.mlir": 0.0006714000000101805, "Dialect/Vector/canonicalize_19.mlir": 0.0025122000000010304, "Dialect/Vector/canonicalize_30.mlir": 0.001896400000077847, "Dialect/Vector/canonicalize_4.mlir": 0.00039159999996627446, "Dialect/Vector/vector-transpose-lowering_20.mlir": 0.0028655999999500636, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 0.0016762000000198896, "Dialect/Vector/vector-transfer-flatten_3.mlir": 0.001989800000046671, "Dialect/Vector/vector-unroll-options.mlir": 0.0035372000000279515, "Dialect/Vector/bufferize_0.mlir": 0.002776400000038848, "Dialect/Vector/canonicalize_66.mlir": 0.0018461999999999535, "Dialect/Vector/canonicalize_87.mlir": 0.0021150000000488946, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 0.0011504000000059022, "Dialect/Vector/vector-warp-distribute_2.mlir": 0.0012040000000524743, "Dialect/Vector/vector-transpose-lowering_17.mlir": 0.002811000000019703, "Dialect/Vector/canonicalize_3.mlir": 0.0013911999999436375, "Dialect/Vector/vector-transpose-lowering_7.mlir": 0.0020029999999678695, "Dialect/Vector/canonicalize_105.mlir": 0.0017053999999916414, "Dialect/Vector/vector-warp-distribute_4.mlir": 0.0019614000000728994, "Dialect/Vector/vector-transpose-lowering_15.mlir": 0.0024027999999816528, "Dialect/Vector/vector-transpose-lowering_4.mlir": 0.0018089999999574501, "Dialect/Vector/canonicalize_98.mlir": 0.0013275999999677879, "Dialect/Vector/vector-transpose-lowering_8.mlir": 0.003016200000001845, "Dialect/Vector/vector-transpose-lowering_6.mlir": 0.0026052000000163387, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 0.0013756000000284985, "Dialect/Vector/vector-transpose-lowering_13.mlir": 0.0021107999999912864, "Dialect/Vector/canonicalize_63.mlir": 0.0017724000000271189, "Dialect/Vector/canonicalize_97.mlir": 0.0014280000000326254, "Dialect/Vector/vector-transpose-lowering_14.mlir": 0.0024185999999644992, "Dialect/Vector/canonicalize_15.mlir": 0.0017198000000462343, "Dialect/Vector/vector-transpose-lowering_21.mlir": 0.001791999999932159, "Dialect/Vector/canonicalize_110.mlir": 0.00156940000006216, "Dialect/Vector/canonicalize_102.mlir": 0.002655999999933556, "Dialect/Vector/vector-warp-distribute_14.mlir": 0.0007467999999789754, "Dialect/Vector/canonicalize_109.mlir": 0.002703199999996286, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 0.0030983999999989464, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 0.0024375999999392663, "Dialect/Vector/canonicalize_106.mlir": 0.0026224000000183876, "Dialect/Vector/canonicalize_49.mlir": 0.0030359999999745924, "Dialect/Vector/canonicalize_99.mlir": 0.0019250000000283762, "Dialect/Vector/canonicalize_58.mlir": 0.0014299999999821012, "Dialect/Vector/vector-warp-distribute_17.mlir": 0.002717600000050879, "Dialect/Vector/vector-transpose-lowering_16.mlir": 0.001927400000022317, "Dialect/Vector/vector-transpose-lowering_9.mlir": 0.002756799999951909, "Dialect/Vector/canonicalize_85.mlir": 0.0014016000000083295, "Dialect/Vector/canonicalize_73.mlir": 0.0018180000000029394, "Dialect/Vector/canonicalize_11.mlir": 0.0033156000000417406, "Dialect/Vector/canonicalize_50.mlir": 0.002536400000008143, "Dialect/Vector/canonicalize_17.mlir": 0.0023866000000452915, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 0.002900599999975384, "Dialect/Vector/canonicalize_78.mlir": 0.001530200000070181, "Dialect/Vector/canonicalize_68.mlir": 0.0030490000000099825, "Dialect/Vector/canonicalize_75.mlir": 0.0022555999999894993, "Dialect/Vector/bufferize_2.mlir": 0.002599000000009255, "Dialect/Vector/vector-warp-distribute_22.mlir": 0.0024428000000625617, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 0.0024377999999160237, "Dialect/Vector/canonicalize_18.mlir": 0.0025599999999940336, "Dialect/Vector/vector-transfer-flatten_2.mlir": 0.0009015999999974156, "Dialect/Vector/canonicalize_86.mlir": 0.0027282000000013796, "Dialect/Vector/canonicalize_94.mlir": 0.0020199999999931605, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 0.0024615999999696215, "Dialect/Vector/vector-transfer-unroll_1.mlir": 0.0011629999999968276, "Dialect/Vector/canonicalize_69.mlir": 0.002744799999982206, "Dialect/Vector/canonicalize_16.mlir": 0.001328399999965768, "Dialect/Vector/canonicalize_1.mlir": 0.0015671999999540276, "Dialect/Vector/canonicalize_12.mlir": 0.0018138000000362808, "Dialect/Vector/vector-transfer-flatten_5.mlir": 0.001272400000016205, "Dialect/Vector/canonicalize_76.mlir": 0.002290400000038062, "Dialect/Vector/canonicalize_108.mlir": 0.00162239999999656, "Dialect/Vector/canonicalize_23.mlir": 0.0033672000000478874, "Dialect/Vector/vector-transfer-unroll_2.mlir": 0.0018385999999736668, "Dialect/Vector/vector-transpose-lowering_18.mlir": 0.002120600000034756, "Dialect/Vector/canonicalize_28.mlir": 0.0024266000000352506, "Dialect/Vector/canonicalize_55.mlir": 0.0014944000000468804, "Dialect/Vector/vector-transfer-unroll_4.mlir": 0.001955600000019331, "Dialect/Vector/vector-transpose-lowering_3.mlir": 0.0013222000000496336, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 0.0021622000000206753, "Dialect/Vector/canonicalize_67.mlir": 0.002289400000063324, "Dialect/Vector/canonicalize_100.mlir": 0.0032322000000021946, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 0.001399400000082096, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 0.0013484000000062225, "Dialect/Vector/canonicalize_71.mlir": 0.0027184000000488595, "Dialect/Vector/canonicalize_27.mlir": 0.002145999999993364, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 0.0023809999999684804, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 0.0012225999999827763, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 0.002053799999976036, "Dialect/Vector/canonicalize_38.mlir": 0.0028167999999823222, "Dialect/Vector/canonicalize_20.mlir": 0.0020547999999507736, "Dialect/Vector/canonicalize_111.mlir": 0.002137199999924633, "Dialect/Vector/canonicalize_72.mlir": 0.002354000000013912, "Dialect/Vector/canonicalize_21.mlir": 0.002113199999985227, "Dialect/Vector/vector-transpose-lowering_10.mlir": 0.0005543999999645166, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 0.002483399999982794, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 0.002244599999994534, "Dialect/Vector/canonicalize_10.mlir": 0.001544000000012602, "Dialect/Vector/vector-warp-distribute_11.mlir": 0.002121999999963009, "Dialect/Vector/vector-warp-distribute_21.mlir": 0.0025438000000576723, "Dialect/Vector/canonicalize_65.mlir": 0.0025831999999354595, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 0.001904000000013184, "Dialect/Vector/vector-transpose-lowering_2.mlir": 0.0022693999999319203, "Dialect/Vector/vector-warp-distribute_23.mlir": 0.0, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 0.002840199999991455, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 0.0013616000000183704, "Dialect/Vector/canonicalize_84.mlir": 0.0022598000000471075, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 0.002656600000045728, "Dialect/Vector/canonicalize_7.mlir": 0.003251399999953719, "Dialect/Vector/canonicalize_39.mlir": 0.0, "Dialect/Vector/canonicalize_92.mlir": 0.001823400000012043, "Dialect/Vector/canonicalize_101.mlir": 0.0022602000000006227, "Dialect/Vector/vector-warp-distribute_18.mlir": 0.0032531999999264372, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 0.0027280000000246218, "Dialect/Vector/vector-transfer-flatten_0.mlir": 0.0024874000000636443, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 0.0033639999999650174, "Dialect/Vector/canonicalize_0.mlir": 0.0026600000000144065, "Dialect/Vector/vector-warp-distribute_7.mlir": 0.0020813999999518273, "Dialect/Vector/invalid_0.mlir": 0.0006231999999727122, "Dialect/Vector/canonicalize_29.mlir": 0.0005086000000119384, "Dialect/Vector/canonicalize_6.mlir": 0.0011058000000048196, "Dialect/Vector/vector-warp-distribute_6.mlir": 0.0015728000000308385, "Dialect/Vector/vector-transpose-lowering_5.mlir": 0.00202739999995174, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 0.0009751999999934924, "Dialect/Vector/canonicalize_45.mlir": 0.0033695999999508786, "Dialect/Vector/canonicalize_32.mlir": 0.002828799999952025, "Dialect/Vector/canonicalize_83.mlir": 0.003283199999987119, "Dialect/Vector/canonicalize_74.mlir": 0.0017964000000574743, "Dialect/Vector/vector-transfer-unroll_0.mlir": 0.00210399999996298, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 0.002590200000031473, "Dialect/Vector/canonicalize_56.mlir": 0.001258400000006077, "Dialect/Vector/canonicalize_107.mlir": 0.0027267999999821767, "Dialect/Vector/canonicalize_59.mlir": 0.001250400000026275, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 0.002591599999959726, "Dialect/Vector/vector-transpose-lowering_12.mlir": 0.0030319999999846915, "Dialect/Vector/canonicalize_91.mlir": 0.0020676000000094063, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 0.001724999999987631, "Dialect/Vector/canonicalize_46.mlir": 0.0013270000000375148, "Dialect/Vector/canonicalize_93.mlir": 0.002199399999972229, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 0.002235399999972287, "Dialect/Vector/canonicalize_89.mlir": 0.00267439999997805, "Dialect/Vector/canonicalize_62.mlir": 0.0017737999999553721, "Dialect/Vector/vector-warp-distribute_24.mlir": 0.0018004000000473753, "Dialect/Vector/canonicalize_104.mlir": 0.002715600000010454, "Dialect/Vector/vector-transpose-lowering_11.mlir": 0.0031930000000102154, "Dialect/Vector/canonicalize_13.mlir": 0.0026116000000001804, "Dialect/Vector/vector-warp-distribute_16.mlir": 0.001860000000033324, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 0.000624599999991915, "Dialect/Vector/vector-transfer-flatten_7.mlir": 0.0021719999999731954, "Dialect/OpenACC/ops_8.mlir": 0.0007633999999598018, "Dialect/OpenACC/canonicalize_5.mlir": 0.0024290000000291912, "Dialect/OpenACC/canonicalize_2.mlir": 0.0013124000000061641, "Dialect/OpenACC/canonicalize_8.mlir": 0.001987399999961781, "Dialect/OpenACC/ops_11.mlir": 0.0018108000000211177, "Dialect/OpenACC/ops_3.mlir": 0.0028211999999257385, "Dialect/OpenACC/canonicalize_4.mlir": 0.00161099999995713, "Dialect/OpenACC/ops_0.mlir": 0.002792599999975209, "Dialect/OpenACC/canonicalize_3.mlir": 0.002206800000021758, "Dialect/OpenACC/ops_4.mlir": 0.0020157999999355523, "Dialect/OpenACC/ops_9.mlir": 0.002881600000000617, "Dialect/OpenACC/ops_1.mlir": 0.0018839999999727298, "Dialect/OpenACC/ops_2.mlir": 0.0034429999999701978, "Dialect/OpenACC/canonicalize_1.mlir": 0.002920799999992596, "Dialect/OpenACC/ops_6.mlir": 0.001723599999968428, "Dialect/OpenACC/ops_5.mlir": 0.0005949999999756983, "Dialect/OpenACC/canonicalize_7.mlir": 0.0018701999999393593, "Dialect/OpenACC/canonicalize_0.mlir": 0.0012717999999949825, "Dialect/OpenACC/canonicalize_6.mlir": 0.0021240000000034343, "Dialect/OpenACC/ops_7.mlir": 0.0014638000000559259, "Dialect/OpenACC/ops_10.mlir": 0.0033141999999315884, "Dialect/PDL/ops_8.mlir": 0.0006584000000657397, "Dialect/PDL/canonicalize.mlir": 0.001834199999939301, "Dialect/PDL/ops_11.mlir": 0.003288000000065949, "Dialect/PDL/ops_3.mlir": 0.002180399999997462, "Dialect/PDL/ops_12.mlir": 0.0017880000000332075, "Dialect/PDL/ops_0.mlir": 0.0020374000000629167, "Dialect/PDL/ops_4.mlir": 0.0011386000000129571, "Dialect/PDL/ops_1.mlir": 0.001978000000053726, "Dialect/PDL/ops_2.mlir": 0.0018012000000453554, "Dialect/PDL/ops_6.mlir": 0.0022173999999722583, "Dialect/PDL/ops_5.mlir": 0.0023170000000391155, "Dialect/PDL/ops_10.mlir": 0.002316999999948166, "Dialect/Affine/simplify-structures_1.mlir": 0.002060999999957858, "Dialect/Affine/canonicalize_48.mlir": 0.002056999999967957, "Dialect/Affine/loop-tiling_0.mlir": 0.0006348000000798492, "Dialect/Affine/canonicalize_9.mlir": 0.0021882000000005065, "Dialect/Affine/load-store_10.mlir": 0.0014967999999498716, "Dialect/Affine/ops_8.mlir": 0.0024677999999767053, "Dialect/Affine/canonicalize_54.mlir": 0.0008485999999720661, "Dialect/Affine/canonicalize_44.mlir": 0.0018892000000050758, "Dialect/Affine/simplify-structures_6.mlir": 0.0011932000000342668, "Dialect/Affine/canonicalize_60.mlir": 0.002280400000017835, "Dialect/Affine/canonicalize_61.mlir": 0.0026374000000032537, "Dialect/Affine/loop-tiling_12.mlir": 0.0012099999999918508, "Dialect/Affine/canonicalize_14.mlir": 0.0022464000000582017, "Dialect/Affine/canonicalize_37.mlir": 0.0016771999999946273, "Dialect/Affine/constant-fold_1.mlir": 0.0019298000000162574, "Dialect/Affine/canonicalize_47.mlir": 0.001554000000032829, "Dialect/Affine/canonicalize_35.mlir": 0.0012765999999828637, "Dialect/Affine/simplify-structures_3.mlir": 0.002852199999961158, "Dialect/Affine/canonicalize_57.mlir": 0.0022119999999631545, "Dialect/Affine/canonicalize_19.mlir": 0.0005466000000524218, "Dialect/Affine/canonicalize_36.mlir": 0.002452400000038324, "Dialect/Affine/canonicalize_40.mlir": 0.001974199999949633, "Dialect/Affine/dma_0.mlir": 0.002378000000044267, "Dialect/Affine/ops_4.mlir": 0.001278199999978824, "Dialect/Affine/canonicalize_15.mlir": 0.0024081999999907566, "Dialect/Affine/canonicalize_49.mlir": 0.0013207999999394816, "Dialect/Affine/constant-fold_0.mlir": 0.0031074000000444356, "Dialect/Affine/slicing-utils_2.mlir": 0.002145600000039849, "Dialect/Affine/canonicalize_11.mlir": 0.0019827999999506574, "Dialect/Affine/canonicalize_50.mlir": 0.0015296000000489586, "Dialect/Affine/canonicalize_17.mlir": 0.0015612000000146508, "Dialect/Affine/canonicalize_18.mlir": 0.001430999999956839, "Dialect/Affine/ops_1.mlir": 0.001986399999987043, "Dialect/Affine/simplify-structures_4.mlir": 0.002796999999918626, "Dialect/Affine/canonicalize_16.mlir": 0.0022215999999389167, "Dialect/Affine/canonicalize_12.mlir": 0.0028279999999540452, "Dialect/Affine/ops_6.mlir": 0.0031229999999595748, "Dialect/Affine/constant-fold_2.mlir": 0.0012615999999979976, "Dialect/Affine/simplify-structures_7.mlir": 0.0022830000000794827, "Dialect/Affine/canonicalize_52.mlir": 0.0027704000000085215, "Dialect/Affine/canonicalize_55.mlir": 0.0019868000000315077, "Dialect/Affine/canonicalize_53.mlir": 0.0015078000000357862, "Dialect/Affine/canonicalize_51.mlir": 0.0011947999999392777, "Dialect/Affine/simplify-structures_9.mlir": 0.0025943999999981314, "Dialect/Affine/canonicalize_38.mlir": 0.002829600000040955, "Dialect/Affine/simplify-structures_2.mlir": 0.0025410000000192666, "Dialect/Affine/canonicalize_10.mlir": 0.0011704000000463566, "Dialect/Affine/loop-tiling-parametric_0.mlir": 0.0013197999999647436, "Dialect/Affine/canonicalize_0.mlir": 0.0005170000000362052, "Dialect/Affine/invalid_0.mlir": 0.001115600000048289, "Dialect/Affine/canonicalize_6.mlir": 0.0020886000000245987, "Dialect/Affine/canonicalize_45.mlir": 0.002311199999985547, "Dialect/Affine/dma-generate_0.mlir": 0.0023266000000148777, "Dialect/Affine/canonicalize_56.mlir": 0.0007685999999921478, "Dialect/Affine/simplify-structures_8.mlir": 0.0016521999999895343, "Dialect/Affine/canonicalize_46.mlir": 0.0005016000000068743, "Dialect/Affine/slicing-utils_3.mlir": 0.002584000000024389, "Dialect/Affine/canonicalize_62.mlir": 0.0025558000000273752, "Dialect/Affine/loop-tiling-validity_0.mlir": 0.0005742000000282133, "Dialect/Affine/load-store_0.mlir": 0.003080000000045402, "Dialect/Affine/canonicalize_13.mlir": 0.001503599999978178, "Dialect/Affine/loop-coalescing_0.mlir": 0.0029636000000209605, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 0.0013148000000001048, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 0.002431400000023132, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 0.0017360000000735455, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 0.0013977999999951862, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 0.0018442000000504777, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 0.002499599999919155, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 0.0011342000000695406, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 0.0034504000000197266, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 0.0026687999999921884, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 0.002659399999993184, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 0.002083799999945768, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 0.0020386000000144123, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 0.0028060000000550644, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 0.0021319999999832363, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 0.0020000000000436557, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 0.0015362000000095576, "Dialect/Bufferization/canonicalize_9.mlir": 0.002202000000033877, "Dialect/Bufferization/canonicalize_5.mlir": 0.0023720000000139406, "Dialect/Bufferization/canonicalize_2.mlir": 0.0026360000000750007, "Dialect/Bufferization/canonicalize_8.mlir": 0.0011421999999583932, "Dialect/Bufferization/canonicalize_14.mlir": 0.0016590000000178406, "Dialect/Bufferization/canonicalize_4.mlir": 0.001996999999937543, "Dialect/Bufferization/ops.mlir": 0.0010726000000431668, "Dialect/Bufferization/canonicalize_3.mlir": 0.0020722000000205298, "Dialect/Bufferization/canonicalize_15.mlir": 0.003652400000009948, "Dialect/Bufferization/canonicalize_11.mlir": 0.0014629999999669963, "Dialect/Bufferization/canonicalize_1.mlir": 0.0006629999999859138, "Dialect/Bufferization/canonicalize_12.mlir": 0.00252119999995557, "Dialect/Bufferization/canonicalize_10.mlir": 0.002958200000011857, "Dialect/Bufferization/canonicalize_7.mlir": 0.002180600000065169, "Dialect/Bufferization/canonicalize_0.mlir": 0.002144999999927677, "Dialect/Bufferization/inlining.mlir": 0.0021889999999984864, "Dialect/Bufferization/canonicalize_6.mlir": 0.003620200000023033, "Dialect/Bufferization/canonicalize_13.mlir": 0.002122199999939767, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 0.001537000000007538, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 0.00259940000005372, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 0.0028398000000379397, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 0.001499599999988277, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 0.002577999999994063, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 0.0020796000000700586, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 0.0012703999999757799, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 0.002115799999955925, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 0.0022154000000227823, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 0.0019302000000607222, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 0.0013597999999547029, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 0.0015926000000035857, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 0.0017076000000088242, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 0.002044999999998254, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 0.0037761999999929687, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 0.00302639999999883, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 0.0026050000000395813, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 0.0030240000000048895, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 0.0021465999999236373, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 0.0006387999999788007, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 0.001202000000012049, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 0.0012338000000454486, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 0.0022850000000289583, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 0.0015972000000147092, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 0.002741800000057992, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 0.0017751999999745748, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 0.0023613999999724912, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 0.0032309999999597496, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 0.0, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 0.0021614000000226953, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 0.0022124000000076196, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 0.0016376000000491331, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 0.0014979999999923167, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 0.0031847999999627063, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 0.002776799999992363, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 0.00266219999994064, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 0.0019787999999607564, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 0.002591400000073918, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 0.0027532000000064726, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 0.002615200000036566, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 0.000959199999942939, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 0.002519200000006094, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 0.0026291999999557445, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 0.0010258000000249012, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 0.0027436000000307104, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 0.002704600000015489, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 0.0030158000000483297, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 0.0019892000000254484, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 0.0009266000000025087, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 0.0012980000000425208, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 0.0020456000000194765, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 0.002914800000053219, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 0.0033527999999932944, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 0.0024730000000090513, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 0.0019409999999879801, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 0.0014415999999982886, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 0.002292400000078487, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 0.002611400000023423, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 0.0031090000000403963, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 0.0005655999999362393, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 0.0018873999999414082, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 0.0025270000000091387, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 0.00244379999994635, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 0.0021767999999610767, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 0.0034251999999469263, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 0.001527799999985291, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 0.003044599999975617, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 0.0019138000000566535, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 0.0027209999999286082, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 0.0021625999999741905, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 0.00247880000006262, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 0.0017375999999785564, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 0.002003800000056799, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 0.002691599999980099, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 0.002275999999983469, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 0.002231599999959144, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 0.003387000000020635, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 0.001997399999982008, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 0.00212519999995493, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 0.0034014000000752278, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 0.0036986000000069907, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 0.0009517999999843596, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 0.001090199999998731, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 0.0013936000000285276, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 0.002576000000044587, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 0.0018676000000596104, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 0.0018799999999828288, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 0.0008194000000003143, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 0.0025794000000132654, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 0.002297400000043126, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 0.0019822000000203842, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 0.0020978000000468457, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 0.001988600000004226, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 0.0027879999999640857, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 0.003199399999994057, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 0.0019887999999809837, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 0.0029483999999683876, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 0.0014154000000417, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 0.0017695999999887135, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 0.0018784000000778179, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 0.003132999999979802, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 0.003485400000045047, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 0.003415199999926699, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 0.001019799999994575, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 0.0015446000000338244, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 0.0015304000000469387, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 0.0017201999999997496, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 0.0014093999999204242, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 0.002060999999957858, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 0.0020771999999851685, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 0.002285600000050181, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 0.0025654000000031375, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 0.0008936000000176137, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 0.0012621999999282707, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 0.0014486000000033528, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 0.0017638000000260944, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 0.0019338000000061583, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 0.0007787999999891327, "Dialect/Quant/parse-uniform_14.mlir": 0.0017819999999119317, "Dialect/Quant/parse-uniform_12.mlir": 0.0023320000000239816, "Dialect/Quant/parse-uniform_10.mlir": 0.0020301999999901453, "Dialect/Quant/parse-any_2.mlir": 0.002032599999984086, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 0.0030846000000565254, "Dialect/Quant/canonicalize_2.mlir": 0.002399599999989732, "Dialect/Quant/parse-any_3.mlir": 0.0010945999999421474, "Dialect/Quant/parse-uniform_8.mlir": 0.002463199999965582, "Dialect/Quant/parse-calibrated_0.mlir": 0.0015113999999812223, "Dialect/Quant/parse-uniform_0.mlir": 0.0016982000000098196, "Dialect/Quant/parse-uniform_15.mlir": 0.0018096000000696222, "Dialect/Quant/parse-uniform_13.mlir": 0.001730200000019977, "Dialect/Quant/parse-uniform_16.mlir": 0.0015407999999297317, "Dialect/Quant/parse-uniform-invalid_0.mlir": 0.0016320000000632716, "Dialect/Quant/parse-uniform_6.mlir": 0.002012800000011339, "Dialect/Quant/canonicalize_1.mlir": 0.0016565999999329506, "Dialect/Quant/parse-uniform_11.mlir": 0.0017890000000079453, "Dialect/Quant/parse-uniform_2.mlir": 0.002173800000036863, "Dialect/Quant/parse-uniform_4.mlir": 0.0028377999999975147, "Dialect/Quant/parse-any-invalid_0.mlir": 0.0010374000000410888, "Dialect/Quant/parse-uniform_3.mlir": 0.0018684000000575907, "Dialect/Quant/parse-calibrated_1.mlir": 0.002039399999921443, "Dialect/Quant/parse-any_1.mlir": 0.0013320000000021537, "Dialect/Quant/canonicalize_0.mlir": 0.0019196000000192726, "Dialect/Quant/parse-uniform_17.mlir": 0.0006878000000142493, "Dialect/Quant/parse-uniform_1.mlir": 0.001770600000054401, "Dialect/Quant/parse-any_0.mlir": 0.0014081999999689288, "Dialect/Quant/parse-uniform_9.mlir": 0.0024785999999949126, "Dialect/Quant/parse-uniform_7.mlir": 0.0017653999999311053, "Dialect/Quant/parse-uniform_5.mlir": 0.0021645999999236666, "Dialect/Math/expand-math_0.mlir": 0.00035820000002786403, "Dialect/Tensor/canonicalize_48.mlir": 0.003438999999980297, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 0.003896400000030553, "Dialect/Tensor/canonicalize_82.mlir": 0.0026613999999426595, "Dialect/Tensor/bufferize_19.mlir": 0.0018901999999798135, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 0.0027595999999903142, "Dialect/Tensor/canonicalize_41.mlir": 0.0016874000000825617, "Dialect/Tensor/bufferize_22.mlir": 0.0018922000000202387, "Dialect/Tensor/bufferize_15.mlir": 0.0016181999999389518, "Dialect/Tensor/canonicalize_90.mlir": 0.0012888000000202738, "Dialect/Tensor/canonicalize_9.mlir": 0.0021026000000347266, "Dialect/Tensor/one-shot-bufferize_8.mlir": 0.0031575999999404305, "Dialect/Tensor/canonicalize_70.mlir": 0.0015288000000509782, "Dialect/Tensor/bufferize_1.mlir": 0.001258400000006077, "Dialect/Tensor/one-shot-bufferize_10.mlir": 0.002304199999980483, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 0.0013173999999708031, "Dialect/Tensor/bufferize_14.mlir": 0.002422200000000885, "Dialect/Tensor/canonicalize_80.mlir": 0.0024957999999969615, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 0.0020174000000224624, "Dialect/Tensor/canonicalize_64.mlir": 0.0017427999999199528, "Dialect/Tensor/canonicalize_79.mlir": 0.002793800000017654, "Dialect/Tensor/one-shot-bufferize_6.mlir": 0.001325399999950605, "Dialect/Tensor/bufferize_27.mlir": 0.0026687999999921884, "Dialect/Tensor/canonicalize_22.mlir": 0.0016193999999813968, "Dialect/Tensor/one-shot-bufferize_2.mlir": 0.0028452000000470435, "Dialect/Tensor/bufferize_21.mlir": 0.00047599999998055865, "Dialect/Tensor/canonicalize_54.mlir": 0.0005637999999635213, "Dialect/Tensor/canonicalize_44.mlir": 0.0022383999999874503, "Dialect/Tensor/canonicalize_2.mlir": 0.0007728000000497559, "Dialect/Tensor/canonicalize_81.mlir": 0.0024800000000141154, "Dialect/Tensor/canonicalize_60.mlir": 0.0015530000000580912, "Dialect/Tensor/bufferize_6.mlir": 0.0020230000000083237, "Dialect/Tensor/canonicalize_25.mlir": 0.0014342000000397092, "Dialect/Tensor/canonicalize_8.mlir": 0.0020124000000578237, "Dialect/Tensor/canonicalize_61.mlir": 0.0014685999999528576, "Dialect/Tensor/split-padding_0.mlir": 0.0018719999999120772, "Dialect/Tensor/canonicalize_14.mlir": 0.0006752000000233238, "Dialect/Tensor/canonicalize_26.mlir": 0.0016771999999946273, "Dialect/Tensor/canonicalize_88.mlir": 0.0017101999999795225, "Dialect/Tensor/canonicalize_37.mlir": 0.0024372000000767004, "Dialect/Tensor/canonicalize_47.mlir": 0.0021294000000125378, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 0.0016305999999531196, "Dialect/Tensor/canonicalize_35.mlir": 0.0017428000000109024, "Dialect/Tensor/canonicalize_57.mlir": 0.0008056000000578933, "Dialect/Tensor/canonicalize_77.mlir": 0.002165999999942869, "Dialect/Tensor/canonicalize_24.mlir": 0.0027616000000307396, "Dialect/Tensor/canonicalize_19.mlir": 0.0012343999999757215, "Dialect/Tensor/bufferize_13.mlir": 0.0012735999999677005, "Dialect/Tensor/canonicalize_30.mlir": 0.00199560000000929, "Dialect/Tensor/canonicalize_4.mlir": 0.0009374000000207161, "Dialect/Tensor/one-shot-bufferize_5.mlir": 0.0026188000000729517, "Dialect/Tensor/canonicalize_36.mlir": 0.0012304000000767702, "Dialect/Tensor/bufferize_0.mlir": 0.0026555999999800404, "Dialect/Tensor/canonicalize_66.mlir": 0.0015207999999802269, "Dialect/Tensor/canonicalize_87.mlir": 0.0014092000000346162, "Dialect/Tensor/bufferize_8.mlir": 0.0027648000000226602, "Dialect/Tensor/canonicalize_3.mlir": 0.002092999999968015, "Dialect/Tensor/canonicalize_40.mlir": 0.0023449999999684223, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 0.0022938000000067406, "Dialect/Tensor/one-shot-bufferize_9.mlir": 0.0007843999999749939, "Dialect/Tensor/bufferize_16.mlir": 0.002761000000009517, "Dialect/Tensor/bufferize_28.mlir": 0.0024688000000423925, "Dialect/Tensor/canonicalize_98.mlir": 0.002198800000041956, "Dialect/Tensor/bufferize_9.mlir": 0.001285600000028353, "Dialect/Tensor/bufferize_20.mlir": 0.0018962000000101397, "Dialect/Tensor/one-shot-bufferize_1.mlir": 0.0019211999999242835, "Dialect/Tensor/canonicalize_63.mlir": 0.0004895999999462219, "Dialect/Tensor/canonicalize_97.mlir": 0.002890800000022864, "Dialect/Tensor/canonicalize_15.mlir": 0.0015331999999943946, "Dialect/Tensor/bufferize_23.mlir": 0.0028035999999701743, "Dialect/Tensor/bufferize_18.mlir": 0.0012520000000222353, "Dialect/Tensor/canonicalize_49.mlir": 0.001572400000077323, "Dialect/Tensor/canonicalize_58.mlir": 0.0024236000000200874, "Dialect/Tensor/canonicalize_95.mlir": 0.0020986000000448256, "Dialect/Tensor/canonicalize_42.mlir": 0.0025586000000657806, "Dialect/Tensor/canonicalize_85.mlir": 0.0009440000000722649, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 0.002033800000026531, "Dialect/Tensor/canonicalize_73.mlir": 0.0013367999999900348, "Dialect/Tensor/canonicalize_11.mlir": 0.002141600000049948, "Dialect/Tensor/canonicalize_50.mlir": 0.0036248000000341563, "Dialect/Tensor/canonicalize_17.mlir": 0.0022088000000621832, "Dialect/Tensor/canonicalize_78.mlir": 0.0025699999999233116, "Dialect/Tensor/canonicalize_68.mlir": 0.0006464000000050874, "Dialect/Tensor/canonicalize_75.mlir": 0.0028467999999520544, "Dialect/Tensor/bufferize_2.mlir": 0.0032906000000366476, "Dialect/Tensor/canonicalize_18.mlir": 0.00220259999996415, "Dialect/Tensor/canonicalize_86.mlir": 0.002032799999960844, "Dialect/Tensor/canonicalize_31.mlir": 0.0021982000000207334, "Dialect/Tensor/canonicalize_94.mlir": 0.0019521999999597029, "Dialect/Tensor/canonicalize_69.mlir": 0.0018422000000100525, "Dialect/Tensor/canonicalize_16.mlir": 0.0013404000000264205, "Dialect/Tensor/canonicalize_1.mlir": 0.0009504000000561064, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 0.0018113999999513908, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 0.001376799999979994, "Dialect/Tensor/canonicalize_12.mlir": 0.0023258000000168978, "Dialect/Tensor/bufferize_26.mlir": 0.0021569999999883293, "Dialect/Tensor/canonicalize_76.mlir": 0.0018044000000372762, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 0.0005898000000343018, "Dialect/Tensor/bufferize_4.mlir": 0.0024026000000048954, "Dialect/Tensor/canonicalize_23.mlir": 0.001702000000022963, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 0.003191199999946548, "Dialect/Tensor/canonicalize_52.mlir": 0.0029733999999734806, "Dialect/Tensor/canonicalize_28.mlir": 0.002038200000060897, "Dialect/Tensor/canonicalize_55.mlir": 0.0014666000000033818, "Dialect/Tensor/canonicalize_53.mlir": 0.0015894000000116649, "Dialect/Tensor/canonicalize_43.mlir": 0.001629400000001624, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 0.0019722000000001573, "Dialect/Tensor/canonicalize_51.mlir": 0.0010712000000239641, "Dialect/Tensor/canonicalize_34.mlir": 0.0015965999999934866, "Dialect/Tensor/canonicalize_67.mlir": 0.002431399999932182, "Dialect/Tensor/one-shot-bufferize_3.mlir": 0.00219280000001163, "Dialect/Tensor/bufferize_17.mlir": 0.002236599999923783, "Dialect/Tensor/bufferize_25.mlir": 0.002627399999983027, "Dialect/Tensor/canonicalize_71.mlir": 0.0012515999999777705, "Dialect/Tensor/canonicalize_27.mlir": 0.0022985999999946215, "Dialect/Tensor/canonicalize_38.mlir": 0.0022149999999783176, "Dialect/Tensor/canonicalize_20.mlir": 0.002660400000058871, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 0.0016979999999421126, "Dialect/Tensor/canonicalize_72.mlir": 0.0004836000000068452, "Dialect/Tensor/canonicalize_21.mlir": 0.0006235999999262276, "Dialect/Tensor/canonicalize_10.mlir": 0.0012985999999727937, "Dialect/Tensor/bufferize_12.mlir": 0.0009068000000297616, "Dialect/Tensor/one-shot-bufferize_4.mlir": 0.002256599999964237, "Dialect/Tensor/canonicalize_65.mlir": 0.0017162000000098486, "Dialect/Tensor/bufferize_24.mlir": 0.0006137999999737076, "Dialect/Tensor/canonicalize_84.mlir": 0.0010526000000027126, "Dialect/Tensor/canonicalize_7.mlir": 0.001637399999981426, "Dialect/Tensor/split-padding_1.mlir": 0.0020262000000002443, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 0.002057399999921472, "Dialect/Tensor/bufferize_11.mlir": 0.002267599999959202, "Dialect/Tensor/canonicalize_39.mlir": 0.001590200000009645, "Dialect/Tensor/one-shot-bufferize_0.mlir": 0.0017870000000584697, "Dialect/Tensor/canonicalize_92.mlir": 0.0009860000000116997, "Dialect/Tensor/bufferize_10.mlir": 0.0011695999999574269, "Dialect/Tensor/canonicalize_0.mlir": 0.002320799999961309, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 0.0025388000000020837, "Dialect/Tensor/canonicalize_29.mlir": 0.0017859999999927823, "Dialect/Tensor/canonicalize_6.mlir": 0.0012735999999677005, "Dialect/Tensor/one-shot-bufferize_7.mlir": 0.0017001999999592954, "Dialect/Tensor/canonicalize_45.mlir": 0.001736799999980576, "Dialect/Tensor/canonicalize_32.mlir": 0.002465200000006007, "Dialect/Tensor/canonicalize_83.mlir": 0.0029199999999946157, "Dialect/Tensor/canonicalize_74.mlir": 0.001420200000029581, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 0.0005803999999443477, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 0.0012141999999585097, "Dialect/Tensor/canonicalize_56.mlir": 0.0016714000000320084, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 0.001992199999949662, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 0.0020617999999558378, "Dialect/Tensor/canonicalize_59.mlir": 0.0021177999999963506, "Dialect/Tensor/canonicalize_96.mlir": 0.0027474000000438535, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 0.0015746000000035564, "Dialect/Tensor/canonicalize_91.mlir": 0.0017577999999957683, "Dialect/Tensor/canonicalize_46.mlir": 0.0010935999999674094, "Dialect/Tensor/bufferize_30.mlir": 0.0020575999999891794, "Dialect/Tensor/canonicalize_93.mlir": 0.0012041999999382823, "Dialect/Tensor/canonicalize_89.mlir": 0.002015399999982037, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 0.0024455999999190682, "Dialect/Tensor/canonicalize_62.mlir": 0.0032040000000051806, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 0.001414999999997235, "Dialect/Tensor/bufferize_7.mlir": 0.0033572000000276605, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 0.0017663999999967927, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 0.0006036000000676722, "Dialect/Tensor/canonicalize_33.mlir": 0.0005079999999907159, "Dialect/Tensor/canonicalize_13.mlir": 0.0034491999999772815, "Dialect/Tensor/bufferize_3.mlir": 0.0031283999999686786, "Dialect/Tensor/bufferize_5.mlir": 0.0019166000000041094, "Dialect/Tensor/bufferize_29.mlir": 0.0026348000000325556, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 0.003318799999942712, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 0.0013776000000689237, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 0.0020838000000367174, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 0.002228999999988446, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 0.0021400000000539876, "Dialect/Tosa/constant-op-fold_14.mlir": 0.0029284000000188827, "Dialect/Tosa/broadcast.mlir": 0.002875599999970291, "Dialect/Tosa/constant_folding.mlir": 0.002882000000045082, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 0.0021238000000266765, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 0.0004841999999371183, "Dialect/Tosa/constant-op-fold_24.mlir": 0.0016187999999601743, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 0.0031642000000829283, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 0.0015569999999570428, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 0.002243400000043039, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 0.0019605999999839697, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 0.0025499999999738067, "Dialect/Tosa/constant-op-fold_27.mlir": 0.0031321999999818217, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 0.002612200000021403, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 0.0019972000000052503, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 0.0015683999999964726, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 0.0030345999999553896, "Dialect/Tosa/constant-op-fold_36.mlir": 0.002792200000021694, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 0.0020816000000195346, "Dialect/Tosa/constant-op-fold_4.mlir": 0.0019854000000123053, "Dialect/Tosa/constrained_shapes.mlir": 0.001451400000041758, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 0.002116600000044855, "Dialect/Tosa/quant-test.mlir": 0.002691199999935634, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 0.0019812000000456464, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 0.002172800000062125, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 0.0013904000000366068, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 0.002669400000013411, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 0.002624599999944621, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 0.0028076000000510247, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 0.0030165999999553607, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 0.0024698000000171307, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 0.003560600000037084, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 0.0020387999999911697, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 0.0016390000000683358, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 0.002200600000014674, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 0.0021991999999954716, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 0.0019549999999981084, "Dialect/Tosa/constant-op-fold_1.mlir": 0.0019382000000405242, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 0.001231400000051508, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 0.0026718000000073515, "Dialect/Tosa/constant-op-fold_9.mlir": 0.0032331999999769324, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 0.002232400000048074, "Dialect/Tosa/constant-op-fold_3.mlir": 0.002343199999995704, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 0.0008886000000529748, "Dialect/Tosa/constant-op-fold_15.mlir": 0.00309159999997064, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 0.0022703999999976075, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 0.0019003999999767985, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 0.00162480000008145, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 0.002278000000023894, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 0.002624999999989086, "Dialect/Tosa/constant-op-fold_10.mlir": 0.002023800000006304, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 0.002420600000004924, "Dialect/Tosa/constant-op-fold_17.mlir": 0.0021877999999560414, "Dialect/Tosa/constant-op-fold_21.mlir": 0.0013430000000880682, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 0.0016239999999925203, "Dialect/Tosa/constant-op-fold_2.mlir": 0.0015464000000065426, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 0.0029002000000218687, "Dialect/Tosa/constant-op-fold_23.mlir": 0.0022756000000299535, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 0.002834199999961129, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 0.0036088000000745525, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 0.00195240000002741, "Dialect/Tosa/constant-op-fold_39.mlir": 0.00265399999998408, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 0.0013192000000344707, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 0.0015340000000833242, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 0.002557799999976851, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 0.0026881999999204707, "Dialect/Tosa/constant-op-fold_33.mlir": 0.003088400000069669, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 0.0021833999999216758, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 0.002019599999948696, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 0.0013334000000213564, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 0.0011907999999493768, "Dialect/Tosa/constant-op-fold_13.mlir": 0.0019887999999809837, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 0.002768400000059046, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 0.0025307999999313324, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 0.002658400000018446, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 0.0025943999999981314, "Dialect/Tosa/constant-op-fold_32.mlir": 0.002693600000020524, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 0.0016568000000006578, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 0.0011066000000027997, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 0.0037427999999636087, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 0.0019430000000284053, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 0.002070399999956862, "Dialect/Tosa/constant-op-fold_25.mlir": 0.002980200000001787, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 0.002476200000000972, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 0.0024250000000392903, "Dialect/Tosa/constant-op-fold_19.mlir": 0.002075400000012451, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 0.0013758000000052562, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 0.002286199999980454, "Dialect/Tosa/constant-op-fold_31.mlir": 0.0015325999999731721, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 0.002676999999948748, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 0.002360800000042218, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 0.0028248000000530736, "Dialect/Tosa/constant-op-fold_35.mlir": 0.0026344000000790404, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 0.0026184000000284867, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 0.0011752000000342377, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 0.0006440000000111467, "Dialect/Tosa/constant-op-fold_30.mlir": 0.002179599999999482, "Dialect/Tosa/constant-op-fold_12.mlir": 0.0020089999999981954, "Dialect/Tosa/constant-op-fold_18.mlir": 0.002100400000017544, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 0.0031930000000102154, "Dialect/Tosa/constant-op-fold_34.mlir": 0.0, "Dialect/Tosa/constant-op-fold_7.mlir": 0.002227200000015728, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 0.0018350000000282307, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 0.002290999999968335, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 0.002451599999949394, "Dialect/Tosa/constant-op-fold_28.mlir": 0.0017076000000088242, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 0.0, "Dialect/Tosa/constant-op-fold_40.mlir": 0.003047000000060507, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 0.002157999999963067, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 0.0027850000000398723, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 0.002185800000006566, "Dialect/Tosa/constant-op-fold_5.mlir": 0.0019093999999313382, "Dialect/Tosa/constant-op-fold_20.mlir": 0.0019448000000011235, "Dialect/Tosa/constant-op-fold_0.mlir": 0.0012604000000465021, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 0.002873799999997573, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 0.001041799999984505, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 0.0019025999999939813, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 0.0012344000000666711, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 0.0027705999999852794, "Dialect/Tosa/constant-op-fold_37.mlir": 0.0013031999999839172, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 0.0007043999999950757, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 0.0017311999999947147, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 0.0017555999999785854, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 0.0019887999999809837, "Dialect/Tosa/constant-op-fold_26.mlir": 0.0026014000000031956, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 0.0023127999999815073, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 0.002218200000061188, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 0.0024623999999676014, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 0.0007690000000366126, "Dialect/Tosa/constant-op-fold_8.mlir": 0.0025214000000232774, "Dialect/Tosa/constant-op-fold_38.mlir": 0.002032799999960844, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 0.0026039999999738937, "Dialect/Tosa/constant-op-fold_11.mlir": 0.0016834000000017113, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 0.002177600000050006, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 0.0018254000000524685, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 0.0019977999999355235, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 0.0019825999999738995, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 0.002036999999927502, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 0.00039759999999660066, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 0.002775000000019645, "Dialect/Tosa/constant-op-fold_29.mlir": 0.0016402000000198314, "Dialect/Tosa/constant-op-fold_22.mlir": 0.0018966000000546046, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 0.0012200000000120782, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 0.002324399999997695, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 0.0020067999999810126, "Dialect/Tosa/constant-op-fold_16.mlir": 0.002192399999967165, "Dialect/Tosa/constant-op-fold_6.mlir": 0.0028529999999591382, "Dialect/MemRef/expand-ops_1.mlir": 0.002079000000048836, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 0.0012396000000080675, "Dialect/MemRef/canonicalize_22.mlir": 0.0020465999999942142, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 0.0026944000000185043, "Dialect/MemRef/canonicalize_25.mlir": 0.0012279999999918801, "Dialect/MemRef/canonicalize_14.mlir": 0.0013836000000083005, "Dialect/MemRef/canonicalize_26.mlir": 0.002651400000013382, "Dialect/MemRef/canonicalize_24.mlir": 0.002733600000010483, "Dialect/MemRef/canonicalize_30.mlir": 0.003325600000061968, "Dialect/MemRef/canonicalize_40.mlir": 0.0012725999999929627, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 0.0030450000000200816, "Dialect/MemRef/canonicalize_15.mlir": 0.0017115999999987252, "Dialect/MemRef/canonicalize_42.mlir": 0.0006542000000081316, "Dialect/MemRef/expand-ops_2.mlir": 0.0019368000000213215, "Dialect/MemRef/canonicalize_11.mlir": 0.002756200000021636, "Dialect/MemRef/canonicalize_50.mlir": 0.0013603999999759254, "Dialect/MemRef/canonicalize_17.mlir": 0.0019685999999637716, "Dialect/MemRef/canonicalize_31.mlir": 0.0012822000000596745, "Dialect/MemRef/canonicalize_23.mlir": 0.0018059999999422871, "Dialect/MemRef/canonicalize_28.mlir": 0.0028628000000026077, "Dialect/MemRef/canonicalize_43.mlir": 0.0018766000000141503, "Dialect/MemRef/canonicalize_27.mlir": 0.0028817999999773748, "Dialect/MemRef/canonicalize_38.mlir": 0.001830000000063592, "Dialect/MemRef/canonicalize_21.mlir": 0.0015143999999963852, "Dialect/MemRef/canonicalize_10.mlir": 0.0023186000000350758, "Dialect/MemRef/canonicalize_39.mlir": 0.0019854000000123053, "Dialect/MemRef/canonicalize_29.mlir": 0.0018915999999990162, "Dialect/MemRef/expand-ops_0.mlir": 0.002483399999982794, "Dialect/MemRef/canonicalize_33.mlir": 0.002171199999975215, "Dialect/SCF/for-loop-peeling_2.mlir": 0.001606799999899522, "Dialect/SCF/loop-pipelining_5.mlir": 0.0013855999999577762, "Dialect/SCF/parallel-loop-tiling_0.mlir": 0.0021544000001085806, "Dialect/SCF/canonicalize_9.mlir": 0.0026092000000062397, "Dialect/SCF/one-shot-bufferize_8.mlir": 0.001173200000084762, "Dialect/SCF/for-loop-canonicalization_15.mlir": 0.0019502000001011765, "Dialect/SCF/parallel-loop-fusion_7.mlir": 0.0006569999999555875, "Dialect/SCF/for-loop-specialization_0.mlir": 0.0021306000000549828, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 0.0033687999999528983, "Dialect/SCF/one-shot-bufferize_6.mlir": 0.0021622000000206753, "Dialect/SCF/for-loop-canonicalization_2.mlir": 0.0028093999999327934, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 0.0024446000001262292, "Dialect/SCF/for-loop-peeling_4.mlir": 0.0028825999999753547, "Dialect/SCF/canonicalize_22.mlir": 0.0025751999999556576, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 0.003067399999963527, "Dialect/SCF/parallel-loop-fusion_4.mlir": 0.0036470000000917934, "Dialect/SCF/loop-pipelining_4.mlir": 0.003092000000106054, "Dialect/SCF/parallel-loop-fusion_3.mlir": 0.0025464000000283704, "Dialect/SCF/canonicalize_2.mlir": 0.0019615999999587075, "Dialect/SCF/for-loop-canonicalization_9.mlir": 0.0005762000000686385, "Dialect/SCF/control-flow-sink_1.mlir": 0.0030472000000372644, "Dialect/SCF/one-shot-bufferize_27.mlir": 0.0015754000000015368, "Dialect/SCF/canonicalize_25.mlir": 0.002549399999952584, "Dialect/SCF/canonicalize_8.mlir": 0.0024278000000776956, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 0.001452400000016496, "Dialect/SCF/one-shot-bufferize_14.mlir": 0.002232200000071316, "Dialect/SCF/for-loop-canonicalization_1.mlir": 0.0031571999999869147, "Dialect/SCF/parallel-loop-tiling_3.mlir": 0.0009618000000045868, "Dialect/SCF/canonicalize_26.mlir": 0.0019523999999364605, "Dialect/SCF/parallel-loop-fusion_5.mlir": 0.0031014000000141096, "Dialect/SCF/for-loop-canonicalization_3.mlir": 0.002336800000011863, "Dialect/SCF/for-loop-canonicalization_18.mlir": 0.0032785999999759953, "Dialect/SCF/parallel-loop-fusion_0.mlir": 0.0005970000000161235, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 0.0025652000000263796, "Dialect/SCF/transform-ops_1.mlir": 0.0012805999998818153, "Dialect/SCF/canonicalize_24.mlir": 0.0038513999999850055, "Dialect/SCF/for-loop-canonicalization_10.mlir": 0.003425799999968149, "Dialect/SCF/canonicalize_19.mlir": 0.0034490000000005237, "Dialect/SCF/one-shot-bufferize_5.mlir": 0.002384400000119058, "Dialect/SCF/for-loop-canonicalization_8.mlir": 0.003159599999889906, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 0.0016206000000238419, "Dialect/SCF/for-loop-peeling_3.mlir": 0.0007992000000740518, "Dialect/SCF/one-shot-bufferize_18.mlir": 0.002262399999926856, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 0.002160599999842816, "Dialect/SCF/one-shot-bufferize_9.mlir": 0.0012672000000748084, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 0.0010985999999320484, "Dialect/SCF/for-loop-peeling_0.mlir": 0.003717599999981758, "Dialect/SCF/for-loop-canonicalization_6.mlir": 0.003669799999988754, "Dialect/SCF/one-shot-bufferize_1.mlir": 0.0012829999999667053, "Dialect/SCF/loop-pipelining_8.mlir": 0.0011873999999806983, "Dialect/SCF/canonicalize_15.mlir": 0.0030425999999351915, "Dialect/SCF/transform-ops_3.mlir": 0.002773999999953958, "Dialect/SCF/parallel-loop-tiling_2.mlir": 0.0021082000001115377, "Dialect/SCF/one-shot-bufferize_28.mlir": 0.0016763999999966472, "Dialect/SCF/for-loop-canonicalization_5.mlir": 0.0018605999999635968, "Dialect/SCF/one-shot-bufferize_15.mlir": 0.0024738000000070317, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 0.0022073999998610816, "Dialect/SCF/one-shot-bufferize_24.mlir": 0.0016948000000411411, "Dialect/SCF/canonicalize_42.mlir": 0.0025512000000162518, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 0.003466800000023795, "Dialect/SCF/canonicalize_11.mlir": 0.0018132000001060077, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 0.0016223999999056104, "Dialect/SCF/canonicalize_17.mlir": 0.0024079999999230494, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 0.002284999999938009, "Dialect/SCF/transform-ops_5.mlir": 0.001717600000120001, "Dialect/SCF/canonicalize_18.mlir": 0.0016117999999551102, "Dialect/SCF/loop-pipelining_6.mlir": 0.002021200000126555, "Dialect/SCF/canonicalize_16.mlir": 0.0024053999999523513, "Dialect/SCF/canonicalize_1.mlir": 0.002426000000014028, "Dialect/SCF/loop-pipelining_0.mlir": 0.0020459999999729917, "Dialect/SCF/one-shot-bufferize_20.mlir": 0.002237399999830814, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 0.0008095999999568448, "Dialect/SCF/one-shot-bufferize_19.mlir": 0.002971400000024005, "Dialect/SCF/canonicalize_23.mlir": 0.0016489999999976135, "Dialect/SCF/transform-ops_6.mlir": 0.002398399999947287, "Dialect/SCF/for-loop-peeling_5.mlir": 0.00202419999986887, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 0.0018788000001222827, "Dialect/SCF/one-shot-bufferize_25.mlir": 0.0035742000000027474, "Dialect/SCF/canonicalize_28.mlir": 0.0016485999998621993, "Dialect/SCF/loop-pipelining_3.mlir": 0.0014757999999346794, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 0.002187199999934819, "Dialect/SCF/canonicalize_34.mlir": 0.002709599999980128, "Dialect/SCF/transform-ops_2.mlir": 0.0005914000001212116, "Dialect/SCF/control-flow-sink_0.mlir": 0.0023110000000087895, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 0.001844399999936286, "Dialect/SCF/for-loop-canonicalization_7.mlir": 0.0021912000000156697, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 0.001177800000004936, "Dialect/SCF/canonicalize_27.mlir": 0.0009040000000823057, "Dialect/SCF/canonicalize_38.mlir": 0.002139600000009523, "Dialect/SCF/canonicalize_20.mlir": 0.0032744000000093365, "Dialect/SCF/loop-pipelining_7.mlir": 0.002140000000144937, "Dialect/SCF/one-shot-bufferize_17.mlir": 0.0018385999999736668, "Dialect/SCF/canonicalize_10.mlir": 0.002085799999986193, "Dialect/SCF/one-shot-bufferize_4.mlir": 0.002360199999930046, "Dialect/SCF/loop-pipelining_2.mlir": 0.002288799999951152, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 0.0033504000000903035, "Dialect/SCF/for-loop-peeling_1.mlir": 0.001957199999924342, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 0.0012472000000343542, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 0.0028207999999722232, "Dialect/SCF/canonicalize_39.mlir": 0.001997999999912281, "Dialect/SCF/one-shot-bufferize_0.mlir": 0.0013118000000758912, "Dialect/SCF/one-shot-bufferize_21.mlir": 0.0015690000000176951, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 0.002133800000046904, "Dialect/SCF/canonicalize_0.mlir": 0.0031727999999930034, "Dialect/SCF/one-shot-bufferize_7.mlir": 0.0028487999999924794, "Dialect/SCF/canonicalize_45.mlir": 0.0021989999999277644, "Dialect/SCF/one-shot-bufferize_16.mlir": 0.002016199999889068, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 0.0033260000000154832, "Dialect/SCF/transform-ops_0.mlir": 0.0024817999999868336, "Dialect/SCF/for-loop-canonicalization_0.mlir": 0.0012209999998958666, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 0.002576000000044587, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 0.0018524000000979869, "Dialect/SCF/parallel-loop-tiling_1.mlir": 0.002649600000040664, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 0.002030000000013388, "Dialect/SCF/for-loop-canonicalization_17.mlir": 0.0015301999999792315, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 0.0025359999999636784, "Dialect/SCF/canonicalize_46.mlir": 0.0030651999999463443, "Dialect/SCF/one-shot-bufferize_23.mlir": 0.0021174000001337847, "Dialect/SCF/loop-pipelining_9.mlir": 0.0013033999999606748, "Dialect/SCF/loop-pipelining_10.mlir": 0.002364800000032119, "Dialect/SCF/transform-ops_4.mlir": 0.0013514000000213855, "Dialect/SCF/loop-range_0.mlir": 0.0023692000000664847, "Dialect/SCF/parallel-loop-specialization_0.mlir": 0.002095200000076147, "Dialect/SCF/canonicalize_33.mlir": 0.00237859999997454, "Dialect/SCF/control-flow-sink_2.mlir": 0.001556199999868113, "Dialect/SCF/for-loop-canonicalization_4.mlir": 0.0014798000000155298, "Dialect/SCF/loop-pipelining_1.mlir": 0.002152799999930721, "Dialect/ArmNeon/invalid_0.mlir": 0.001924200000030396, "Dialect/ArmNeon/roundtrip.mlir": 0.001408599999922444, "Dialect/LLVMIR/legalize-for-export.mlir": 0.0020446000000447382, "Dialect/LLVMIR/canonicalize_5.mlir": 0.0020137999999860767, "Dialect/LLVMIR/canonicalize_2.mlir": 0.0019408000000112225, "Dialect/LLVMIR/canonicalize_3.mlir": 0.0021511999999347608, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 0.0019385999999940394, "Dialect/LLVMIR/terminator.mlir": 0.002703000000110478, "Dialect/LLVMIR/func_0.mlir": 0.0012950000000273576, "Dialect/LLVMIR/request-c-wrappers.mlir": 0.0021441999999296966, "Dialect/LLVMIR/callgraph_0.mlir": 0.002389000000039232, "Dialect/LLVMIR/rocdl_0.mlir": 0.0023396000000502682, "Dialect/LLVMIR/canonicalize_0.mlir": 0.001997600000140665, "Dialect/LLVMIR/canonicalize_6.mlir": 0.001700399999936053, "Dialect/LLVMIR/layout_7.mlir": 0.0016907999999602908, "Dialect/LLVMIR/global_21.mlir": 0.0014314000000013039, "Dialect/LLVMIR/global_22.mlir": 0.001951800000097137, "Dialect/LLVMIR/layout_11.mlir": 0.0016423999999460649, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 0.001749799999925017, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 0.0025719999999637365, "Dialect/SparseTensor/roundtrip_11.mlir": 0.0018337999999857857, "Dialect/SparseTensor/roundtrip_19.mlir": 0.002645400000074005, "Dialect/SparseTensor/roundtrip_15.mlir": 0.0007357999998930609, "Dialect/SparseTensor/roundtrip_24.mlir": 0.0020930000000589644, "Dialect/SparseTensor/roundtrip_10.mlir": 0.002444400000058522, "Dialect/SparseTensor/roundtrip_17.mlir": 0.0013689999999769499, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 0.0017260000000533181, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 0.0018047999999907915, "Dialect/SparseTensor/roundtrip_18.mlir": 0.001893000000018219, "Dialect/SparseTensor/roundtrip_22.mlir": 0.001911599999948521, "Dialect/SparseTensor/roundtrip_16.mlir": 0.003103200000077777, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 0.0029010000000198486, "Dialect/SparseTensor/roundtrip_23.mlir": 0.0009315999999671476, "Dialect/AMX/invalid_0.mlir": 0.0014680000000225845, "Dialect/EmitC/ops.mlir": 0.0017571999998835964, "Dialect/EmitC/types.mlir": 0.0016158000000359607, "Dialect/Shape/canonicalize_48.mlir": 0.000719799999933457, "Dialect/Shape/canonicalize_82.mlir": 0.0020958000000973697, "Dialect/Shape/canonicalize_41.mlir": 0.0026330000000598375, "Dialect/Shape/canonicalize_90.mlir": 0.0022788000000218745, "Dialect/Shape/outline-shape-computation_0.mlir": 0.001951799999915238, "Dialect/Shape/canonicalize_70.mlir": 0.0008596000001489301, "Dialect/Shape/bufferize_1.mlir": 0.0030506000000968926, "Dialect/Shape/outline-shape-computation_1.mlir": 0.0030717999999978927, "Dialect/Shape/canonicalize_80.mlir": 0.0007818000000042957, "Dialect/Shape/canonicalize_79.mlir": 0.001926400000047579, "Dialect/Shape/canonicalize_22.mlir": 0.0030459999999948193, "Dialect/Shape/canonicalize_44.mlir": 0.001987600000029488, "Dialect/Shape/canonicalize_5.mlir": 0.0011379999999917346, "Dialect/Shape/canonicalize_81.mlir": 0.0029238000000987086, "Dialect/Shape/canonicalize_60.mlir": 0.0020139999998718848, "Dialect/Shape/canonicalize_25.mlir": 0.0012635999999474734, "Dialect/Shape/canonicalize_61.mlir": 0.001969199999984994, "Dialect/Shape/canonicalize_14.mlir": 0.002263200000015786, "Dialect/Shape/canonicalize_26.mlir": 0.002702800000042771, "Dialect/Shape/canonicalize_88.mlir": 0.00356339999998454, "Dialect/Shape/canonicalize_37.mlir": 0.0014430000001084409, "Dialect/Shape/canonicalize_112.mlir": 0.0022234000000025842, "Dialect/Shape/canonicalize_47.mlir": 0.0037809999999808496, "Dialect/Shape/canonicalize_35.mlir": 0.0021833999999216758, "Dialect/Shape/canonicalize_57.mlir": 0.0011449999999967985, "Dialect/Shape/shape-to-shape_1.mlir": 0.0006253999999898952, "Dialect/Shape/canonicalize_103.mlir": 0.0018739999999525026, "Dialect/Shape/canonicalize_77.mlir": 0.0020700000000942963, "Dialect/Shape/canonicalize_24.mlir": 0.001511200000095414, "Dialect/Shape/canonicalize_19.mlir": 0.0015988000001016188, "Dialect/Shape/canonicalize_30.mlir": 0.0020042000000103145, "Dialect/Shape/canonicalize_4.mlir": 0.001408599999922444, "Dialect/Shape/canonicalize_36.mlir": 0.002303800000117917, "Dialect/Shape/bufferize_0.mlir": 0.0018485999999029445, "Dialect/Shape/canonicalize_66.mlir": 0.0015451999999640976, "Dialect/Shape/canonicalize_87.mlir": 0.0015247999999701278, "Dialect/Shape/remove-shape-constraints_1.mlir": 0.0018242000000100234, "Dialect/Shape/canonicalize_40.mlir": 0.0020967999998902087, "Dialect/Shape/canonicalize_105.mlir": 0.0029640000000654256, "Dialect/Shape/outline-shape-computation_2.mlir": 0.0023438000000169266, "Dialect/Shape/canonicalize_98.mlir": 0.0018013999999311637, "Dialect/Shape/canonicalize_97.mlir": 0.003020199999991746, "Dialect/Shape/canonicalize_15.mlir": 0.0032973999999740045, "Dialect/Shape/canonicalize_110.mlir": 0.0020549999999275315, "Dialect/Shape/canonicalize_102.mlir": 0.0003928000000087195, "Dialect/Shape/canonicalize_109.mlir": 0.0012154000000009547, "Dialect/Shape/canonicalize_106.mlir": 0.0009933999999702792, "Dialect/Shape/canonicalize_49.mlir": 0.0015945999999530613, "Dialect/Shape/canonicalize_99.mlir": 0.0007879999999204301, "Dialect/Shape/canonicalize_58.mlir": 0.0014907999999195453, "Dialect/Shape/canonicalize_95.mlir": 0.0018844000000171946, "Dialect/Shape/canonicalize_42.mlir": 0.0014651999999841792, "Dialect/Shape/canonicalize_85.mlir": 0.001336999999875843, "Dialect/Shape/canonicalize_73.mlir": 0.0016878000000360772, "Dialect/Shape/canonicalize_11.mlir": 0.002295599999888509, "Dialect/Shape/canonicalize_50.mlir": 0.0024408000001130857, "Dialect/Shape/remove-shape-constraints_3.mlir": 0.0012581999999383697, "Dialect/Shape/canonicalize_17.mlir": 0.002775199999996403, "Dialect/Shape/canonicalize_78.mlir": 0.0018117999999958557, "Dialect/Shape/canonicalize_68.mlir": 0.0019698000000062167, "Dialect/Shape/canonicalize_75.mlir": 0.0022813999999925726, "Dialect/Shape/canonicalize_18.mlir": 0.0010976000001392094, "Dialect/Shape/canonicalize_86.mlir": 0.0005999999999403372, "Dialect/Shape/canonicalize_31.mlir": 0.0020469999999477295, "Dialect/Shape/canonicalize_94.mlir": 0.001676000000043132, "Dialect/Shape/outline-shape-computation_4.mlir": 0.0031580000000758445, "Dialect/Shape/canonicalize_69.mlir": 0.002941200000168465, "Dialect/Shape/canonicalize_16.mlir": 0.0014803999998548533, "Dialect/Shape/canonicalize_12.mlir": 0.0025224000000889646, "Dialect/Shape/canonicalize_76.mlir": 0.002227599999969243, "Dialect/Shape/canonicalize_108.mlir": 0.0013688000000911416, "Dialect/Shape/canonicalize_23.mlir": 0.0009294000001318636, "Dialect/Shape/remove-shape-constraints_0.mlir": 0.0010038000000349712, "Dialect/Shape/canonicalize_28.mlir": 0.002175799999895389, "Dialect/Shape/canonicalize_55.mlir": 0.001850400000148511, "Dialect/Shape/canonicalize_53.mlir": 0.0015569999999570428, "Dialect/Shape/canonicalize_43.mlir": 0.0014814000000114903, "Dialect/Shape/canonicalize_51.mlir": 0.0020112000000153786, "Dialect/Shape/canonicalize_34.mlir": 0.0025104000000283123, "Dialect/Shape/canonicalize_67.mlir": 0.0014963999999963562, "Dialect/Shape/canonicalize_100.mlir": 0.0025754000000233644, "Dialect/Shape/canonicalize_71.mlir": 0.0005554000001211535, "Dialect/Shape/canonicalize_27.mlir": 0.0022982000000411063, "Dialect/Shape/canonicalize_38.mlir": 0.0014403999999558436, "Dialect/Shape/canonicalize_20.mlir": 0.0015006000001449137, "Dialect/Shape/canonicalize_111.mlir": 0.0023363999998764484, "Dialect/Shape/canonicalize_72.mlir": 0.002239399999962188, "Dialect/Shape/canonicalize_21.mlir": 0.0006228000000191968, "Dialect/Shape/canonicalize_65.mlir": 0.003031399999963469, "Dialect/Shape/canonicalize_84.mlir": 0.0030092000000877307, "Dialect/Shape/shape-to-shape_0.mlir": 0.0020148000001427137, "Dialect/Shape/canonicalize_39.mlir": 0.00356339999998454, "Dialect/Shape/canonicalize_92.mlir": 0.0028670000001511653, "Dialect/Shape/outline-shape-computation_5.mlir": 0.002174400000149035, "Dialect/Shape/canonicalize_101.mlir": 0.0018486000000848435, "Dialect/Shape/canonicalize_0.mlir": 0.0019071999999141554, "Dialect/Shape/canonicalize_29.mlir": 0.0011274000000412344, "Dialect/Shape/canonicalize_6.mlir": 0.001939200000015262, "Dialect/Shape/canonicalize_45.mlir": 0.0006338000001051114, "Dialect/Shape/canonicalize_32.mlir": 0.002074199999879056, "Dialect/Shape/canonicalize_83.mlir": 0.002182800000082352, "Dialect/Shape/canonicalize_56.mlir": 0.001524000000063097, "Dialect/Shape/canonicalize_107.mlir": 0.0013218000000051688, "Dialect/Shape/canonicalize_59.mlir": 0.0028870000000097208, "Dialect/Shape/canonicalize_96.mlir": 0.003036200000133249, "Dialect/Shape/canonicalize_91.mlir": 0.0008726000000024214, "Dialect/Shape/canonicalize_46.mlir": 0.002660199999991164, "Dialect/Shape/canonicalize_93.mlir": 0.002867399999922782, "Dialect/Shape/canonicalize_89.mlir": 0.0009312000000136322, "Dialect/Shape/canonicalize_62.mlir": 0.0018650000001798617, "Dialect/Shape/outline-shape-computation_3.mlir": 0.0025879999999233404, "Dialect/Shape/canonicalize_104.mlir": 0.0028252000000065893, "Dialect/Shape/remove-shape-constraints_2.mlir": 0.0026985999998942133, "Dialect/Shape/canonicalize_33.mlir": 0.0025546000000758796, "Dialect/Shape/canonicalize_13.mlir": 0.000629800000024261, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 0.0012545999999929336, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 0.0018563999999969382, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 0.0025026000001162176, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 0.0015272000000550179, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 0.0019391999998333632, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 0.0024831999999150867, "Dialect/NVGPU/roundtrip.mlir": 0.001949400000012247, "Dialect/Transform/test-interpreter_2.mlir": 0.002934599999935017, "Dialect/Transform/check-use-after-free_3.mlir": 0.0024290000001201406, "Dialect/Transform/test-interpreter_0.mlir": 0.0011398000000554021, "Dialect/Transform/check-use-after-free_2.mlir": 0.0023161999999501857, "Dialect/Transform/transform-state-extension_1.mlir": 0.002842400000008638, "Dialect/Transform/test-interpreter_1.mlir": 0.003779199999917182, "Dialect/Transform/test-interpreter_14.mlir": 0.001975599999968836, "Dialect/Transform/test-interpreter_5.mlir": 0.003757200000109151, "Dialect/Transform/transform-state-extension_2.mlir": 0.002887399999963236, "Dialect/Transform/check-use-after-free_5.mlir": 0.0026050000000395813, "Dialect/Transform/check-use-after-free_1.mlir": 0.0015731999999843537, "Dialect/Transform/expensive-checks_3.mlir": 0.0018149999999877765, "Dialect/Transform/test-interpreter_29.mlir": 0.0035302000000228873, "Dialect/Transform/ops.mlir": 0.0, "Dialect/Transform/expensive-checks_2.mlir": 0.002292400000078487, "Dialect/Transform/check-use-after-free_4.mlir": 0.0006882000001496635, "Dialect/Transform/test-dialect-injection.mlir": 0.0008813999998892541, "Dialect/Transform/check-use-after-free_0.mlir": 0.0021622000000206753, "Dialect/Transform/transform-state-extension_0.mlir": 0.0003762000000278931, "Dialect/Transform/test-interpreter_28.mlir": 0.002470999999968626, "Dialect/Transform/test-interpreter_6.mlir": 0.002389000000039232, "Dialect/Transform/selective-targeting_2.mlir": 0.0024830000000292786, "Dialect/Transform/test-interpreter_4.mlir": 0.0020980000001145525, "Dialect/Transform/test-interpreter_7.mlir": 0.0035728000000744943, "Dialect/Transform/test-interpreter_3.mlir": 0.0030571999999665423, "Dialect/Builtin/types.mlir": 0.0015980000000126893, "Dialect/Builtin/invalid_2.mlir": 0.0018465999999534688, "Dialect/PDLInterp/ops_0.mlir": 0.0018586000000141213, "Dialect/PDLInterp/ops_1.mlir": 0.0012991999999940162, "Dialect/DLTI/roundtrip.mlir": 0.0014977999999246094, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 0.0007057999999233288, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 0.002463799999895855, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 0.002703199999996286, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 0.0011911999999938416, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 0.0026687999999921884, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 0.003369600000041828, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 0.0021532000000661355, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 0.0020181999998385436, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 0.002551599999969767, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 0.003440000000045984, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 0.0019364000001587556, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 0.0021152000001166014, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 0.002764799999931711, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 0.0012418000000252506, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 0.002294399999846064, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 0.0020873999999821537, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 0.0012308000001212348, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 0.0014055999999982305, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 0.002188199999909557, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 0.001238999999986845, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 0.0012957999999343884, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 0.0016954000000623636, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 0.0021096000000397908, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 0.002166000000033819, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 0.0025756000000910716, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 0.0026426000000355997, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 0.0020271999999749825, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 0.003346199999941746, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 0.0013294000000314554, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 0.0018463999998857617, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 0.0013579999998910353, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 0.0014223999998648651, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 0.0025059999999939462, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 0.0024032000001170672, "Dialect/SPIRV/IR/structure-ops_20.mlir": 0.0012232000000949484, "Dialect/SPIRV/IR/cast-ops_10.mlir": 0.0031074000000444356, "Dialect/SPIRV/IR/cast-ops_33.mlir": 0.0032142000000021653, "Dialect/SPIRV/IR/logical-ops_20.mlir": 0.002670800000123563, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 0.0025359999999636784, "Dialect/SPIRV/IR/structure-ops_51.mlir": 0.001893200000085926, "Dialect/SPIRV/IR/gl-ops_24.mlir": 0.0038038000000597096, "Dialect/SPIRV/IR/gl-ops_8.mlir": 0.0015368000000307801, "Dialect/SPIRV/IR/structure-ops_63.mlir": 0.0022428000000218164, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 0.0017378000000462634, "Dialect/SPIRV/IR/gl-ops_7.mlir": 0.0016316000001097564, "Dialect/SPIRV/IR/types_59.mlir": 0.0021219999998720596, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 0.0012668000001212932, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 0.0020904000000882663, "Dialect/SPIRV/IR/logical-ops_13.mlir": 0.002402800000163552, "Dialect/SPIRV/IR/composite-ops_13.mlir": 0.0026308000000426547, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 0.0024290000001201406, "Dialect/SPIRV/IR/cast-ops_15.mlir": 0.0020564000000376837, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 0.001475399999981164, "Dialect/SPIRV/IR/composite-ops_2.mlir": 0.0036305999999967755, "Dialect/SPIRV/IR/gl-ops_25.mlir": 0.0006509999999252614, "Dialect/SPIRV/IR/logical-ops_24.mlir": 0.001845800000046438, "Dialect/SPIRV/IR/image-ops_7.mlir": 0.001680800000031013, "Dialect/SPIRV/IR/cast-ops_18.mlir": 0.0018512000000555418, "Dialect/SPIRV/IR/structure-ops_30.mlir": 0.001074200000039127, "Dialect/SPIRV/IR/structure-ops_60.mlir": 0.003294800000003306, "Dialect/SPIRV/IR/structure-ops_18.mlir": 0.0024566000000049827, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 0.00136000000002241, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 0.0037391999998362736, "Dialect/SPIRV/IR/memory-ops_27.mlir": 0.0031743999999889637, "Dialect/SPIRV/IR/types_38.mlir": 0.0014213999998901271, "Dialect/SPIRV/IR/cast-ops_12.mlir": 0.001656399999956193, "Dialect/SPIRV/IR/types_25.mlir": 0.0026143999999476363, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 0.0011794000000008964, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 0.0019546000001355425, "Dialect/SPIRV/IR/target-env.mlir": 0.002974199999880511, "Dialect/SPIRV/IR/structure-ops_0.mlir": 0.0031613999999535736, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 0.0026700000000346334, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 0.0015919999999823632, "Dialect/SPIRV/IR/group-ops_11.mlir": 0.0013099999998303247, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 0.0025069999999686845, "Dialect/SPIRV/IR/bit-ops_8.mlir": 0.001988400000118418, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 0.0015519999999014545, "Dialect/SPIRV/IR/structure-ops_4.mlir": 0.0038752000000386033, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 0.0023471999998946557, "Dialect/SPIRV/IR/cast-ops_14.mlir": 0.001224999999976717, "Dialect/SPIRV/IR/bit-ops_6.mlir": 0.0010829999999259598, "Dialect/SPIRV/IR/gl-ops_12.mlir": 0.0026970000000801518, "Dialect/SPIRV/IR/types_20.mlir": 0.0025843999999779045, "Dialect/SPIRV/IR/types_66.mlir": 0.0012772000000040862, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 0.0026523999998971704, "Dialect/SPIRV/IR/composite-ops_28.mlir": 0.002167399999962072, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 0.0006121999998867977, "Dialect/SPIRV/IR/group-ops_9.mlir": 0.0028721999999106627, "Dialect/SPIRV/IR/composite-ops_11.mlir": 0.0011716000000888017, "Dialect/SPIRV/IR/types_15.mlir": 0.0028658000001087203, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 0.003518199999962235, "Dialect/SPIRV/IR/logical-ops_0.mlir": 0.00179840000000695, "Dialect/SPIRV/IR/composite-ops_0.mlir": 0.0014772000000448315, "Dialect/SPIRV/IR/types_85.mlir": 0.0029710000000704893, "Dialect/SPIRV/IR/types_70.mlir": 0.0020297999999456806, "Dialect/SPIRV/IR/types_60.mlir": 0.0009939999999915017, "Dialect/SPIRV/IR/structure-ops_57.mlir": 0.0014043999999557855, "Dialect/SPIRV/IR/image-ops_8.mlir": 0.0035384000000703965, "Dialect/SPIRV/IR/structure-ops_12.mlir": 0.0023805999999240157, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 0.002487999999902968, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 0.0028092000000469854, "Dialect/SPIRV/IR/types_69.mlir": 0.0027079999999841675, "Dialect/SPIRV/IR/memory-ops_0.mlir": 0.002525199999945471, "Dialect/SPIRV/IR/structure-ops_68.mlir": 0.0025940000001355656, "Dialect/SPIRV/IR/memory-ops_54.mlir": 0.0012823999999454828, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 0.0037788000001455655, "Dialect/SPIRV/IR/structure-ops_25.mlir": 0.00196460000006482, "Dialect/SPIRV/IR/misc-ops_3.mlir": 0.0023527999999714668, "Dialect/SPIRV/IR/bit-ops_5.mlir": 0.002475800000138406, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 0.0013608000001113397, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 0.0018206000000645871, "Dialect/SPIRV/IR/logical-ops_19.mlir": 0.0035796000000118513, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 0.0014576000001397915, "Dialect/SPIRV/IR/cast-ops_0.mlir": 0.0027646000000459024, "Dialect/SPIRV/IR/memory-ops_12.mlir": 0.0012765999999828637, "Dialect/SPIRV/IR/gl-ops_13.mlir": 0.0026468000000022585, "Dialect/SPIRV/IR/image-ops_13.mlir": 0.0018968000000313622, "Dialect/SPIRV/IR/logical-ops_22.mlir": 0.0022708000000420726, "Dialect/SPIRV/IR/bit-ops_1.mlir": 0.0025669999999081484, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 0.00190920000004553, "Dialect/SPIRV/IR/logical-ops_23.mlir": 0.0024473999999827358, "Dialect/SPIRV/IR/structure-ops_27.mlir": 0.001985600000080012, "Dialect/SPIRV/IR/composite-ops_12.mlir": 0.0023651999999856343, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 0.0036781999999220714, "Dialect/SPIRV/IR/gl-ops_9.mlir": 0.00048219999989669305, "Dialect/SPIRV/IR/gl-ops_30.mlir": 0.001008199999887438, "Dialect/SPIRV/IR/cast-ops_25.mlir": 0.0020880000000033762, "Dialect/SPIRV/IR/types_55.mlir": 0.002236999999877298, "Dialect/SPIRV/IR/logical-ops_3.mlir": 0.0038038000000597096, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 0.002311600000030012, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 0.003239399999984016, "Dialect/SPIRV/IR/memory-ops_13.mlir": 0.002380999999877531, "Dialect/SPIRV/IR/logical-ops_8.mlir": 0.0012222000001202104, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 0.002967200000057346, "Dialect/SPIRV/IR/structure-ops_45.mlir": 0.002310600000055274, "Dialect/SPIRV/IR/bit-ops_12.mlir": 0.003054399999928137, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 0.0015789999999469729, "Dialect/SPIRV/IR/memory-ops_38.mlir": 0.0027711999999155525, "Dialect/SPIRV/IR/bit-ops_10.mlir": 0.0026196000000709317, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 0.0020917999998346206, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 0.00340779999987717, "Dialect/SPIRV/IR/cast-ops_24.mlir": 0.002217000000018743, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 0.003700399999979709, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 0.0030011999999260295, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 0.0019237999998949818, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 0.0032865999999557973, "Dialect/SPIRV/IR/logical-ops_26.mlir": 0.0010779999998703715, "Dialect/SPIRV/IR/types_58.mlir": 0.003218199999901117, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 0.0014196000000083586, "Dialect/SPIRV/IR/group-ops_3.mlir": 0.0010025999999925261, "Dialect/SPIRV/IR/gl-ops_6.mlir": 0.0014080000000831205, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 0.0030345999999553896, "Dialect/SPIRV/IR/types_53.mlir": 0.0033024000000295927, "Dialect/SPIRV/IR/structure-ops_29.mlir": 0.0004177999999228632, "Dialect/SPIRV/IR/cast-ops_20.mlir": 0.003382199999941804, "Dialect/SPIRV/IR/bit-ops_15.mlir": 0.0032953999998426298, "Dialect/SPIRV/IR/availability.mlir": 0.0007696000000578351, "Dialect/SPIRV/IR/types_0.mlir": 0.0026267999999618043, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 0.0011483999998745276, "Dialect/SPIRV/IR/gl-ops_10.mlir": 0.002786999999989348, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 0.001835399999981746, "Dialect/SPIRV/IR/structure-ops_47.mlir": 0.001895200000035402, "Dialect/SPIRV/IR/cast-ops_13.mlir": 0.001552799999990384, "Dialect/SPIRV/IR/composite-ops_29.mlir": 0.0019408000000112225, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 0.00274200000003475, "Dialect/SPIRV/IR/memory-ops_37.mlir": 0.0018554000000222004, "Dialect/SPIRV/IR/composite-ops_35.mlir": 0.002257800000006682, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 0.0030340000001160662, "Dialect/SPIRV/IR/cast-ops_16.mlir": 0.0027541999999812104, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 0.002431400000023132, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 0.0017664000000877423, "Dialect/SPIRV/IR/structure-ops_36.mlir": 0.002567799999997078, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 0.0019326000001456123, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 0.0015752000001157285, "Dialect/SPIRV/IR/bit-ops_0.mlir": 0.0011851999999635155, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 0.002728399999978137, "Dialect/SPIRV/IR/logical-ops_4.mlir": 0.002946399999927962, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 0.0018229999999675784, "Dialect/SPIRV/IR/image-ops_1.mlir": 0.002056799999991199, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 0.001979799999935494, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 0.0018959999999424327, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 0.0025091999999858673, "Dialect/SPIRV/IR/composite-ops_1.mlir": 0.0026971999999659602, "Dialect/SPIRV/IR/types_65.mlir": 0.002269999999953143, "Dialect/SPIRV/IR/memory-ops_40.mlir": 0.002022000000033586, "Dialect/SPIRV/IR/cast-ops_11.mlir": 0.0033046000000467755, "Dialect/SPIRV/IR/types_71.mlir": 0.002160799999910523, "Dialect/SPIRV/IR/cast-ops_8.mlir": 0.001586200000019744, "Dialect/SPIRV/IR/memory-ops_39.mlir": 0.0024855999999999767, "Dialect/SPIRV/IR/gl-ops_14.mlir": 0.003117200000087905, "Dialect/SPIRV/IR/group-ops_2.mlir": 0.0018316000001505016, "Dialect/SPIRV/IR/composite-ops_27.mlir": 0.0012810000000172295, "Dialect/SPIRV/IR/group-ops_1.mlir": 0.00331079999996291, "Dialect/SPIRV/IR/cast-ops_19.mlir": 0.0018622000001414563, "Dialect/SPIRV/IR/cast-ops_7.mlir": 0.001256199999988894, "Dialect/SPIRV/IR/cast-ops_23.mlir": 0.0017055999998774496, "Dialect/SPIRV/IR/types_57.mlir": 0.001374000000032538, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 0.002011800000036601, "Dialect/SPIRV/IR/gl-ops_11.mlir": 0.0027631999999357506, "Dialect/SPIRV/IR/gl-ops_5.mlir": 0.002689800000007381, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 0.0016388000000006286, "Dialect/SPIRV/IR/structure-ops_67.mlir": 0.0014967999999498716, "Dialect/SPIRV/IR/structure-ops_26.mlir": 0.0027410000000600123, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 0.002546000000074855, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 0.0009669999999459833, "Dialect/SPIRV/IR/memory-ops_26.mlir": 0.002842600000076345, "Dialect/SPIRV/IR/memory-ops_53.mlir": 0.001989999999932479, "Dialect/SPIRV/IR/bit-ops_3.mlir": 0.0022847999998703017, "Dialect/SPIRV/IR/composite-ops_34.mlir": 0.002431000000069616, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 0.0006779999999707798, "Dialect/SPIRV/IR/types_56.mlir": 0.0008739999999306747, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 0.003631400000085705, "Dialect/SPIRV/IR/gl-ops_0.mlir": 0.0012889999999970315, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 0.0019546000001355425, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 0.00238759999992908, "Dialect/SPIRV/IR/group-ops_10.mlir": 0.00244700000002922, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 0.001898599999913131, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 0.0027598000000580215, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 0.002297599999837985, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 0.0025960000000850416, "Dialect/SPIRV/IR/logical-ops_25.mlir": 0.0027737999998862506, "Dialect/SPIRV/IR/gl-ops_18.mlir": 0.002728200000092329, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 0.0022111999998742247, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 0.0025037999999767634, "Dialect/SPIRV/IR/cast-ops_29.mlir": 0.002280400000017835, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 0.0028980000000956353, "Dialect/SPIRV/IR/structure-ops_28.mlir": 0.0018141999998988467, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 0.0023043999999572407, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 0.0013756000000284985, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 0.00319180000005872, "Dialect/SPIRV/IR/bit-ops_16.mlir": 0.002690199999960896, "Dialect/SPIRV/IR/types_54.mlir": 0.0025024000000485104, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 0.0018281999999089748, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 0.0022364000000379748, "Dialect/SPIRV/IR/types_40.mlir": 0.0021549999999479043, "Dialect/SPIRV/IR/gl-ops_15.mlir": 0.003236800000013318, "Dialect/SPIRV/IR/cast-ops_21.mlir": 0.002627799999936542, "Dialect/SPIRV/IR/types_64.mlir": 0.0015671999999540276, "Dialect/SPIRV/IR/gl-ops_19.mlir": 0.0014757999999346794, "Dialect/SPIRV/IR/cast-ops_6.mlir": 0.0025584000000890227, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 0.0021227999999609893, "Dialect/SPIRV/IR/logical-ops_1.mlir": 0.00229460000009567, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 0.0020774000000528758, "Dialect/SPIRV/IR/group-ops_7.mlir": 0.002746800000022631, "Dialect/SPIRV/IR/bit-ops_13.mlir": 0.002999400000044261, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 0.0025149999999484864, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 0.0006327999999484746, "Dialect/SPIRV/IR/gl-ops_29.mlir": 0.0015077999998538872, "Dialect/SPIRV/IR/gl-ops_16.mlir": 0.0014100000000325963, "Dialect/SPIRV/IR/group-ops_8.mlir": 0.0025069999999686845, "Dialect/SPIRV/IR/cast-ops_17.mlir": 0.0024346000000150525, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 0.0024138000000675673, "Dialect/SPIRV/IR/structure-ops_1.mlir": 0.002963599999930011, "Dialect/SPIRV/IR/gl-ops_17.mlir": 0.0009317999998529558, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 0.002046200000040699, "Dialect/SPIRV/IR/composite-ops_14.mlir": 0.0025730000001203735, "Dialect/SPIRV/IR/memory-ops_52.mlir": 0.0012271999999938998, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 0.0014861999999993714, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 0.0020005999998829794, "Dialect/SPIRV/IR/logical-ops_2.mlir": 0.0005775999999968918, "Dialect/SPIRV/IR/memory-ops_41.mlir": 0.0008331999999427353, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 0.003228599999965809, "Dialect/SPIRV/IR/group-ops_0.mlir": 0.0029013999999733643, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 0.0031103999999686494, "Dialect/SPIRV/IR/composite-ops_3.mlir": 0.0025262000001021077, "Dialect/SPIRV/IR/image-ops_0.mlir": 0.002737600000000384, "Dialect/SPIRV/IR/cast-ops_9.mlir": 0.002135400000042864, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 0.00161260000004404, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 0.001610400000026857, "Dialect/SPIRV/IR/structure-ops_46.mlir": 0.0026334000000133528, "Dialect/SPIRV/IR/misc-ops_0.mlir": 0.002235400000063237, "Dialect/SPIRV/IR/logical-ops_21.mlir": 0.0011220000000321307, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 0.0013098000001264154, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 0.0011899999999513966, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 0.0019630000000688597, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 0.004021199999988312, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 0.002111200000035751, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 0.0022651999999652615, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 0.0028851999999460532, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 0.00246980000010808, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 0.002176799999870127, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 0.002536799999870709, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 0.000662199999896984, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 0.0012128000000302564, "Dialect/SPIRV/Transforms/inlining_0.mlir": 0.0017945999999938067, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 0.0022383999999874503, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 0.0024875999999494523, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 0.002924600000005739, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 0.0030168000001140173, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 0.0018035999999483465, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 0.0026557999999567983, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 0.002087000000028638, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 0.0025722000000314438, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 0.0027229999999690336, "Dialect/SPIRV/Transforms/inlining_1.mlir": 0.0007910000000265427, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 0.0037218000001303154, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 0.0022098000001278704, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 0.0037207999999736784, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 0.0018852000001061242, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 0.0005315999998856569, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 0.003221000000121421, "Dialect/SPIRV/Transforms/inlining_4.mlir": 0.0021255999999993946, "Dialect/SPIRV/Transforms/inlining_3.mlir": 0.0025033999998413494, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 0.0026540000000750295, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 0.00154339999990043, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 0.0028542000000015832, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 0.001960800000051677, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 0.0017426000000341445, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 0.0024880000000848668, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 0.0025145999999949707, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 0.002515000000130385, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 0.003632399999878544, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 0.002564200000051642, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 0.0026841999999305697, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 0.0026907999999821186, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 0.002735000000029686, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 0.002261800000087533, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 0.001587400000062189, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 0.0016724000000976958, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 0.0019057999999859021, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 0.0020051999999850523, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 0.001717599999938102, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 0.002237799999966228, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 0.0019478000000162864, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 0.003113800000028277, "Dialect/SPIRV/Transforms/abi-interface.mlir": 0.0015244000000166126, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 0.003290999999990163, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 0.001540999999997439, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 0.0013598000001366017, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 0.0028151999998954126, "Dialect/SPIRV/Transforms/inlining_2.mlir": 0.0004125999999814667, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 0.002133999999932712, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 0.0015682000001106644, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 0.002013200000146753, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 0.003341999999975087, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 0.0023329999999987193, "Dialect/SPIRV/Transforms/inlining_5.mlir": 0.0014289999999164138, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 0.0012422000001606648, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 0.0013644000000567758, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 0.003053600000021106, "Dialect/SPIRV/Transforms/inlining_7.mlir": 0.0021842000000106055, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 0.002237800000148127, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 0.0029959999999846334, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 0.0008072000000538537, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 0.0, "Dialect/SPIRV/Transforms/inlining_6.mlir": 0.0011435999998866465, "Dialect/AMDGPU/invalid_0.mlir": 0.0018958000000566244, "Dialect/OpenMP/canonicalize_5.mlir": 0.0024815999999191264, "Dialect/OpenMP/canonicalize_2.mlir": 0.003234800000063842, "Dialect/OpenMP/canonicalize_8.mlir": 0.0009660000001531444, "Dialect/OpenMP/canonicalize_4.mlir": 0.0032785999999759953, "Dialect/OpenMP/canonicalize_3.mlir": 0.00232560000004014, "Dialect/OpenMP/canonicalize_1.mlir": 0.0019728000001123292, "Dialect/OpenMP/canonicalize_7.mlir": 0.0032639999999446445, "Dialect/OpenMP/canonicalize_0.mlir": 0.002727000000049884, "Dialect/OpenMP/canonicalize_6.mlir": 0.002755599999909464, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 0.0029285999999046908, "Dialect/Linalg/vectorization_33.mlir": 0.0015727999998489395, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 0.0022976000000198837, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 0.002537999999913154, "Dialect/Linalg/collapse-dim_0.mlir": 0.0023236000000906643, "Dialect/Linalg/tile-and-distribute_1.mlir": 0.002541200000086974, "Dialect/Linalg/named-ops_25.mlir": 0.001595400000041991, "Dialect/Linalg/transform-op-vectorize_1.mlir": 0.0014619999999922583, "Dialect/Linalg/canonicalize_9.mlir": 0.0005999999999403372, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 0.0012355999999272172, "Dialect/Linalg/one-shot-bufferize_8.mlir": 0.0024041999999099063, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 0.0006081999999878462, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 0.0020596000000296043, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 0.00261739999987185, "Dialect/Linalg/transform-patterns_0.mlir": 0.0028909999999086724, "Dialect/Linalg/bufferize_1.mlir": 0.002185800000006566, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 0.0014403999999558436, "Dialect/Linalg/transform-op-match_0.mlir": 0.0021800000000439467, "Dialect/Linalg/vectorization_26.mlir": 0.0019395999999687775, "Dialect/Linalg/one-shot-bufferize_10.mlir": 0.002003599999989092, "Dialect/Linalg/named-ops_19.mlir": 0.0017347999999401508, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 0.0007338000001254841, "Dialect/Linalg/reshape_control_fusion_0.mlir": 0.0015695999998570187, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 0.0027423999999882653, "Dialect/Linalg/parallel-loops_2.mlir": 0.0023353999999017106, "Dialect/Linalg/lower-pad-tensor_0.mlir": 0.0032790000001114094, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 0.002724799999850802, "Dialect/Linalg/one-shot-bufferize_6.mlir": 0.0017793999999412336, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 0.003676400000040303, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 0.0035006000000066704, "Dialect/Linalg/tile-and-distribute_2.mlir": 0.0003932000001441338, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 0.002521199999864621, "Dialect/Linalg/canonicalize_22.mlir": 0.0019695999999385094, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 0.002466600000116159, "Dialect/Linalg/tile-parallel.mlir": 0.0019136000000798958, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 0.002216200000111712, "Dialect/Linalg/one-shot-bufferize_2.mlir": 0.0026564000001599196, "Dialect/Linalg/detensorize_if_0.mlir": 0.002010399999926449, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 0.003453999999874213, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 0.0, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 0.0012928000000101748, "Dialect/Linalg/canonicalize_5.mlir": 0.0005370000000766595, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 0.0011164000001372188, "Dialect/Linalg/named-ops_31.mlir": 0.0016439999999420252, "Dialect/Linalg/canonicalize_2.mlir": 0.0, "Dialect/Linalg/transform-op-vectorize_3.mlir": 0.0025472000001173, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 0.003167799999937415, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 0.002262399999926856, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 0.0036796000000322237, "Dialect/Linalg/bufferize_6.mlir": 0.00042400000002089654, "Dialect/Linalg/named-ops_21.mlir": 0.0018933999999717344, "Dialect/Linalg/vectorization_29.mlir": 0.0033724000000802334, "Dialect/Linalg/vectorization_10.mlir": 0.001492799999869021, "Dialect/Linalg/vectorization_36.mlir": 0.0028797999999369494, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 0.00278600000001461, "Dialect/Linalg/transform-op-interchange_1.mlir": 0.002714000000014494, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 0.0017391999999745167, "Dialect/Linalg/canonicalize_25.mlir": 0.0010350000000471482, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 0.003520799999932933, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 0.0018872000000556, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 0.001354199999877892, "Dialect/Linalg/hoisting_0.mlir": 0.001985200000126497, "Dialect/Linalg/inline-scalar-operands_1.mlir": 0.0018427999999403254, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 0.00282999999999447, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 0.0016442000000097324, "Dialect/Linalg/pad_fusion_0.mlir": 0.0008582000000387779, "Dialect/Linalg/named-ops_1.mlir": 0.0014138000000457397, "Dialect/Linalg/canonicalize_14.mlir": 0.0017264000000068336, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 0.0024972000001071137, "Dialect/Linalg/split_reduction_2.mlir": 0.0026356000000305356, "Dialect/Linalg/fusion-push-reshape_0.mlir": 0.001958399999966787, "Dialect/Linalg/detensorize_br_operands_0.mlir": 0.0024612000001070556, "Dialect/Linalg/named-ops_28.mlir": 0.002097200000025623, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 0.0028854000000137605, "Dialect/Linalg/named-ops_10.mlir": 0.0020711999999548426, "Dialect/Linalg/canonicalize_26.mlir": 0.001755799999955343, "Dialect/Linalg/split_reduction_0.mlir": 0.002369599999838101, "Dialect/Linalg/tile-and-peel-tensors.mlir": 0.0017595999999684864, "Dialect/Linalg/vectorize-convolution_3.mlir": 0.0018161999998483225, "Dialect/Linalg/named-ops_26.mlir": 0.0007578000000648899, "Dialect/Linalg/detensorize_0d.mlir": 0.0027128000001539476, "Dialect/Linalg/named-ops_2.mlir": 0.0037487999999939346, "Dialect/Linalg/reshape_fusion_4.mlir": 0.003689200000007986, "Dialect/Linalg/namedop_conversion_1.mlir": 0.0014456000000791392, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 0.0021934000000328525, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 0.0020447999999305467, "Dialect/Linalg/generalize-named-ops_0.mlir": 0.002730800000063027, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 0.0016848000001118634, "Dialect/Linalg/vectorize-convolution_6.mlir": 0.0018702000001212583, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 0.0010886000000027707, "Dialect/Linalg/vectorization_21.mlir": 0.0017262000001210254, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 0.0012845999999626656, "Dialect/Linalg/named-ops_29.mlir": 0.002763599999889266, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 0.0016557999999349704, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 0.0009315999999671476, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 0.0031103999999686494, "Dialect/Linalg/canonicalize_24.mlir": 0.0005512000001544948, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 0.0029997999999977765, "Dialect/Linalg/canonicalize_19.mlir": 0.0023505999999542835, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 0.0023535999998784973, "Dialect/Linalg/canonicalize_30.mlir": 0.002500799999870651, "Dialect/Linalg/named-ops_30.mlir": 0.002421199999844248, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 0.0018926000000647036, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 0.0018748000000414322, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 0.0024139999999533758, "Dialect/Linalg/generalize-named-ops_8.mlir": 0.002780200000051991, "Dialect/Linalg/one-shot-bufferize_5.mlir": 0.0020334000000730157, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 0.0029316000000108033, "Dialect/Linalg/named-ops_9.mlir": 0.0032376000001022474, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 0.002746800000022631, "Dialect/Linalg/bufferize_0.mlir": 0.00348599999997532, "Dialect/Linalg/generalize-named-ops_10.mlir": 0.0023212000000057743, "Dialect/Linalg/vectorization_37.mlir": 0.0034729999999399295, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 0.0022709999999278806, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 0.0024967999999716993, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 0.0015967999999702443, "Dialect/Linalg/tile-zero.mlir": 0.002831999999943946, "Dialect/Linalg/reshape_fusion_2.mlir": 0.000577999999950407, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 0.0019502000001011765, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 0.0028093999999327934, "Dialect/Linalg/affine.mlir": 0.0025279999999838765, "Dialect/Linalg/reshape_fusion_5.mlir": 0.0019777999999860186, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 0.0028315999999904305, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 0.0015778000000864268, "Dialect/Linalg/canonicalize_3.mlir": 0.0025028000000020256, "Dialect/Linalg/named-ops_43.mlir": 0.00274200000003475, "Dialect/Linalg/one-shot-bufferize_9.mlir": 0.003039600000010978, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 0.0027711999999155525, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 0.001378599999952712, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 0.0022891999999046673, "Dialect/Linalg/detensorize_if_1.mlir": 0.0030310000000099537, "Dialect/Linalg/vectorization_2.mlir": 0.0017979999998715356, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 0.002384600000004866, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 0.0018367999999099993, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 0.001162599999952363, "Dialect/Linalg/named-ops_3.mlir": 0.0026235999999698833, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 0.0019072000000960542, "Dialect/Linalg/reshape_fusion_9.mlir": 0.0033295999999609195, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 0.0023172000001068227, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 0.0014495999999780905, "Dialect/Linalg/tile.mlir": 0.0010062000001198612, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 0.0027837999999974273, "Dialect/Linalg/hoisting_1.mlir": 0.0027680000001055307, "Dialect/Linalg/one-shot-bufferize_1.mlir": 0.001364599999942584, "Dialect/Linalg/vectorize-convolution_7.mlir": 0.001375000000007276, "Dialect/Linalg/fusion-push-reshape_2.mlir": 0.0018747999998595332, "Dialect/Linalg/transform-op-match_2.mlir": 0.002640400000018417, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 0.0033253999999942607, "Dialect/Linalg/canonicalize_15.mlir": 0.002475400000002992, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 0.0019260000000940636, "Dialect/Linalg/tile-and-distribute_5.mlir": 0.002393599999959406, "Dialect/Linalg/named-ops_11.mlir": 0.0, "Dialect/Linalg/vectorization_42.mlir": 0.0027646000000459024, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 0.002670800000123563, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 0.0022106000000349014, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 0.0030622000000221305, "Dialect/Linalg/named-ops_32.mlir": 0.0027242000000114786, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 0.0021118000000569736, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 0.0018254000000524685, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 0.0011324000000968227, "Dialect/Linalg/tile-conv.mlir": 0.0016206000000238419, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 0.0033368000000336905, "Dialect/Linalg/vectorization_27.mlir": 0.002992999999878521, "Dialect/Linalg/parallel-loops_1.mlir": 0.0025924000001396053, "Dialect/Linalg/vectorization_22.mlir": 0.0019420000000536675, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 0.0017551999999341206, "Dialect/Linalg/transform-op-interchange_0.mlir": 0.002827800000159186, "Dialect/Linalg/vectorization_30.mlir": 0.0020828000000619796, "Dialect/Linalg/named-ops_15.mlir": 0.001507599999968079, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 0.002912400000059279, "Dialect/Linalg/named-ops_37.mlir": 0.001980799999910232, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 0.0024480000000039583, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 0.0019327999998495216, "Dialect/Linalg/named-ops_16.mlir": 0.003338400000029651, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 0.003022600000076636, "Dialect/Linalg/tile-tensors_1.mlir": 0.0020214000000123634, "Dialect/Linalg/canonicalize_11.mlir": 0.0019669999999678113, "Dialect/Linalg/canonicalize_17.mlir": 0.0016816000001199428, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 0.0012294000000110828, "Dialect/Linalg/parallel-loops_0.mlir": 0.002497199999925215, "Dialect/Linalg/reshape_fusion_1.mlir": 0.0012627999998585438, "Dialect/Linalg/vectorization_0.mlir": 0.000585999999930209, "Dialect/Linalg/namedop_conversion_0.mlir": 0.002459599999929196, "Dialect/Linalg/collapse-dim_1.mlir": 0.0024869999999282298, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 0.0012576000000990462, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 0.002811399999882269, "Dialect/Linalg/vectorization_9.mlir": 0.0020376000000396745, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 0.0021516000000701752, "Dialect/Linalg/canonicalize_18.mlir": 0.0015600000000631554, "Dialect/Linalg/vectorization_23.mlir": 0.001836400000138383, "Dialect/Linalg/generalize-named-ops_6.mlir": 0.0015028000001620968, "Dialect/Linalg/named-ops_39.mlir": 0.0012637999998332816, "Dialect/Linalg/vectorization_12.mlir": 0.0031625999999960186, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 0.0028500000000349244, "Dialect/Linalg/vectorization_25.mlir": 0.002688799999850744, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 0.00281780000004801, "Dialect/Linalg/inline-scalar-operands_0.mlir": 0.0006955999999263441, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 0.0013734000000113155, "Dialect/Linalg/vectorization_14.mlir": 0.00279419999988022, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 0.0021498000000065077, "Dialect/Linalg/vectorization_13.mlir": 0.00121579999995447, "Dialect/Linalg/canonicalize_31.mlir": 0.0028371999998853424, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 0.001731400000062422, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 0.001503199999933713, "Dialect/Linalg/named-ops_20.mlir": 0.003165799999987939, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 0.0023928000000523753, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 0.003208400000039546, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 0.0007196000000476488, "Dialect/Linalg/canonicalize_16.mlir": 0.0014122000000497791, "Dialect/Linalg/reshape_control_fusion_1.mlir": 0.0023321999999097896, "Dialect/Linalg/transform-op-decompose_0.mlir": 0.00267519999997603, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 0.001803999999901862, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 0.0019577999999455644, "Dialect/Linalg/vectorization_32.mlir": 0.0024886000001060893, "Dialect/Linalg/canonicalize_12.mlir": 0.0026159999999435966, "Dialect/Linalg/named-ops_23.mlir": 0.0018849999998565182, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 0.0017218000000866595, "Dialect/Linalg/named-ops_34.mlir": 0.00039039999992382943, "Dialect/Linalg/lower-pad-tensor_2.mlir": 0.0027539999999135036, "Dialect/Linalg/named-ops_13.mlir": 0.0023951999999553665, "Dialect/Linalg/lower-pad-tensor_1.mlir": 0.002257399999871268, "Dialect/Linalg/vectorization_41.mlir": 0.0024312000001373234, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 0.0009289999999964494, "Dialect/Linalg/vectorization_7.mlir": 0.0011123999998744693, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 0.0027054000000134694, "Dialect/Linalg/transform-op-match_1.mlir": 0.0015202000000499537, "Dialect/Linalg/bufferize_4.mlir": 0.0012383999999656225, "Dialect/Linalg/vectorization_16.mlir": 0.003257400000074995, "Dialect/Linalg/vectorization_15.mlir": 0.0013779999999314896, "Dialect/Linalg/vectorization_18.mlir": 0.004322800000045391, "Dialect/Linalg/tile-and-distribute_0.mlir": 0.002135000000089349, "Dialect/Linalg/canonicalize_23.mlir": 0.00236960000002, "Dialect/Linalg/named-ops_33.mlir": 0.0019959999999628053, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 0.0033595999999306513, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 0.003043000000070606, "Dialect/Linalg/generalize-named-ops_9.mlir": 0.0016454000000521774, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 0.001749999999992724, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 0.0021667999999408494, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 0.0022141999999803373, "Dialect/Linalg/generalize-named-ops_1.mlir": 0.0027117999999973106, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 0.00244700000002922, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 0.0019770000000789876, "Dialect/Linalg/vectorization_38.mlir": 0.001835399999981746, "Dialect/Linalg/named-ops_8.mlir": 0.0019774000000325033, "Dialect/Linalg/named-ops_6.mlir": 0.0014889999998558777, "Dialect/Linalg/canonicalize_28.mlir": 0.00255539999998291, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 0.0014216000001397334, "Dialect/Linalg/vectorization_8.mlir": 0.0022290000000793953, "Dialect/Linalg/vectorization_24.mlir": 0.0022005999999237247, "Dialect/Linalg/standard.mlir": 0.0028313999999227237, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 0.0018105999999534106, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 0.0019144000001688256, "Dialect/Linalg/reshape_fusion_10.mlir": 0.002903599999990547, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 0.002475400000002992, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 0.002265600000100676, "Dialect/Linalg/vectorization_1.mlir": 0.001101600000038161, "Dialect/Linalg/one-shot-bufferize_3.mlir": 0.0012602000000697445, "Dialect/Linalg/vectorization_6.mlir": 0.0020791999999346445, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 0.0014139999999315477, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 0.0015964000000167288, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 0.0033300000000963336, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 0.0019834000000628293, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 0.0009720000000015717, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 0.0021361999999498947, "Dialect/Linalg/reshape_fusion_6.mlir": 0.0006940000001122825, "Dialect/Linalg/transform-op-pad_1.mlir": 0.002369399999952293, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 0.0022509999998874264, "Dialect/Linalg/vectorize-convolution_0.mlir": 0.002073999999993248, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 0.0011631999999735855, "Dialect/Linalg/detensorize_trivial.mlir": 0.001722399999925983, "Dialect/Linalg/generalize-named-ops_7.mlir": 0.0024392000001171254, "Dialect/Linalg/canonicalize_27.mlir": 0.0026894000000538655, "Dialect/Linalg/generalize-named-ops_3.mlir": 0.0021878000001379406, "Dialect/Linalg/tile-tensors_2.mlir": 0.0029823999999280203, "Dialect/Linalg/vectorization_3.mlir": 0.002223200000116776, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 0.0019500000000334694, "Dialect/Linalg/named-ops_44.mlir": 0.0, "Dialect/Linalg/tile-indexed_1.mlir": 0.0017647999999098828, "Dialect/Linalg/transform-op-pad_2.mlir": 0.0013167999999495806, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 0.002735200000097393, "Dialect/Linalg/canonicalize_20.mlir": 0.0027931999999054823, "Dialect/Linalg/vectorization_35.mlir": 0.002253800000107731, "Dialect/Linalg/canonicalize_21.mlir": 0.0007951999999932013, "Dialect/Linalg/generalize-named-ops_5.mlir": 0.0017270000000280561, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 0.0019640000000435975, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 0.0027264000000286615, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 0.0014354000000821542, "Dialect/Linalg/detensorize_if_2.mlir": 0.0015594000000419329, "Dialect/Linalg/canonicalize_10.mlir": 0.0014597999999750755, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 0.002541999999994005, "Dialect/Linalg/one-shot-bufferize_4.mlir": 0.0008001999998668907, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 0.002721999999994296, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 0.0008072000000538537, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 0.0036041999999724796, "Dialect/Linalg/fusion-push-reshape_1.mlir": 0.0010471999999936087, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 0.0025789999999688007, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 0.00161500000012893, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 0.002808600000025763, "Dialect/Linalg/reshape_fusion_8.mlir": 0.0015403999999762164, "Dialect/Linalg/named-ops_40.mlir": 0.0021337999998650046, "Dialect/Linalg/vectorization_17.mlir": 0.001288399999975809, "Dialect/Linalg/vectorization_39.mlir": 0.0017192000001159612, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 0.002541600000040489, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 0.0016891999999643303, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 0.002939399999922898, "Dialect/Linalg/canonicalize_7.mlir": 0.0015597999999954482, "Dialect/Linalg/named-ops_35.mlir": 0.00208440000005794, "Dialect/Linalg/detensorize_while.mlir": 0.0023008000000118043, "Dialect/Linalg/one-shot-bufferize_0.mlir": 0.0013667999999597668, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 0.002417600000080711, "Dialect/Linalg/named-ops_0.mlir": 0.0027309999999488356, "Dialect/Linalg/named-ops_7.mlir": 0.0024417999999059247, "Dialect/Linalg/one-shot-bufferize_11.mlir": 0.0006996000000071944, "Dialect/Linalg/generalize-named-ops_4.mlir": 0.0034502000000429687, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 0.0018948000000818866, "Dialect/Linalg/fusion-push-reshape_3.mlir": 0.0020403999998961806, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 0.002300400000058289, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 0.0020327999998698944, "Dialect/Linalg/named-ops_38.mlir": 0.00203799999999319, "Dialect/Linalg/vectorization_20.mlir": 0.002460799999971641, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 0.0025480000000243307, "Dialect/Linalg/inlining.mlir": 0.0018913999998403596, "Dialect/Linalg/vectorization_31.mlir": 0.0036110000000917353, "Dialect/Linalg/canonicalize_29.mlir": 0.0014230000000679866, "Dialect/Linalg/tile-and-distribute_3.mlir": 0.0027837999999974273, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 0.002609399999892048, "Dialect/Linalg/canonicalize_6.mlir": 0.0019742000000405823, "Dialect/Linalg/vectorization_43.mlir": 0.0003947999999581953, "Dialect/Linalg/one-shot-bufferize_7.mlir": 0.0021033999999417576, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 0.0034949999999298598, "Dialect/Linalg/named-ops_27.mlir": 0.002714399999968009, "Dialect/Linalg/reshape_fusion_7.mlir": 0.0020288000001528416, "Dialect/Linalg/canonicalize_32.mlir": 0.0014948000000003959, "Dialect/Linalg/named-ops_24.mlir": 0.0010925999999017223, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 0.001707200000055309, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 0.0026452000000062982, "Dialect/Linalg/named-ops_17.mlir": 0.0029931999999462276, "Dialect/Linalg/tile-indexed_0.mlir": 0.0012859999998909189, "Dialect/Linalg/named-ops_22.mlir": 0.0018738000000666944, "Dialect/Linalg/invalid_22.mlir": 0.0005182000000786502, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 0.00325299999985873, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 0.0013117999998939923, "Dialect/Linalg/vectorization_40.mlir": 0.0022995999999693593, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 0.0021085999998831538, "Dialect/Linalg/reshape_fusion_0.mlir": 0.0017061999998986721, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 0.0016707999999198363, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 0.0021667999999408494, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 0.0013027999999394523, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 0.0010309999999662978, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 0.0013754000001426903, "Dialect/Linalg/vectorization_5.mlir": 0.0036286000000472995, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 0.001597599999877275, "Dialect/Linalg/vectorize-convolution_1.mlir": 0.0020123999998759245, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 0.0014438000000154716, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 0.0025222000000212574, "Dialect/Linalg/transform-op-generalize.mlir": 0.00245359999989887, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 0.0016454000000521774, "Dialect/Linalg/transform-op-vectorize_2.mlir": 0.003438600000117731, "Dialect/Linalg/tile-and-distribute_4.mlir": 0.0032665999999153426, "Dialect/Linalg/hoisting_5.mlir": 0.0029596000000310595, "Dialect/Linalg/vectorization_4.mlir": 0.0017851999999038525, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 0.0016304000000673113, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 0.0024325999998836777, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 0.0034500000001571607, "Dialect/Linalg/tile-tensors_0.mlir": 0.00092979999990348, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 0.0016502000000400586, "Dialect/Linalg/vectorization_34.mlir": 0.0021323999999367516, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 0.0032073999998829096, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 0.002123399999982212, "Dialect/Linalg/one-shot-bufferize_12.mlir": 0.0014444000000366942, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 0.0020712000001367414, "Dialect/Linalg/named-ops_12.mlir": 0.0031622000000425033, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 0.0007655999999769847, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 0.0030300000000352155, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 0.0014368000000104075, "Dialect/Linalg/transform-op-pad_3.mlir": 0.0018140000000130385, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 0.00094600000011269, "Dialect/Linalg/pad_fusion_1.mlir": 0.002236600000105682, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 0.00324479999999312, "Dialect/Linalg/bufferize_7.mlir": 0.002667999999903259, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 0.0018014000001130626, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 0.0005823999999847729, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 0.001735000000007858, "Dialect/Linalg/vectorize-convolution_2.mlir": 0.0014924000000974048, "Dialect/Linalg/reshape_fusion_3.mlir": 0.002038400000128604, "Dialect/Linalg/named-ops_18.mlir": 0.0006490000001576846, "Dialect/Linalg/canonicalize_33.mlir": 0.002509000000100059, "Dialect/Linalg/tile-and-distribute_6.mlir": 0.0016537999999854947, "Dialect/Linalg/canonicalize_13.mlir": 0.0032282000000122936, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 0.0017356000000290806, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 0.0022474000001238893, "Dialect/Linalg/vectorize-convolution_4.mlir": 0.003619599999910861, "Dialect/Linalg/decompose-ops_2.mlir": 0.0004154000000198721, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 0.0021023999999670194, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 0.00314459999990504, "Dialect/Linalg/named-ops_36.mlir": 0.0022039999999833525, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 0.0030849999999190913, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 0.00252440000003844, "Dialect/Linalg/transform-op-pad_0.mlir": 0.0038178000000698375, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 0.002714199999900302, "Dialect/Linalg/vectorize-convolution_5.mlir": 0.0030185999999957857, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 0.0005782000000181143, "Dialect/Linalg/split_reduction_1.mlir": 0.0015452000001459965, "Dialect/Linalg/vectorization_28.mlir": 0.0016648000000714092, "Dialect/Linalg/named-ops_14.mlir": 0.0004988000000594184, "Dialect/Linalg/bufferize_5.mlir": 0.003302799999983108, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 0.0015155999999478809, "Dialect/Linalg/reshape_fusion_11.mlir": 0.0022746000000552157, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 0.001361199999882956, "Dialect/ControlFlow/canonicalize_2.mlir": 0.0008159999999406864, "Dialect/ControlFlow/ops.mlir": 0.0005852000000231783, "Dialect/ControlFlow/canonicalize_3.mlir": 0.0013686000000234344, "Dialect/ControlFlow/canonicalize_1.mlir": 0.0022256000000197675, "Dialect/ControlFlow/canonicalize_0.mlir": 0.002421400000093854, "Dialect/GPU/transform-gpu-failing_9.mlir": 0.0015688000001318869, "Dialect/GPU/sink-ops_0.mlir": 0.0023080000000845757, "Dialect/GPU/mapping_1.mlir": 0.001950800000122399, "Dialect/GPU/outlining_2.mlir": 0.0022772000000259142, "Dialect/GPU/sink-ops_1.mlir": 0.0024366000001464273, "Dialect/GPU/outlining_4.mlir": 0.0019006000000445055, "Dialect/GPU/outlining_7.mlir": 0.0011394000001018866, "Dialect/GPU/invalid_15.mlir": 0.002448999999978696, "Dialect/GPU/promotion_1.mlir": 0.0010879999999815482, "Dialect/GPU/transform-gpu-failing_0.mlir": 0.0017076000000088242, "Dialect/GPU/canonicalize_1.mlir": 0.001967999999942549, "Dialect/GPU/outlining_0.mlir": 0.0011365999998815823, "Dialect/GPU/mapping_0.mlir": 0.0012043999999150402, "Dialect/GPU/transform-gpu-failing_8.mlir": 0.0016100000000733416, "Dialect/GPU/transform-gpu-failing_10.mlir": 0.001625199999944016, "Dialect/GPU/int-range-interface.mlir": 0.0010494000000107917, "Dialect/GPU/all-reduce-max.mlir": 0.001279400000021269, "Dialect/GPU/promotion_2.mlir": 0.001371399999879941, "Dialect/GPU/outlining_5.mlir": 0.0019582000000809784, "Dialect/GPU/promotion_0.mlir": 0.0023871999999755646, "Dialect/GPU/sink-ops_2.mlir": 0.0013534000001527602, "Dialect/GPU/sink-ops_3.mlir": 0.001246999999966647, "Dialect/GPU/outlining_3.mlir": 0.0018126000000847852, "Dialect/GPU/transform-gpu_2.mlir": 0.0014612000000852276, "Dialect/GPU/transform-gpu-failing_6.mlir": 0.0021853999998711513, "Dialect/GPU/outlining_6.mlir": 0.0026352000000770203, "Dialect/GPU/all-reduce.mlir": 0.002491600000030303, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 0.0025071999998544925, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 0.001882599999953527, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 0.001247999999941385, "Dialect/Async/async-runtime-ref-counting.mlir": 0.0012489999999161228, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 0.0026296000000002096, "Dialect/Async/coro.mlir": 0.0013342000000193365, "Dialect/Async/async-to-async-runtime_1.mlir": 0.001364800000010291, "Dialect/Async/async-to-async-runtime_7.mlir": 0.0024333999999726075, "Dialect/Async/runtime.mlir": 0.0023655999999391496, "Dialect/Async/async-to-async-runtime_3.mlir": 0.0024781999998594985, "Dialect/Async/async-to-async-runtime_0.mlir": 0.0023377999999866007, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 0.0012039999999615247, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 0.0005975999998554471, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 0.0015639999999621068, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 0.001456799999868963, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 0.0033434000000852394, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 0.0020327999998698944, "Dialect/Async/async-to-async-runtime_6.mlir": 0.0017931999998836545, "Dialect/Async/async-to-async-runtime_2.mlir": 0.0025079999999434222, "Dialect/Async/async-parallel-for-canonicalize.mlir": 0.0024454000000332598, "Dialect/Async/verify_0.mlir": 0.0019050000000788714, "Dialect/Async/async-to-async-runtime_8.mlir": 0.0017019999999320135, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 0.001116800000090734, "Dialect/Arith/canonicalize_41.mlir": 0.0024543999999877995, "Dialect/Arith/canonicalize_9.mlir": 0.0016616000000794883, "Dialect/Arith/expand-ops_1.mlir": 0.0016037999999753082, "Dialect/Arith/bufferize_1.mlir": 0.003240399999958754, "Dialect/Arith/expand-ops_7.mlir": 0.002210199999899487, "Dialect/Arith/expand-ops_4.mlir": 0.0018668000000616302, "Dialect/Arith/canonicalize_44.mlir": 0.002524799999991956, "Dialect/Arith/canonicalize_5.mlir": 0.002545999999892956, "Dialect/Arith/canonicalize_2.mlir": 0.0011951999998927932, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 0.0022523999999975786, "Dialect/Arith/canonicalize_25.mlir": 0.002485999999953492, "Dialect/Arith/canonicalize_8.mlir": 0.0019057999999859021, "Dialect/Arith/canonicalize_26.mlir": 0.0034448000000338653, "Dialect/Arith/canonicalize_37.mlir": 0.0012351999999737017, "Dialect/Arith/canonicalize_35.mlir": 0.001350800000000163, "Dialect/Arith/canonicalize_24.mlir": 0.0024610000000393484, "Dialect/Arith/canonicalize_19.mlir": 0.002965800000129093, "Dialect/Arith/canonicalize_4.mlir": 0.002813400000013644, "Dialect/Arith/canonicalize_36.mlir": 0.0036527999998725138, "Dialect/Arith/bufferize_0.mlir": 0.001256199999988894, "Dialect/Arith/canonicalize_3.mlir": 0.003240600000026461, "Dialect/Arith/canonicalize_40.mlir": 0.0016443999998955404, "Dialect/Arith/one-shot-bufferize_1.mlir": 0.0014930000001186273, "Dialect/Arith/expand-ops_10.mlir": 0.0017334000000118976, "Dialect/Arith/expand-ops_8.mlir": 0.001024199999847042, "Dialect/Arith/canonicalize_15.mlir": 0.0017878000000564498, "Dialect/Arith/expand-ops_3.mlir": 0.00215040000002773, "Dialect/Arith/canonicalize_42.mlir": 0.0025153999999020017, "Dialect/Arith/expand-ops_2.mlir": 0.002162799999859999, "Dialect/Arith/canonicalize_17.mlir": 0.001937800000087009, "Dialect/Arith/bufferize_2.mlir": 0.0022165999998833286, "Dialect/Arith/canonicalize_18.mlir": 0.0007445999999617925, "Dialect/Arith/canonicalize_1.mlir": 0.0019167999998899177, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 0.003304000000025553, "Dialect/Arith/canonicalize_12.mlir": 0.0013741999999183462, "Dialect/Arith/expand-ops_11.mlir": 0.0009858000001258915, "Dialect/Arith/bufferize_4.mlir": 0.0009105999999519554, "Dialect/Arith/canonicalize_23.mlir": 0.0025987999999415477, "Dialect/Arith/canonicalize_28.mlir": 0.0012649999998757266, "Dialect/Arith/canonicalize_43.mlir": 0.0011246000000028288, "Dialect/Arith/canonicalize_34.mlir": 0.001413000000138709, "Dialect/Arith/canonicalize_20.mlir": 0.001729200000045239, "Dialect/Arith/canonicalize_10.mlir": 0.002240999999958149, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 0.002541999999994005, "Dialect/Arith/canonicalize_7.mlir": 0.0034142000000429106, "Dialect/Arith/one-shot-bufferize_0.mlir": 0.0018909999998868443, "Dialect/Arith/expand-ops_9.mlir": 0.00279499999996915, "Dialect/Arith/canonicalize_29.mlir": 0.0015089999998963322, "Dialect/Arith/expand-ops_12.mlir": 0.0018101999999998951, "Dialect/Arith/canonicalize_45.mlir": 0.002521800000067742, "Dialect/Arith/canonicalize_32.mlir": 0.0028969999999389983, "Dialect/Arith/expand-ops_5.mlir": 0.0014875999999276247, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 0.0014589999998861458, "Dialect/Arith/expand-ops_6.mlir": 0.002145400000154041, "Dialect/Arith/expand-ops_0.mlir": 0.0017366000000038184, "Dialect/Arith/canonicalize_33.mlir": 0.0019318000000566825, "Dialect/Arith/canonicalize_13.mlir": 0.0007616000000780331, "Dialect/Arith/bufferize_3.mlir": 0.0027438000000984176, "Dialect/Arith/bufferize_5.mlir": 0.001351799999974901, "Dialect/Func/func-bufferize_1.mlir": 0.002048600000125589, "Dialect/Func/func-bufferize_0.mlir": 0.0015520000000833535, "Transforms/constant-fold_24.mlir": 0.0010946000000330968, "Transforms/loop-fusion-dependence-check_0.mlir": 0.0019985999999335034, "Transforms/inlining-recursive.mlir": 0.0024366000001464273, "Transforms/constant-fold_34.mlir": 0.002703599999949802, "Transforms/test-legalize-erased-op-with-uses.mlir": 0.0023886000000857164, "Transforms/canonicalize_9.mlir": 0.001231000000007043, "Transforms/inlining-dce_1.mlir": 0.0029081999999107213, "Transforms/canonicalize-dce_5.mlir": 0.0022036000000298372, "Transforms/constant-fold_26.mlir": 0.0014687999999296153, "Transforms/sccp-callgraph_10.mlir": 0.0017269999998461572, "Transforms/constant-fold_8.mlir": 0.0016502000000400586, "Transforms/test-legalizer_9.mlir": 0.002963199999976496, "Transforms/pipeline-data-transfer_0.mlir": 0.001109600000017963, "Transforms/constant-fold_22.mlir": 0.0023282000000108384, "Transforms/loop-invariant-code-motion_10.mlir": 0.0014626000000134809, "Transforms/sccp-callgraph_5.mlir": 0.0014468000001215842, "Transforms/constant-fold_28.mlir": 0.0017397999999957392, "Transforms/canonicalize_5.mlir": 0.0015169999998761341, "Transforms/test-legalizer-full_1.mlir": 0.0023722000001725973, "Transforms/constant-fold_12.mlir": 0.0022098000001278704, "Transforms/test-legalize-type-conversion_0.mlir": 0.0028116000001318755, "Transforms/constant-fold_14.mlir": 0.0011475999999674968, "Transforms/location-snapshot.mlir": 0.0017519999999421997, "Transforms/control-flow-sink-test.mlir": 0.0022681999998894753, "Transforms/test-legalizer_7.mlir": 0.0010115999999470659, "Transforms/test-legalize-type-conversion_8.mlir": 0.0022039999999833525, "Transforms/canonicalize-td.mlir": 0.0015627999999196617, "Transforms/loop-fusion-slice-computation_0.mlir": 0.00152620000008028, "Transforms/constant-fold_30.mlir": 0.001836399999956484, "Transforms/canonicalize-dce_2.mlir": 0.001911399999880814, "Transforms/inlining-repeated-use.mlir": 0.0025519999999232823, "Transforms/sccp-callgraph_7.mlir": 0.002040599999963888, "Transforms/test-legalizer-full_2.mlir": 0.002473399999871617, "Transforms/canonicalize-dce_4.mlir": 0.0015131999998629908, "Transforms/buffer-results-to-out-params_4.mlir": 0.001617400000031921, "Transforms/constant-fold_25.mlir": 0.0009937999999237944, "Transforms/test-legalizer_0.mlir": 0.0023029999998470884, "Transforms/constant-fold_31.mlir": 0.0006484000001364621, "Transforms/constant-fold_18.mlir": 0.0012785999999323395, "Transforms/inlining-dce_0.mlir": 0.0032142000000021653, "Transforms/parametric-tiling.mlir": 0.002036200000111421, "Transforms/canonicalize_4.mlir": 0.0009313999998994404, "Transforms/constant-fold_9.mlir": 0.001520400000117661, "Transforms/memref-bound-check_0.mlir": 0.002297999999973399, "Transforms/canonicalize_3.mlir": 0.002007400000002235, "Transforms/sccp-callgraph_6.mlir": 0.002412200000071607, "Transforms/test-legalizer_8.mlir": 0.0011293999999907101, "Transforms/test-symbol-dce_1.mlir": 0.0026148000000830508, "Transforms/test-legalize-type-conversion_4.mlir": 0.0014242000001104317, "Transforms/test-symbol-privatize.mlir": 0.0019259999999121646, "Transforms/test-legalizer-analysis.mlir": 0.0033143999999083462, "Transforms/loop-invariant-code-motion_11.mlir": 0.0022508000000016183, "Transforms/canonicalize-dce_6.mlir": 0.0012282000001505367, "Transforms/test-merge-blocks_2.mlir": 0.0023110000000087895, "Transforms/constant-fold_10.mlir": 0.0019175999999788474, "Transforms/constant-fold_16.mlir": 0.0024332000000867994, "Transforms/loop-fusion_0.mlir": 0.0018565999998827465, "Transforms/test-legalize-target-materialization-no-uses.mlir": 0.001971400000002177, "Transforms/test-legalizer-full_0.mlir": 0.0027448000000731554, "Transforms/test-pattern-selective-replacement_0.mlir": 0.0031323999999585796, "Transforms/constant-fold_0.mlir": 0.0016359999999622232, "Transforms/scf-if-utils_3.mlir": 0.002012800000011339, "Transforms/canonicalize_11.mlir": 0.0021058000000266476, "Transforms/scf-if-utils_0.mlir": 0.0017045999999027116, "Transforms/test-legalizer_3.mlir": 0.0027529999999387654, "Transforms/test-legalize-type-conversion_3.mlir": 0.0021292000001267297, "Transforms/test-legalize-type-conversion_6.mlir": 0.0024728000000322934, "Transforms/loop-invariant-code-motion_13.mlir": 0.0024003999998967627, "Transforms/canonicalize-dce_7.mlir": 0.0012201999999888358, "Transforms/test-legalizer-full_3.mlir": 0.0018098000000463799, "Transforms/test-operation-folder-commutative.mlir": 0.002581599999939499, "Transforms/constant-fold_6.mlir": 0.0018785999998726765, "Transforms/test-legalizer-full_4.mlir": 0.0014154000000417, "Transforms/buffer-results-to-out-params_1.mlir": 0.002384199999869452, "Transforms/constant-fold_4.mlir": 0.0013753999999607913, "Transforms/canonicalize_12.mlir": 0.0025104000000283123, "Transforms/constant-fold_29.mlir": 0.001797400000032212, "Transforms/scf-replace-with-new-yields.mlir": 0.0021638000000166356, "Transforms/test-legalize-unknown-root.mlir": 0.0012662000001000707, "Transforms/sccp-callgraph_8.mlir": 0.0022562000000107218, "Transforms/canonicalize-dce_0.mlir": 0.002330199999960314, "Transforms/scf-if-utils_1.mlir": 0.001908999999977823, "Transforms/constant-fold_2.mlir": 0.0025834000000031663, "Transforms/test-legalizer_2.mlir": 0.0031144000000494997, "Transforms/canonicalize-dce_9.mlir": 0.002197800000067218, "Transforms/constant-fold_19.mlir": 0.0021441999999296966, "Transforms/test-symbol-dce_0.mlir": 0.003066200000102981, "Transforms/test-legalize-type-conversion_9.mlir": 0.0023874000000432714, "Transforms/constant-fold_3.mlir": 0.0013215999999374617, "Transforms/test-legalize-type-conversion_5.mlir": 0.0035053999999945518, "Transforms/parallel-loop-collapsing.mlir": 0.002740999999878113, "Transforms/constant-fold_7.mlir": 0.002019000000109372, "Transforms/loop-invariant-code-motion_12.mlir": 0.0018342000001212, "Transforms/canonicalize-dce_11.mlir": 0.0019695999999385094, "Transforms/control-flow-sink.mlir": 0.0024279999999635036, "Transforms/test-symbol-dce_3.mlir": 0.003117200000087905, "Transforms/canonicalize-dce_3.mlir": 0.0016814000000522356, "Transforms/constant-fold_21.mlir": 0.0023007999998299056, "Transforms/test-legalizer-full_5.mlir": 0.002489199999945413, "Transforms/test-convert-call-op.mlir": 0.0024566000000049827, "Transforms/test-pattern-selective-replacement_1.mlir": 0.0, "Transforms/constant-fold_35.mlir": 0.0019132000001263806, "Transforms/sccp-callgraph_0.mlir": 0.0005724000000554951, "Transforms/canonicalize_10.mlir": 0.0029076000000713975, "Transforms/test-symbol-dce_4.mlir": 0.0015084000000570087, "Transforms/scf-if-utils_2.mlir": 0.0025869999999486026, "Transforms/test-legalizer-full_6.mlir": 0.00244940000011411, "Transforms/constant-fold_17.mlir": 0.0013803999998344807, "Transforms/test-symbol-dce_2.mlir": 0.002796999999918626, "Transforms/test-legalize-remapped-value.mlir": 0.001886000000013155, "Transforms/constant-fold_5.mlir": 0.0012939999998707208, "Transforms/test-legalizer_4.mlir": 0.001801799999884679, "Transforms/test-legalizer_6.mlir": 0.0017174000000522937, "Transforms/loop-fusion-2_0.mlir": 0.0015346000000135973, "Transforms/constant-fold_15.mlir": 0.0012437999999747261, "Transforms/single-parallel-loop-collapsing.mlir": 0.001728999999977532, "Transforms/canonicalize_6.mlir": 0.001886000000013155, "Transforms/canonicalize-dce_1.mlir": 0.002162800000041898, "Transforms/test-legalizer_10.mlir": 0.00058019999996759, "Transforms/canonicalize-dce_8.mlir": 0.0025820000000749133, "Transforms/test-canonicalize-filter.mlir": 0.0011690000001181033, "Transforms/test-commutativity-utils.mlir": 0.0011902000000191038, "Transforms/constant-fold_11.mlir": 0.0026121999999304535, "Transforms/sccp-callgraph_1.mlir": 0.0021306000000549828, "Transforms/test-legalizer_1.mlir": 0.0009909999998853891, "Transforms/test-legalize-type-conversion_1.mlir": 0.0023479999999835854, "Transforms/constant-fold_27.mlir": 0.0011485999999422346, "Transforms/loop-fusion-3_0.mlir": 0.002689800000007381, "Transforms/test-merge-blocks_1.mlir": 0.0025069999999686845, "Transforms/test-strict-pattern-driver.mlir": 0.003010999999969499, "Transforms/test-legalizer_5.mlir": 0.0028443999999581138, "Transforms/constant-fold_13.mlir": 0.0019814000001133537, "Transforms/canonicalize_13.mlir": 0.0011680000001433656, "Transforms/constant-fold_20.mlir": 0.0020768000000316532, "Transforms/memref-dependence-check_0.mlir": 0.0017872000000352273, "Transforms/test-legalize-type-conversion_10.mlir": 0.0023525999999037595, "Transforms/test-legalize-type-conversion_7.mlir": 0.0026122000001123523, "Transforms/test-legalize-type-conversion_2.mlir": 0.0028226000000358908, "Transforms/constant-fold_23.mlir": 0.0012974000001122477, "Transforms/test-operation-folder.mlir": 0.002210000000013679}, "TIME_PARSING_PER_TEST_MLIR_DEBUG_DESKTOP": {"Pass/crash-recovery.mlir": 0.0050932000000000425, "Pass/crash-recovery-dynamic-failure.mlir": 0.005288600000000088, "Pass/pass-timing.mlir": 0.006669600000000031, "Pass/pipeline-invalid_1.mlir": 0.009252200000000243, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 0.011469199999999801, "Pass/dynamic-pipeline.mlir": 0.007519999999999883, "Pass/interface-pass.mlir": 0.008046800000000331, "Pass/dynamic-pipeline-nested.mlir": 0.007299799999999834, "Pass/generic-pipeline.mlir": 0.007195199999999602, "Pass/run-reproducer.mlir": 0.0062328000000000825, "Pass/pipeline-stats.mlir": 0.005228800000000433, "Pass/invalid-parent.mlir": 0.006363600000000247, "Pass/pipeline-invalid_0.mlir": 0.004629600000000522, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 0.016477800000000542, "Interfaces/DataLayoutInterfaces/types_5.mlir": 0.012107599999999507, "Interfaces/DataLayoutInterfaces/module.mlir": 0.011346000000000345, "Interfaces/DataLayoutInterfaces/types_6.mlir": 0.009491200000000788, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 0.00796099999999882, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 0.009801600000000122, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 0.011590999999999952, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 0.01190380000000033, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 0.009384799999999416, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 0.011838799999999594, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 0.010003599999998869, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 0.013040399999999864, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 0.011589599999999223, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 0.012324200000000474, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 0.011227399999999933, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 0.007631599999999139, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 0.009058400000000688, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 0.010965199999999698, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 0.011356199999998751, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 0.010428400000000693, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 0.007875199999998018, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 0.007301200000000563, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 0.009210200000001122, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 0.009366199999999481, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 0.015226999999998724, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 0.007235399999999004, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 0.010682199999999397, "mlir-reduce/dce-test.mlir": 0.011412999999998874, "mlir-reduce/invalid.mlir": 0.006106199999999262, "mlir-reduce/crashop-reduction.mlir": 0.012448799999998528, "IR/pretty_printed_region_op_0.mlir": 0.005297200000001112, "IR/visitors_1.mlir": 0.006548000000000798, "IR/region_0.mlir": 0.008989200000002029, "IR/invalid-affinemap_0.mlir": 0.005330400000002555, "IR/test-func-set-type_0.mlir": 0.005619199999998159, "IR/dense-resource-elements-attr_0.mlir": 0.008838000000000078, "IR/attribute_19.mlir": 0.013109600000001364, "IR/test-symbol-uses_1.mlir": 0.006260199999999827, "IR/attribute_14.mlir": 0.010902600000000007, "IR/operation-equality_0.mlir": 0.00895360000000096, "IR/module-op_4.mlir": 0.007257200000000808, "IR/operation-equality_7.mlir": 0.011370800000000259, "IR/visitors_0.mlir": 0.008113400000002002, "IR/generic-visitors-interrupt_7.mlir": 0.0059809999999998805, "IR/test-func-erase-result_2.mlir": 0.007826000000000022, "IR/traits_60.mlir": 0.011785399999999413, "IR/print-op-local-scope.mlir": 0.005216200000000981, "IR/pretty_printed_region_op_2.mlir": 0.011144600000000083, "IR/test-symbol-rauw_0.mlir": 0.01119860000000017, "IR/affine-set.mlir": 0.0075006000000001904, "IR/traits_68.mlir": 0.009540400000000204, "IR/test-take-body_0.mlir": 0.011321000000000936, "IR/operation-equality_2.mlir": 0.010843400000004522, "IR/top-level_2.mlir": 0.005633000000000265, "IR/attribute_5.mlir": 0.012157600000000457, "IR/operation-equality_10.mlir": 0.010551399999997102, "IR/module-op_1.mlir": 0.004858999999999014, "IR/op-stats-json.mlir": 0.008668199999999616, "IR/print-op-custom-or-generic_0.mlir": 0.008581199999997579, "IR/test-func-insert-arg_1.mlir": 0.011715199999997594, "IR/region_5.mlir": 0.009956199999999171, "IR/operation-equality_6.mlir": 0.009429199999999582, "IR/dynamic_4.mlir": 0.011847000000000208, "IR/attribute_11.mlir": 0.011098200000003545, "IR/traits_32.mlir": 0.011709600000000365, "IR/test-symbol-rauw_3.mlir": 0.008719199999995908, "IR/invalid-func-op_0.mlir": 0.005739600000003975, "IR/traits_66.mlir": 0.009986999999995305, "IR/generic-visitors-interrupt_5.mlir": 0.007115399999997862, "IR/top-level_1.mlir": 0.005064400000003388, "IR/test-symbol-uses_0.mlir": 0.010525800000004892, "IR/invalid-unregistered_2.mlir": 0.004892799999998943, "IR/test-func-erase-arg_0.mlir": 0.010393600000003288, "IR/traits_41.mlir": 0.010705200000001015, "IR/generic-visitors-interrupt_1.mlir": 0.008519400000000132, "IR/attribute_0.mlir": 0.011808400000001029, "IR/test-func-erase-result_4.mlir": 0.010543400000000248, "IR/module-op_2.mlir": 0.005979800000000068, "IR/generic-block-visitors-interrupt_0.mlir": 0.005476199999998243, "IR/module-op_7.mlir": 0.010402400000003809, "IR/test-symbol-rauw_1.mlir": 0.006925999999998567, "IR/operation-equality_1.mlir": 0.010861199999999372, "IR/generic-visitors-interrupt_6.mlir": 0.0063073999999971875, "IR/traits_31.mlir": 0.012685599999997521, "IR/module-op_6.mlir": 0.006591399999996384, "IR/generic-visitors-interrupt_3.mlir": 0.009537199999999756, "IR/operation-equality_4.mlir": 0.010072600000000875, "IR/attribute_28.mlir": 0.010064999999997326, "IR/attribute_38.mlir": 0.011653000000001157, "IR/generic-visitors-interrupt_4.mlir": 0.00735779999999977, "IR/attribute_25.mlir": 0.012123200000002044, "IR/print-ir-invalid.mlir": 0.0064999999999997725, "IR/module-op_5.mlir": 0.004048599999998714, "IR/zero_whitespace.mlir": 0.007559200000002875, "IR/module-op_0.mlir": 0.004795999999998912, "IR/print-op-custom-or-generic_1.mlir": 0.010498799999999165, "IR/pretty-region-args.mlir": 0.012402000000003, "IR/test-func-erase-arg_5.mlir": 0.010973999999998795, "IR/invalid-unregistered_1.mlir": 0.003332399999999325, "IR/test-func-erase-arg_2.mlir": 0.009752199999996946, "IR/invalid-module-op_0.mlir": 0.00634520000000407, "IR/test-func-insert-result_3.mlir": 0.011068999999997687, "IR/test-symbol-uses_2.mlir": 0.008314199999995253, "IR/dynamic_11.mlir": 0.011063799999999447, "IR/attribute_3.mlir": 0.01117980000000216, "IR/dynamic_0.mlir": 0.011229399999996304, "IR/op-stats.mlir": 0.008391399999999294, "IR/attribute_41.mlir": 0.009642999999999801, "IR/test-symbol-rauw_4.mlir": 0.006555600000001505, "IR/traits_13.mlir": 0.010657800000001317, "IR/test-symbol-rauw_2.mlir": 0.006281799999999294, "IR/module-op_3.mlir": 0.004793799999998782, "IR/pretty_printed_region_op_3.mlir": 0.011298199999998815, "IR/test-func-erase-arg_3.mlir": 0.01047219999999811, "IR/test-verification-order_3.mlir": 0.011942599999997583, "IR/generic-visitors-interrupt_0.mlir": 0.00706739999999968, "IR/test-func-erase-result_0.mlir": 0.009614399999998113, "IR/dynamic_7.mlir": 0.012147599999991598, "IR/test-func-insert-result_1.mlir": 0.01119299999999157, "IR/attribute_22.mlir": 0.009319600000003448, "IR/affine-map.mlir": 0.013455999999996493, "IR/operation-equality_9.mlir": 0.0098604000000023, "IR/test-func-insert-arg_2.mlir": 0.011836000000005242, "IR/test-func-insert-arg_5.mlir": 0.010479400000008354, "IR/traits_0.mlir": 0.011751600000002327, "IR/test-func-insert-result_4.mlir": 0.01150759999999309, "IR/traits_40.mlir": 0.008314399999994749, "IR/recursive-type.mlir": 0.011728800000003047, "IR/operation-equality_11.mlir": 0.006677400000000944, "IR/test-func-insert-result_0.mlir": 0.009851399999990917, "IR/test-func-insert-result_5.mlir": 0.01100659999999607, "IR/operation-equality_5.mlir": 0.009562000000005354, "IR/test-func-set-type_1.mlir": 0.011506800000006479, "IR/traits_59.mlir": 0.011052600000004987, "IR/attribute_4.mlir": 0.011498600000004444, "IR/traits_22.mlir": 0.012788999999997941, "IR/pretty_printed_region_op_4.mlir": 0.0118225999999936, "IR/traits_49.mlir": 0.009441199999992022, "IR/generic-region-visitors-interrupt_0.mlir": 0.006726999999989403, "IR/test-func-erase-result_5.mlir": 0.010988800000006904, "IR/generic-visitors_0.mlir": 0.00855579999999918, "IR/top-level_0.mlir": 0.005443000000002485, "IR/test-func-insert-arg_0.mlir": 0.011014399999999114, "IR/operation-equality_3.mlir": 0.007222200000001067, "IR/test-clone_0.mlir": 0.009939600000006977, "IR/generic-visitors_1.mlir": 0.011135600000000068, "IR/test-func-set-type_2.mlir": 0.011204199999997399, "IR/pretty_printed_region_op_1.mlir": 0.00997579999999516, "IR/invalid-unregistered_0.mlir": 0.006458400000008168, "IR/enum-attr-roundtrip.mlir": 0.010797599999989416, "IR/traits_57.mlir": 0.01126639999999952, "IR/dynamic_3.mlir": 0.011260200000003806, "IR/operand_0.mlir": 0.010418200000003708, "IR/test-func-insert-arg_3.mlir": 0.010359400000004371, "IR/invalid-locations_0.mlir": 0.0058739999999943395, "IR/attribute_29.mlir": 0.011374000000000706, "IR/check-help-output.mlir": 0.006225400000005266, "IR/test-func-insert-arg_4.mlir": 0.011369000000001961, "IR/test-func-erase-result_3.mlir": 0.0110149999999976, "IR/operation-equality_8.mlir": 0.009244000000001052, "IR/attribute_31.mlir": 0.011340799999993578, "IR/traits_29.mlir": 0.011044800000001942, "IR/attribute_45.mlir": 0.01170959999999468, "IR/test-func-erase-arg_4.mlir": 0.008923199999992448, "IR/test-func-erase-result_6.mlir": 0.010372399999994286, "IR/invalid-builtin-types_36.mlir": 0.004829599999993661, "IR/traits_18.mlir": 0.011641400000007707, "IR/traits_10.mlir": 0.010837200000003122, "IR/repro_b120295301.mlir": 0.014776200000005702, "IR/region_6.mlir": 0.011202400000001944, "IR/test-func-erase-arg_6.mlir": 0.010555399999998372, "IR/test-func-erase-arg_1.mlir": 0.009505400000000464, "IR/traits_4.mlir": 0.01182019999999966, "IR/test-side-effects.mlir": 0.009115400000007412, "IR/generic-visitors-interrupt_2.mlir": 0.006791999999995824, "IR/test-func-insert-result_2.mlir": 0.009228800000005321, "IR/test-matchers.mlir": 0.007485999999994419, "IR/test-func-erase-result_1.mlir": 0.01042139999999563, "IR/traits_58.mlir": 0.011220000000002983, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 0.016568000000006577, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 0.010522600000001603, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 0.0072545999999988455, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 0.01069999999999709, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 0.007858999999996286, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 0.009464600000001155, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 0.010541999999998098, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 0.00746279999999615, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 0.010709199999996599, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 0.012022799999999733, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 0.010033599999997023, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 0.005813399999999547, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 0.01119539999999688, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 0.00954580000000078, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 0.010475399999995716, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 0.006497799999999642, "Integration/Dialect/Vector/CPU/test-fma.mlir": 0.008394999999995888, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 0.008326199999999062, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 0.01090960000000223, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 0.007724399999995057, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 0.015973199999996267, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 0.017026199999997972, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 0.00855300000000625, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 0.006006600000000617, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 0.01048759999999902, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 0.009195999999997184, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 0.01049279999999726, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 0.009600599999998849, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 0.008727999999996428, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 0.00868759999999611, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 0.006532800000002226, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 0.012166999999999461, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 0.01039540000000443, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 0.009149800000000142, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 0.010891000000003714, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 0.01177700000000641, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 0.010880000000008749, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 0.01087160000000722, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 0.007759999999996126, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 0.009033800000008797, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 0.007132200000000921, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 0.018915800000002037, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 0.010446600000000217, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 0.009017600000004223, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 0.017317800000000716, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 0.01662660000000642, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 0.008380399999998645, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 0.008711199999993369, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 0.011530400000003738, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 0.008235599999989063, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 0.009733800000003612, "mlir-pdll/Integration/test-pdll.mlir": 0.009861399999999776, "mlir-cpu-runner/invalid.mlir": 0.007922600000006242, "mlir-cpu-runner/async-group.mlir": 0.008320600000001833, "mlir-cpu-runner/simple.mlir": 0.009638600000016595, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 0.008749599999987367, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 0.007274200000006203, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 0.005051800000001094, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 0.0075219999999944775, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 0.00655659999999898, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 0.009020799999984775, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 0.006443800000010924, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 0.0072394000000031156, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 0.009631799999988288, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 0.005332199999998011, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 0.008423199999992904, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 0.0058070000000043365, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 0.004691000000002532, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 0.009846600000014406, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 0.011447399999997287, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 0.007196399999997993, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 0.014014399999996385, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 0.009162599999990561, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 0.008051000000000386, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 0.016630599999984952, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 0.01399100000000999, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 0.012245800000005146, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 0.01249159999999847, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 0.012300000000004729, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 0.010294600000020183, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 0.012035000000014406, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 0.012519399999996494, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 0.009605800000008458, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 0.011034999999992579, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 0.01085280000002058, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 0.013237400000002708, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 0.010895800000002964, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 0.013311799999996765, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 0.005063799999993535, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 0.010373200000003635, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 0.007196999999996479, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 0.011867800000004536, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 0.00808559999998124, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 0.007886000000007698, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 0.008822399999985464, "Conversion/GPUCommon/memory-attrbution_0.mlir": 0.00904640000001109, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 0.007496000000014646, "Conversion/GPUCommon/memory-attrbution_3.mlir": 0.008693600000015067, "Conversion/GPUCommon/memory-attrbution_1.mlir": 0.008394999999995888, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 0.007940799999983029, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 0.013429200000018682, "Conversion/GPUCommon/memory-attrbution_2.mlir": 0.007251199999996061, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 0.007166800000004514, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 0.005569600000012542, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 0.00666839999998956, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 0.011670999999978449, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 0.009702600000014171, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 0.00813740000000962, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 0.009292000000004918, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 0.00967279999999846, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 0.010596600000008038, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 0.009647999999992862, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 0.011301799999978357, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 0.009777000000008229, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 0.008511199999998099, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 0.008188199999995049, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 0.009503400000016881, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 0.01075020000000677, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 0.009493199999997159, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 0.009111000000007152, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 0.009401600000001054, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 0.006711399999994682, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 0.007416200000011486, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 0.008101399999986825, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 0.00895700000000943, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 0.0057833999999957085, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 0.007833600000003571, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 0.007613799999990079, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 0.007317999999986569, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 0.006789400000002388, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 0.006733399999984613, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 0.008370400000012523, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 0.006887800000004063, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 0.0100783999999976, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 0.006735400000002301, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 0.0060763999999835505, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 0.00807079999999587, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 0.007640199999991637, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 0.0084920000000011, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 0.00754620000000159, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 0.0066436000000067, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 0.0072459999999864525, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 0.007122000000003936, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 0.006289600000013706, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 0.006583399999999529, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 0.006296799999995528, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 0.005205399999999827, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 0.00854620000000068, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 0.007377199999996265, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 0.006245399999988877, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 0.008213599999999132, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 0.008861600000000181, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 0.006625399999984438, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 0.008513600000014776, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 0.0073051999999961485, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 0.006861400000002504, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 0.006236199999989367, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 0.006409000000007836, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 0.007115600000020095, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 0.0063247999999930474, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 0.005080399999997098, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 0.008133599999996476, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 0.014137400000004163, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 0.009859800000003815, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 0.010173199999985626, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 0.0078072000000020125, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 0.010030600000004598, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 0.013089800000011564, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 0.006025599999998121, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 0.006983599999989565, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 0.006314799999995557, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 0.005740600000012819, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 0.007425800000009986, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 0.009090600000013183, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 0.007449400000018614, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 0.00705199999999877, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 0.008633800000006886, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 0.007327000000009321, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 0.007484799999997449, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 0.0076390000000174044, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 0.008516200000008212, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 0.007421799999997347, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 0.007014199999980519, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 0.0075458000000026, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 0.008042199999999866, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 0.007268999999996595, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 0.008436800000004041, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 0.008094400000004498, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 0.00776299999999992, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 0.008133399999996982, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 0.00702040000001034, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 0.00655659999999898, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 0.006553800000006049, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 0.006767999999988205, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 0.0070752000000084084, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 0.007896000000005187, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 0.007954399999994166, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 0.007043199999998251, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 0.008111400000007051, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 0.0068320000000085205, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 0.007889799999998105, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 0.0070200000000113505, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 0.006581400000004578, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 0.0056151999999883625, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 0.007954799999993156, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 0.007707000000004882, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 0.008319200000005366, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 0.007777200000009543, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 0.006067800000005263, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 0.007976800000005824, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 0.0076588000000128885, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 0.0064351999999871625, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 0.0051787999999987734, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 0.009284600000000864, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 0.007068800000001829, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 0.006736599999999271, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 0.008118999999987863, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 0.005959600000005593, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 0.008519799999999123, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 0.00786479999999301, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 0.005589600000007522, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 0.005193000000008397, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 0.006664599999999155, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 0.0076837999999952444, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 0.008729599999992389, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 0.008629599999994752, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 0.008447999999998502, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 0.008546599999999672, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 0.00766439999999875, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 0.00700720000002093, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 0.007053799999994226, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 0.010816399999998793, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 0.0072539999999889915, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 0.00606040000000121, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 0.006633399999986978, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 0.007049200000005839, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 0.006811399999992318, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 0.007975200000009864, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 0.007103200000005927, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 0.008600000000001273, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 0.005648799999994481, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 0.0070686000000023345, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 0.007952000000000226, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 0.007331199999998717, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 0.0076745999999957345, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 0.006511799999998402, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 0.006446600000003855, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 0.006593999999995504, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 0.006127799999990202, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 0.0058084000000008015, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 0.006827599999996892, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 0.00805800000000545, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 0.008213799999998628, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 0.006618200000002616, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 0.0063955999999961936, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 0.0046319999999923315, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 0.007417799999984709, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 0.007699999999999818, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 0.007117199999993318, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 0.006521999999995387, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 0.008575399999995171, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 0.008811800000012226, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 0.008953599999995277, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 0.0074523999999883015, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 0.005730199999993602, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 0.007188599999994949, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 0.006510000000002947, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 0.007669799999985116, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 0.006577600000014172, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 0.006534799999985808, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 0.007490199999983816, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 0.008300200000007862, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 0.0073472000000037955, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 0.00787960000000112, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 0.008768399999985377, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 0.008339200000000347, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 0.008927999999991698, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 0.006910199999992983, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 0.0063549999999850115, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 0.007101800000009461, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 0.00665559999999914, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 0.007291800000007243, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 0.00600960000001578, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 0.006453400000009424, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 0.0070737999999892056, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 0.0073327999999946766, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 0.00755659999999807, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 0.008223199999997632, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 0.007190000000014152, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 0.007938800000010815, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 0.008639400000015484, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 0.007621400000016365, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 0.005701599999997598, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 0.00789279999999053, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 0.008506600000009712, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 0.009155200000009245, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 0.006858199999987847, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 0.007135199999993347, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 0.008482199999980367, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 0.008776399999987916, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 0.006044199999996636, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 0.007640400000013869, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 0.00836699999999837, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 0.008557999999993626, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 0.007806000000005042, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 0.007267600000000129, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 0.005372399999987465, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 0.008290200000010373, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 0.006075999999984561, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 0.00835159999996904, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 0.008486200000015742, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 0.008547599999974408, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 0.007113200000003417, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 0.006363000000010288, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 0.006460599999991245, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 0.0092736000000059, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 0.007274800000004689, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 0.010704400000031455, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 0.008912399999962873, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 0.007193000000006578, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 0.008271000000013374, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 0.0072040000000015425, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 0.008632800000032147, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 0.006088599999975486, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 0.008280599999989136, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 0.00658120000002782, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 0.014521399999966888, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 0.006756799999993746, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 0.007453000000032262, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 0.006824000000005981, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 0.005287600000019666, "Conversion/ControlFlowToLLVM/invalid.mlir": 0.008417599999984305, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 0.00844440000000759, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 0.008363599999984216, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 0.008744000000024243, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 0.00919380000000274, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 0.00840699999998833, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 0.009458200000017314, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 0.008334199999990233, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 0.009805199999982505, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 0.007970400000021981, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 0.00806480000001102, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 0.013227599999981975, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 0.005791599999975005, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 0.009183600000005754, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 0.010492799999974522, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 0.008671400000002905, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 0.009076600000025793, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 0.005083800000011252, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 0.006432399999994232, "Conversion/GPUToROCDL/memref_0.mlir": 0.007899999999972351, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 0.0071487999999590105, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 0.007353599999987637, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 0.006298200000037469, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 0.006383400000004258, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 0.007705599999962942, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 0.010587799999984781, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 0.005813399999988178, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 0.00886120000000119, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 0.005619400000023233, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 0.007658000000037646, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 0.007956400000011854, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 0.0067727999999988246, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 0.008300400000007358, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 0.0070344000000204686, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 0.006585599999971237, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 0.005830800000012459, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 0.005820399999993242, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 0.005494799999996758, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 0.006253599999990911, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 0.008120199999984834, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 0.006204799999977695, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 0.007068000000026586, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 0.00642760000000635, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 0.006288199999971766, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 0.006831400000010035, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 0.009480799999982992, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 0.005482200000005833, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 0.006629999999995561, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 0.006892200000038429, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 0.006286000000000058, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 0.008057200000030207, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 0.006850000000031287, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 0.007249799999999596, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 0.009805599999981495, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 0.008199799999965762, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 0.007259000000021843, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 0.008274600000004285, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 0.0071199999999862484, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 0.009023600000000442, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 0.011013400000001639, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 0.009167800000022907, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 0.008082399999966582, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 0.006450399999994261, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 0.009234199999991689, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 0.008968000000004394, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 0.00810380000002624, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 0.006677999999965323, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 0.010142799999994168, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 0.009652200000027733, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 0.007904199999984485, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 0.010691200000019307, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 0.008701399999972636, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 0.007960000000002765, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 0.00816580000000613, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 0.008329400000002351, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 0.008809999999994034, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 0.008924999999999272, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 0.007384599999977581, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 0.007432800000015049, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 0.009488400000009278, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 0.007804399999986345, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 0.008325199999990218, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 0.009290599999985716, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 0.010049200000003112, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 0.00951599999998507, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 0.007170399999995425, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 0.007569999999986976, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 0.009369399999968664, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 0.008550199999990581, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 0.00887380000003759, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 0.009182000000009793, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 0.009369400000014138, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 0.00997279999996863, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 0.009045000000014625, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 0.010817999999972017, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 0.008802400000013222, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 0.009498600000006263, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 0.007735000000002401, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 0.010229600000002392, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 0.009871199999997771, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 0.009266400000024077, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 0.010618399999975736, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 0.010507800000004864, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 0.00864699999997356, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 0.009659800000008545, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 0.009314199999971606, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 0.010043399999995017, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 0.011145600000008925, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 0.007076800000004368, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 0.008054600000014034, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 0.009626600000001418, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 0.010005400000000008, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 0.009774599999991552, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 0.009323799999992843, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 0.008789999999999054, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 0.009211800000002768, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 0.01018000000003667, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 0.008392600000024685, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 0.012094399999978123, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 0.008837999999968815, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 0.009655999999995401, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 0.007287999999971362, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 0.009406399999988935, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 0.008113800000000993, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 0.008674199999995835, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 0.008689800000001923, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 0.009680399999979272, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 0.009136799999987488, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 0.008626000000003842, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 0.00900099999998929, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 0.007805000000007567, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 0.00783200000000761, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 0.008206999999993058, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 0.006565799999998489, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 0.00806680000000597, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 0.009114999999974316, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 0.00998979999999392, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 0.008084999999982755, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 0.009736999999995532, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 0.007508000000007087, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 0.007978000000002794, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 0.007392200000003868, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 0.009981800000014118, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 0.00775499999999738, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 0.007787000000007538, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 0.007257399999980407, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 0.006796399999984715, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 0.010128400000030523, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 0.006035400000018854, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 0.00834380000001147, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 0.007492599999977756, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 0.0073015999999825, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 0.005487200000015946, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 0.0073104000000057566, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 0.006551600000011604, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 0.007181200000013632, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 0.005594399999972665, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 0.00714679999996406, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 0.009089599999970232, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 0.008486000000038985, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 0.009558599999991202, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 0.010575199999993855, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 0.01116780000002109, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 0.008732399999962582, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 0.013324599999987186, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 0.010137200000008307, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 0.010580000000027212, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 0.01050759999998263, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 0.00924139999997351, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 0.012242799999967247, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 0.00846120000001065, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 0.0129167999999936, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 0.009049800000002505, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 0.0053845999999794, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 0.01627459999999701, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 0.007960400000001755, "Conversion/ArithToSPIRV/fast-math_1.mlir": 0.010444199999983538, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 0.008698000000003958, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 0.010998000000017782, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 0.008993999999984226, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 0.010313600000017686, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 0.007688800000005358, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 0.008956400000033681, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 0.008731200000011086, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 0.008471000000008643, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 0.008611999999993713, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 0.020249999999987268, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 0.009113399999978355, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 0.009794799999963289, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 0.00903840000000855, "Conversion/FuncToLLVM/func-memref_2.mlir": 0.006840400000010049, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 0.008893199999965873, "Conversion/FuncToLLVM/convert-argattrs.mlir": 0.007889799999975366, "Conversion/FuncToLLVM/invalid_1.mlir": 0.004496599999993123, "Conversion/FuncToLLVM/func-memref_6.mlir": 0.006535400000029767, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 0.005857999999989261, "Conversion/FuncToLLVM/func-memref_1.mlir": 0.006858199999987847, "Conversion/FuncToLLVM/func-memref_4.mlir": 0.005733599999985017, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 0.007367199999998774, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 0.010058200000003126, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 0.006564600000001519, "Conversion/FuncToLLVM/func-memref_5.mlir": 0.010885800000005474, "Conversion/FuncToLLVM/func-memref_3.mlir": 0.005856600000015533, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 0.007735999999977139, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 0.007485999999971682, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 0.005743399999983012, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 0.00646639999999934, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 0.006711200000017925, "Conversion/FuncToLLVM/invalid_0.mlir": 0.0054744000000027885, "Conversion/FuncToLLVM/func-memref_0.mlir": 0.00902179999998225, "Conversion/FuncToLLVM/convert-data-layout.mlir": 0.008194000000003143, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 0.009454999999979919, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 0.006792399999994814, "Conversion/SCFToSPIRV/while.mlir": 0.00895660000001044, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 0.012516999999979817, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 0.0065102000000024415, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 0.006356800000003204, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 0.005658199999970748, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 0.006632399999989502, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 0.003467000000000553, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 0.009110199999986435, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 0.007936800000015865, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 0.009560599999986152, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 0.009373199999981808, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 0.01048439999999573, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 0.006594599999971251, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 0.006797400000004927, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 0.007944799999995667, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 0.008402799999976196, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 0.008512199999995574, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 0.007666000000017448, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 0.007981199999994715, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 0.007321400000000722, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 0.007664399999976012, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 0.008467400000017732, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 0.007316799999989599, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 0.008701999999993859, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 0.007417200000008961, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 0.007876400000031935, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 0.009660799999983283, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 0.008835600000020349, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 0.00841179999997621, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 0.00905800000000454, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 0.008648799999991751, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 0.007335199999988618, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 0.009180400000013833, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 0.008958599999959915, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 0.007772400000021662, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 0.00789639999998144, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 0.007293799999979455, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 0.007088999999996304, "Conversion/SCFToGPU/parallel_loop_8.mlir": 0.007037999999965905, "Conversion/SCFToGPU/parallel_loop_1.mlir": 0.00815139999999701, "Conversion/SCFToGPU/parallel_loop_3.mlir": 0.010369200000013734, "Conversion/SCFToGPU/parallel_loop_7.mlir": 0.007198000000016691, "Conversion/SCFToGPU/parallel_loop_0.mlir": 0.009450599999991028, "Conversion/SCFToGPU/parallel_loop_2.mlir": 0.008703400000013062, "Conversion/SCFToGPU/parallel_loop_5.mlir": 0.008468999999968219, "Conversion/SCFToGPU/parallel_loop_6.mlir": 0.006255000000010114, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 0.0075205999999980126, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 0.008057800000005954, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 0.0121230000000196, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 0.009160399999973378, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 0.008140400000002046, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 0.006365999999979976, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 0.008366400000022622, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 0.009126599999990503, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 0.006634799999983443, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 0.008728199999995922, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 0.007863999999972292, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 0.009033199999976205, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 0.007058599999982107, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 0.00804560000001402, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 0.007866599999988465, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 0.0075036000000181955, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 0.008562799999981507, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 0.008629199999995762, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 0.007504399999970701, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 0.007276199999978417, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 0.007459799999969619, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 0.007244399999990492, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 0.008490199999960169, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 0.0072224000000005615, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 0.009826399999974455, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 0.007669000000032611, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 0.008588000000008833, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 0.006241200000022218, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 0.008684600000015053, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 0.010605199999963589, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 0.009596200000032695, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 0.008845400000018344, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 0.00649319999997715, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 0.007621199999994133, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 0.007574999999997089, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 0.007410600000002887, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 0.00656979999998839, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 0.0059422000000267875, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 0.0068897999999990136, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 0.0056610000000091535, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 0.007627800000000207, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 0.007690199999979086, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 0.007065199999988181, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 0.008854000000019369, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 0.008249599999999191, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 0.007756600000038816, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 0.00689580000002934, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 0.0063957999999729506, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 0.005297999999993408, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 0.0059306000000105994, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 0.005487200000015946, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 0.007391599999982646, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 0.007685600000013437, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 0.00878779999998187, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 0.00720219999998335, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 0.00595339999999851, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 0.006797400000004927, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 0.005139800000006289, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 0.008807999999999084, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 0.00777379999999539, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 0.010922600000003512, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 0.0063405999999758935, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 0.0081054000000222, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 0.008022399999981644, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 0.007104600000002392, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 0.0059029999999893334, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 0.006702399999994668, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 0.007606599999962782, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 0.008349999999973079, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 0.007072999999991225, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 0.007755199999974138, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 0.008766000000014174, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 0.005587199999990844, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 0.008231000000023414, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 0.008011200000009922, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 0.009448599999996077, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 0.006304799999998068, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 0.007520999999997002, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 0.009767199999987496, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 0.006383000000005268, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 0.008246800000006261, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 0.007231000000001586, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 0.00832260000001952, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 0.008939400000008391, "Conversion/GPUToSPIRV/builtins_0.mlir": 0.009572399999979098, "Conversion/GPUToSPIRV/builtins_10.mlir": 0.012297799999987546, "Conversion/GPUToSPIRV/builtins_11.mlir": 0.009863199999972493, "Conversion/GPUToSPIRV/builtins_3.mlir": 0.012232000000039989, "Conversion/GPUToSPIRV/builtins_4.mlir": 0.009592600000041784, "Conversion/GPUToSPIRV/builtins_13.mlir": 0.009988199999997959, "Conversion/GPUToSPIRV/builtins_6.mlir": 0.011067000000002736, "Conversion/GPUToSPIRV/builtins_15.mlir": 0.009763999999995577, "Conversion/GPUToSPIRV/builtins_16.mlir": 0.00935420000000704, "Conversion/GPUToSPIRV/builtins_7.mlir": 0.007568600000013248, "Conversion/GPUToSPIRV/builtins_2.mlir": 0.01021059999998215, "Conversion/GPUToSPIRV/builtins_5.mlir": 0.009434599999985948, "Conversion/GPUToSPIRV/builtins_9.mlir": 0.009753799999998591, "Conversion/GPUToSPIRV/builtins_14.mlir": 0.011199600000009014, "Conversion/GPUToSPIRV/builtins_8.mlir": 0.011149599999998826, "Conversion/GPUToSPIRV/builtins_12.mlir": 0.010788400000001275, "Conversion/GPUToSPIRV/entry-point.mlir": 0.005265400000007503, "Conversion/GPUToSPIRV/builtins_1.mlir": 0.01161619999998038, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 0.00907400000000962, "Conversion/AffineToStandard/no-memref.mlir": 0.005664399999977832, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 0.008871599999974934, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 0.008809600000040519, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 0.006486799999993309, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 0.007595799999990049, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 0.007283400000005713, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 0.006199599999990824, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 0.006539199999997436, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 0.010576799999989816, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 0.008001400000011927, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 0.00820579999999609, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 0.010314600000037899, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 0.006722000000036132, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 0.006595799999968221, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 0.006305999999995038, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 0.009890000000041255, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 0.007803800000010597, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 0.0077217999999902535, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 0.0051472000000103435, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 0.009971399999994902, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 0.008134199999994962, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 0.011282200000005104, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 0.008020600000008926, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 0.006017599999995582, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 0.009058199999981299, "Bytecode/resources.mlir": 0.005761399999983041, "mlir-tblgen/interfaces.mlir": 0.010148600000002261, "mlir-tblgen/testdialect-typedefs.mlir": 0.012569599999960702, "mlir-tblgen/types_59.mlir": 0.011270600000034391, "mlir-tblgen/types_45.mlir": 0.011478399999987232, "mlir-tblgen/types_62.mlir": 0.011700599999994666, "mlir-tblgen/types_27.mlir": 0.011283400000002075, "mlir-tblgen/return-types_0.mlir": 0.012120599999980186, "mlir-tblgen/return-types_4.mlir": 0.010573399999975664, "mlir-tblgen/types_61.mlir": 0.012019599999985076, "mlir-tblgen/types_47.mlir": 0.009679600000026767, "mlir-tblgen/trait.mlir": 0.01151039999999739, "mlir-tblgen/types_58.mlir": 0.009172999999964303, "mlir-tblgen/types_50.mlir": 0.010752400000001217, "mlir-tblgen/types_21.mlir": 0.008628600000020015, "mlir-tblgen/types_24.mlir": 0.010674999999991996, "mlir-tblgen/types_41.mlir": 0.010424999999986539, "mlir-tblgen/types_37.mlir": 0.008152599999993982, "mlir-tblgen/types_35.mlir": 0.009966800000029252, "mlir-tblgen/types_33.mlir": 0.012012600000025487, "mlir-tblgen/types_30.mlir": 0.010593999999991865, "mlir-tblgen/types_18.mlir": 0.010144399999990127, "Rewrite/pdl-bytecode_2.mlir": 0.010241399999995338, "Rewrite/pdl-bytecode_35.mlir": 0.010710199999994074, "Rewrite/pdl-bytecode_32.mlir": 0.014236600000003818, "Rewrite/pdl-bytecode_16.mlir": 0.012210800000002565, "Rewrite/pdl-bytecode_3.mlir": 0.011702599999989616, "Rewrite/pdl-bytecode_8.mlir": 0.010901800000010554, "Rewrite/pdl-bytecode_37.mlir": 0.011283800000001065, "Rewrite/pdl-bytecode_9.mlir": 0.012052399999993213, "Rewrite/pdl-bytecode_10.mlir": 0.010404800000014803, "Rewrite/pdl-bytecode_6.mlir": 0.011879600000020219, "Rewrite/pdl-bytecode_0.mlir": 0.012175800000022718, "Rewrite/pdl-bytecode_36.mlir": 0.010946199999989404, "Rewrite/pdl-bytecode_5.mlir": 0.012603799999988041, "Rewrite/pdl-bytecode_24.mlir": 0.012751600000001417, "Rewrite/pdl-bytecode_13.mlir": 0.015732200000002194, "Rewrite/pdl-bytecode_30.mlir": 0.012953399999969407, "Rewrite/pdl-bytecode_11.mlir": 0.013032800000019051, "Rewrite/pdl-bytecode_34.mlir": 0.013213600000017322, "Analysis/test-foo-analysis_1.mlir": 0.009402600000021267, "Analysis/test-foo-analysis_4.mlir": 0.008252399999992121, "Analysis/test-liveness_7.mlir": 0.0087786000000051, "Analysis/test-dominance_1.mlir": 0.007816400000001522, "Analysis/test-foo-analysis_0.mlir": 0.012057800000002316, "Analysis/test-dominance_4.mlir": 0.008247000000028492, "Analysis/test-dominance_3.mlir": 0.00757579999999507, "Analysis/test-dominance_0.mlir": 0.00739979999998468, "Analysis/test-dominance_2.mlir": 0.006911799999988944, "Analysis/test-liveness_0.mlir": 0.007789200000024721, "Analysis/test-liveness_5.mlir": 0.00851119999997536, "Analysis/test-foo-analysis_3.mlir": 0.011881799999991926, "Analysis/test-liveness_4.mlir": 0.0076233999999658405, "Analysis/test-callgraph_1.mlir": 0.013031799999998839, "Analysis/test-alias-analysis-modref_4.mlir": 0.009717799999998533, "Analysis/test-liveness_1.mlir": 0.005341399999997521, "Analysis/test-match-reduction_0.mlir": 0.009766599999966274, "Analysis/test-match-reduction_3.mlir": 0.008149600000024293, "Analysis/test-match-reduction_2.mlir": 0.008866399999988062, "Analysis/test-alias-analysis-modref_2.mlir": 0.011962999999968815, "Analysis/test-liveness_3.mlir": 0.0064444000000094094, "Analysis/test-liveness_2.mlir": 0.007129200000008495, "Analysis/test-foo-analysis_5.mlir": 0.012940600000001723, "Analysis/test-liveness_6.mlir": 0.005541200000016034, "Analysis/test-topoligical-sort.mlir": 0.0090596000000005, "Analysis/test-foo-analysis_2.mlir": 0.010691799999995056, "Analysis/DataFlow/test-last-modified.mlir": 0.015174600000000283, "Target/Cpp/cast.mlir": 0.007096400000000358, "Target/Cpp/control_flow.mlir": 0.00834899999999834, "Target/Cpp/invalid_1.mlir": 0.008000599999968471, "Target/Cpp/invalid_7.mlir": 0.007401600000002872, "Target/Cpp/invalid_6.mlir": 0.006960200000003169, "Target/Cpp/invalid_5.mlir": 0.006825600000001941, "Target/Cpp/types.mlir": 0.006960399999979927, "Target/Cpp/invalid_4.mlir": 0.0063484000000244125, "Target/Cpp/invalid_0.mlir": 0.007209400000010646, "Target/Cpp/variable.mlir": 0.007077400000025591, "Target/Cpp/invalid_2.mlir": 0.008383400000002438, "Target/LLVMIR/llvmir-invalid_18.mlir": 0.008876999999984037, "Target/LLVMIR/openmp-llvm_33.mlir": 0.009054400000013629, "Target/LLVMIR/llvmir-invalid_14.mlir": 0.008103399999981775, "Target/LLVMIR/llvmir_9.mlir": 0.008582200000000739, "Target/LLVMIR/openmp-llvm_46.mlir": 0.013773600000013176, "Target/LLVMIR/llvmir-invalid_11.mlir": 0.009787599999981467, "Target/LLVMIR/llvmir-invalid_15.mlir": 0.009112199999981386, "Target/LLVMIR/openmp-llvm_21.mlir": 0.00719440000002578, "Target/LLVMIR/openmp-llvm_10.mlir": 0.011027400000011766, "Target/LLVMIR/openmp-llvm_59.mlir": 0.009086200000001553, "Target/LLVMIR/llvmir-invalid_0.mlir": 0.007628600000043661, "Target/LLVMIR/llvmir-invalid_8.mlir": 0.007216200000038952, "Target/LLVMIR/llvmir-invalid_19.mlir": 0.00652260000001661, "Target/LLVMIR/arm-neon.mlir": 0.013060399999994842, "Target/LLVMIR/openmp-llvm_6.mlir": 0.00835079999997106, "Target/LLVMIR/openmp-llvm_51.mlir": 0.0103251999999884, "Target/LLVMIR/rocdl.mlir": 0.011938000000009196, "Target/LLVMIR/openmp-llvm_45.mlir": 0.007408800000030169, "Target/LLVMIR/openmp-llvm_56.mlir": 0.011850600000025224, "Target/LLVMIR/llvmir-invalid_4.mlir": 0.009167400000023918, "Target/LLVMIR/openmp-llvm_7.mlir": 0.008798799999931361, "Target/LLVMIR/openmp-llvm_44.mlir": 0.009544999999980064, "Target/LLVMIR/openmp-llvm_28.mlir": 0.009643599999981234, "Target/LLVMIR/openmp-llvm_36.mlir": 0.01226699999997436, "Target/LLVMIR/openmp-llvm_53.mlir": 0.008691199999975651, "Target/LLVMIR/openmp-llvm_54.mlir": 0.010545799999999873, "Target/LLVMIR/llvmir-invalid_17.mlir": 0.009117200000036973, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 0.00956000000005588, "Target/LLVMIR/llvmir-invalid_6.mlir": 0.008248800000001211, "Target/LLVMIR/llvmir_10.mlir": 0.008677799999986746, "Target/LLVMIR/openmp-llvm_4.mlir": 0.012372799999957352, "Target/LLVMIR/llvmir_19.mlir": 0.009499400000004243, "Target/LLVMIR/openmp-llvm_37.mlir": 0.01008560000000216, "Target/LLVMIR/openmp-llvm_48.mlir": 0.01048240000000078, "Target/LLVMIR/openmp-llvm_32.mlir": 0.010904200000004494, "Target/LLVMIR/openmp-llvm_52.mlir": 0.009847799999988638, "Target/LLVMIR/openmp-llvm_16.mlir": 0.009200000000055298, "Target/LLVMIR/llvmir_20.mlir": 0.008420399999977235, "Target/LLVMIR/openmp-llvm_42.mlir": 0.009829199999967387, "Target/LLVMIR/llvmir_16.mlir": 0.008656799999971553, "Target/LLVMIR/openmp-llvm_55.mlir": 0.011020800000005692, "Target/LLVMIR/openmp-llvm_38.mlir": 0.011055000000033033, "Target/LLVMIR/openmp-llvm_17.mlir": 0.009618000000045868, "Target/LLVMIR/llvmir-invalid_2.mlir": 0.00955500000000029, "Target/LLVMIR/arm-neon-2d.mlir": 0.007110400000055961, "Target/LLVMIR/openmp-llvm_47.mlir": 0.014196600000013859, "Target/LLVMIR/openmp-llvm_35.mlir": 0.009093600000051083, "Target/LLVMIR/llvmir-debug.mlir": 0.009412799999972776, "Target/LLVMIR/data-layout_0.mlir": 0.0092967999999928, "Target/LLVMIR/openmp-llvm_25.mlir": 0.011351399999966816, "Target/LLVMIR/openmp-llvm_58.mlir": 0.010575199999948381, "Target/LLVMIR/openmp-llvm_23.mlir": 0.010643400000026304, "Target/LLVMIR/openmp-llvm_49.mlir": 0.00739160000002812, "Target/LLVMIR/openmp-llvm_19.mlir": 0.010069599999951606, "Target/LLVMIR/llvmir_15.mlir": 0.009192400000029011, "Target/LLVMIR/openmp-llvm_50.mlir": 0.009052199999950971, "Target/LLVMIR/openmp-llvm_43.mlir": 0.009022399999957997, "Target/LLVMIR/llvmir-invalid_9.mlir": 0.00667539999994915, "Target/LLVMIR/llvmir-invalid_16.mlir": 0.009799000000020897, "Target/LLVMIR/llvmir-invalid_1.mlir": 0.008800599999995029, "Target/LLVMIR/llvmir_18.mlir": 0.009863800000039192, "Target/LLVMIR/openmp-llvm_1.mlir": 0.011636599999928877, "Target/LLVMIR/llvmir_17.mlir": 0.007530799999949522, "Target/LLVMIR/openmp-llvm_27.mlir": 0.009914000000026135, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 0.007996400000047288, "Target/LLVMIR/llvmir_14.mlir": 0.00796620000000985, "Target/LLVMIR/llvmir-invalid_3.mlir": 0.008202799999980925, "Target/LLVMIR/openmp-llvm_2.mlir": 0.012772599999971134, "Target/LLVMIR/llvmir_13.mlir": 0.008649199999945267, "Target/LLVMIR/llvmir_25.mlir": 0.008802599999944505, "Target/LLVMIR/llvmir_23.mlir": 0.010257399999954942, "Target/LLVMIR/openmp-llvm_14.mlir": 0.011204600000019127, "Target/LLVMIR/openmp-llvm_22.mlir": 0.012573799999972834, "Target/LLVMIR/openmp-llvm_3.mlir": 0.009450199999992036, "Target/LLVMIR/openmp-llvm_20.mlir": 0.009322599999995873, "Target/LLVMIR/openmp-llvm_18.mlir": 0.011111600000003819, "Target/LLVMIR/data-layout_3.mlir": 0.007073200000013458, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 0.009273000000030151, "Target/LLVMIR/llvmir-types_1.mlir": 0.010400399999980436, "Target/LLVMIR/llvmir_8.mlir": 0.008026199999949312, "Target/LLVMIR/llvmir-invalid_10.mlir": 0.006852400000025227, "Target/LLVMIR/openmp-llvm_31.mlir": 0.009918000000016036, "Target/LLVMIR/openmp-llvm_29.mlir": 0.00909299999993891, "Target/LLVMIR/openmp-llvm_8.mlir": 0.011552599999959057, "Target/LLVMIR/llvmir-types_0.mlir": 0.014946400000007997, "Target/LLVMIR/llvmir-invalid_7.mlir": 0.007294399999955204, "Target/LLVMIR/llvmir_3.mlir": 0.010399599999982457, "Target/LLVMIR/data-layout_1.mlir": 0.006175799999982701, "Target/LLVMIR/openmp-llvm_41.mlir": 0.009302600000046369, "Target/LLVMIR/openmp-llvm_40.mlir": 0.009992799999963609, "Target/LLVMIR/data-layout_2.mlir": 0.006647399999928893, "Target/LLVMIR/openmp-llvm_9.mlir": 0.009594799999922543, "Target/LLVMIR/llvmir_6.mlir": 0.0077269999999771246, "Target/LLVMIR/openmp-llvm_15.mlir": 0.008859000000029482, "Target/LLVMIR/openmp-llvm_34.mlir": 0.010315799999989394, "Target/LLVMIR/openmp-llvm_5.mlir": 0.009870800000044255, "Target/LLVMIR/openmp-llvm_13.mlir": 0.009435799999937444, "Target/LLVMIR/x86vector.mlir": 0.01032999999997628, "Target/LLVMIR/llvmir_22.mlir": 0.010959399999956076, "Target/LLVMIR/openmp-llvm_39.mlir": 0.009573400000044785, "Target/LLVMIR/llvmir-invalid_5.mlir": 0.00866519999999582, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 0.00830660000001444, "Target/LLVMIR/vector-to-llvm-ir.mlir": 0.008398599999964063, "Target/LLVMIR/openmp-llvm_30.mlir": 0.009690599999976257, "Target/LLVMIR/openmp-llvm_24.mlir": 0.009531000000060885, "Target/SPIRV/module_1.mlir": 0.007586799999990035, "Target/SPIRV/phi_8.mlir": 0.008875399999942602, "Target/SPIRV/memory-ops_3.mlir": 0.010229400000025635, "Target/SPIRV/memory-ops_1.mlir": 0.012724999999954889, "Target/SPIRV/decorations_4.mlir": 0.00837439999995695, "Target/SPIRV/phi_7.mlir": 0.010804600000028586, "Target/SPIRV/undef_0.mlir": 0.00964880000001358, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 0.010495799999989685, "Target/SPIRV/phi_0.mlir": 0.008092599999963567, "Target/SPIRV/decorations_6.mlir": 0.007302400000025955, "Target/SPIRV/atomic-ops_0.mlir": 0.00907600000000457, "Target/SPIRV/decorations_3.mlir": 0.010151799999948707, "Target/SPIRV/logical-ops_0.mlir": 0.012374999999974535, "Target/SPIRV/ocl-ops.mlir": 0.01262139999998908, "Target/SPIRV/struct.mlir": 0.00963080000001355, "Target/SPIRV/image-ops.mlir": 0.009237000000030093, "Target/SPIRV/memory-ops_0.mlir": 0.009187999999994645, "Target/SPIRV/entry-point_0.mlir": 0.008021000000007916, "Target/SPIRV/memory-ops_4.mlir": 0.009189799999967363, "Target/SPIRV/decorations_7.mlir": 0.00952899999992951, "Target/SPIRV/global-variable_0.mlir": 0.010419799999999669, "Target/SPIRV/cast-ops_0.mlir": 0.0068070000000261645, "Target/SPIRV/decorations_0.mlir": 0.007763799999975163, "Target/SPIRV/phi_9.mlir": 0.010414999999920838, "Target/SPIRV/gl-ops.mlir": 0.011906400000043504, "Target/SPIRV/entry-point_1.mlir": 0.008928199999991194, "Target/SPIRV/matrix_1.mlir": 0.009925599999951374, "Target/SPIRV/global-variable_1.mlir": 0.008999200000016572, "Target/SPIRV/global-variable_2.mlir": 0.008845799999926384, "Target/SPIRV/execution-mode.mlir": 0.008893600000010337, "Target/SPIRV/loop_2.mlir": 0.011516800000026705, "Target/SPIRV/loop_0.mlir": 0.009312999999929161, "Target/SPIRV/module_3.mlir": 0.010056600000007165, "Target/SPIRV/terminator.mlir": 0.010440999999991618, "Target/SPIRV/spec-constant_1.mlir": 0.009899000000041269, "Target/SPIRV/loop_3.mlir": 0.009862400000019988, "Target/SPIRV/decorations_1.mlir": 0.009751999999934924, "Target/SPIRV/composite-op_0.mlir": 0.011188599999968574, "Target/SPIRV/undef_1.mlir": 0.009622399999989284, "Target/SPIRV/array_0.mlir": 0.010845400000016525, "Target/SPIRV/spec-constant_3.mlir": 0.00855039999996734, "Target/SPIRV/bit-ops_0.mlir": 0.013169600000037463, "Target/SPIRV/spec-constant_2.mlir": 0.009419399999933376, "Target/SPIRV/barrier-ops.mlir": 0.009881600000062463, "Target/SPIRV/selection_0.mlir": 0.009636800000043877, "Target/SPIRV/cast-ops_2.mlir": 0.00868880000007266, "Target/SPIRV/cast-ops_1.mlir": 0.010701200000039535, "Target/SPIRV/spec-constant_0.mlir": 0.010158400000000256, "Target/SPIRV/non-uniform-ops_0.mlir": 0.012833199999931821, "Target/SPIRV/function-call.mlir": 0.011809600000015052, "Target/SPIRV/image.mlir": 0.0062709999999242426, "Target/SPIRV/phi_1.mlir": 0.007730599999922561, "Target/SPIRV/memory-ops_2.mlir": 0.010498000000006868, "Target/SPIRV/sampled-image.mlir": 0.008877800000027492, "Target/SPIRV/module_0.mlir": 0.008447000000069238, "Target/SPIRV/decorations_2.mlir": 0.00866120000000592, "Target/SPIRV/phi_5.mlir": 0.009669600000052014, "Target/SPIRV/array_1.mlir": 0.00840200000002369, "Target/SPIRV/memory-ops_5.mlir": 0.008988199999930658, "Target/SPIRV/phi_6.mlir": 0.011494200000015553, "Target/SPIRV/decorations_5.mlir": 0.008545600000070408, "Target/SPIRV/loop_1.mlir": 0.011538600000039877, "Target/SPIRV/phi_3.mlir": 0.009122999999999593, "Target/SPIRV/phi_2.mlir": 0.006363400000009278, "Target/SPIRV/selection_1.mlir": 0.011121399999956339, "Target/SPIRV/selection_2.mlir": 0.01100880000003599, "Target/SPIRV/matrix_0.mlir": 0.011712199999965377, "Target/SPIRV/arithmetic-ops.mlir": 0.0116305999999895, "Target/SPIRV/module_2.mlir": 0.009146599999985483, "Target/SPIRV/phi_4.mlir": 0.010537600000043312, "Target/SPIRV/group-ops_0.mlir": 0.010481799999979557, "Target/SPIRV/joint-matrix-ops_0.mlir": 0.012328399999933026, "Target/SPIRV/debug.mlir": 0.012143599999944854, "mlir-opt/outputfile.mlir": 0.006336800000008224, "mlir-opt/nearmiss_0.mlir": 0.006659200000012788, "mlir-opt/commandline.mlir": 0.006304000000000087, "mlir-translate/commandline.mlir": 0.00723760000000766, "mlir-translate/unregistered-dialects.mlir": 0.005617999999958556, "Dialect/traits_5.mlir": 0.010820799999964947, "Dialect/traits_1.mlir": 0.00978160000004209, "Dialect/traits_17.mlir": 0.011301999999977852, "Dialect/traits_13.mlir": 0.0121885999999904, "Dialect/traits_12.mlir": 0.009175599999980476, "Dialect/traits_11.mlir": 0.010448799999994662, "Dialect/traits_0.mlir": 0.01055240000005142, "Dialect/traits_16.mlir": 0.011902400000053603, "Dialect/traits_2.mlir": 0.012636399999973947, "Dialect/traits_10.mlir": 0.013155000000006111, "Dialect/traits_14.mlir": 0.012351199999920936, "Dialect/traits_4.mlir": 0.011677400000007766, "Dialect/traits_3.mlir": 0.011594400000012684, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 0.007072399999924528, "Dialect/Vector/vector-transfer-flatten_4.mlir": 0.008446399999957065, "Dialect/Vector/canonicalize_82.mlir": 0.008224000000063824, "Dialect/Vector/vector-transpose-lowering_0.mlir": 0.006377999999949679, "Dialect/Vector/vector-transfer-flatten_6.mlir": 0.008993400000053952, "Dialect/Vector/canonicalize_41.mlir": 0.006036600000061299, "Dialect/Vector/canonicalize_90.mlir": 0.006940800000029413, "Dialect/Vector/canonicalize_9.mlir": 0.009152799999992568, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 0.009668599999986326, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 0.007852199999979348, "Dialect/Vector/vector-warp-distribute_19.mlir": 0.007975600000008853, "Dialect/Vector/canonicalize_70.mlir": 0.006375400000069931, "Dialect/Vector/bufferize_1.mlir": 0.005487600000014936, "Dialect/Vector/canonicalize_80.mlir": 0.007184400000005553, "Dialect/Vector/canonicalize_64.mlir": 0.00814620000001014, "Dialect/Vector/canonicalize_79.mlir": 0.008711799999946378, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 0.008537400000022899, "Dialect/Vector/vector-transpose-lowering_19.mlir": 0.009112400000049092, "Dialect/Vector/canonicalize_22.mlir": 0.0071081999999478285, "Dialect/Vector/canonicalize_54.mlir": 0.008361999999942782, "Dialect/Vector/canonicalize_44.mlir": 0.007283000000006723, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 0.00714719999996305, "Dialect/Vector/canonicalize_5.mlir": 0.00853900000001886, "Dialect/Vector/canonicalize_81.mlir": 0.005148000000008324, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 0.00799219999998968, "Dialect/Vector/canonicalize_60.mlir": 0.006409799999983079, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 0.008310199999959878, "Dialect/Vector/vector-mem-transforms.mlir": 0.011779599999954371, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 0.008032800000000862, "Dialect/Vector/canonicalize_25.mlir": 0.007908399999996618, "Dialect/Vector/canonicalize_8.mlir": 0.007375799999954325, "Dialect/Vector/canonicalize_61.mlir": 0.007963399999971444, "Dialect/Vector/canonicalize_14.mlir": 0.0069359999999505815, "Dialect/Vector/vector-transpose-lowering_1.mlir": 0.007689399999981106, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 0.006526800000028743, "Dialect/Vector/canonicalize_26.mlir": 0.00937020000001212, "Dialect/Vector/canonicalize_88.mlir": 0.00777299999999741, "Dialect/Vector/vector-warp-distribute_12.mlir": 0.007780199999979231, "Dialect/Vector/canonicalize_37.mlir": 0.008716000000003988, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 0.006373600000006263, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 0.006695000000036089, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 0.008391200000005483, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 0.006503799999973125, "Dialect/Vector/canonicalize_35.mlir": 0.0071935999999368505, "Dialect/Vector/canonicalize_57.mlir": 0.0056348000000070895, "Dialect/Vector/vector-transfer-unroll_3.mlir": 0.006552800000008574, "Dialect/Vector/vector-transfer-flatten_1.mlir": 0.006812799999988783, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 0.006944799999928364, "Dialect/Vector/canonicalize_103.mlir": 0.006694799999968382, "Dialect/Vector/canonicalize_77.mlir": 0.008634400000028108, "Dialect/Vector/canonicalize_24.mlir": 0.007895000000007712, "Dialect/Vector/canonicalize_19.mlir": 0.007164800000009563, "Dialect/Vector/canonicalize_30.mlir": 0.006946399999924325, "Dialect/Vector/canonicalize_4.mlir": 0.008016799999950308, "Dialect/Vector/vector-transpose-lowering_20.mlir": 0.0068465999999716585, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 0.007560599999942496, "Dialect/Vector/vector-transfer-flatten_3.mlir": 0.009527199999956793, "Dialect/Vector/vector-unroll-options.mlir": 0.007733599999937724, "Dialect/Vector/bufferize_0.mlir": 0.00995439999996961, "Dialect/Vector/canonicalize_66.mlir": 0.005452599999989616, "Dialect/Vector/canonicalize_87.mlir": 0.00890739999995276, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 0.007754000000022643, "Dialect/Vector/vector-warp-distribute_2.mlir": 0.010213999999996304, "Dialect/Vector/vector-transpose-lowering_17.mlir": 0.00752279999996972, "Dialect/Vector/canonicalize_3.mlir": 0.006550599999991391, "Dialect/Vector/vector-transpose-lowering_7.mlir": 0.00705920000000333, "Dialect/Vector/canonicalize_105.mlir": 0.007677799999964918, "Dialect/Vector/vector-warp-distribute_4.mlir": 0.006787599999915983, "Dialect/Vector/vector-transpose-lowering_15.mlir": 0.006789600000047358, "Dialect/Vector/vector-transpose-lowering_4.mlir": 0.007177200000023731, "Dialect/Vector/canonicalize_98.mlir": 0.008484200000020791, "Dialect/Vector/vector-transpose-lowering_8.mlir": 0.006082599999990635, "Dialect/Vector/vector-transpose-lowering_6.mlir": 0.006674600000042119, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 0.009654799999952956, "Dialect/Vector/vector-transpose-lowering_13.mlir": 0.008166799999980868, "Dialect/Vector/canonicalize_63.mlir": 0.007940599999983533, "Dialect/Vector/canonicalize_97.mlir": 0.00723840000000564, "Dialect/Vector/vector-transpose-lowering_14.mlir": 0.007332399999995687, "Dialect/Vector/canonicalize_15.mlir": 0.005900599999949918, "Dialect/Vector/vector-transpose-lowering_21.mlir": 0.007312000000001717, "Dialect/Vector/canonicalize_110.mlir": 0.00700539999998, "Dialect/Vector/canonicalize_102.mlir": 0.005727999999999156, "Dialect/Vector/vector-warp-distribute_14.mlir": 0.006813999999940279, "Dialect/Vector/canonicalize_109.mlir": 0.005987399999958143, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 0.008443199999965146, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 0.006766800000059447, "Dialect/Vector/canonicalize_106.mlir": 0.00806219999994937, "Dialect/Vector/canonicalize_49.mlir": 0.007142600000042876, "Dialect/Vector/canonicalize_99.mlir": 0.009120400000028894, "Dialect/Vector/canonicalize_58.mlir": 0.008478800000011688, "Dialect/Vector/vector-warp-distribute_17.mlir": 0.008578000000034081, "Dialect/Vector/vector-transpose-lowering_16.mlir": 0.0072092000000338885, "Dialect/Vector/vector-transpose-lowering_9.mlir": 0.00856020000001081, "Dialect/Vector/canonicalize_85.mlir": 0.008036399999946297, "Dialect/Vector/canonicalize_73.mlir": 0.008756600000015168, "Dialect/Vector/canonicalize_11.mlir": 0.008522799999991549, "Dialect/Vector/canonicalize_50.mlir": 0.008699999999953434, "Dialect/Vector/canonicalize_17.mlir": 0.007722800000010466, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 0.008898599999974976, "Dialect/Vector/canonicalize_78.mlir": 0.008183599999938451, "Dialect/Vector/canonicalize_68.mlir": 0.010131799999999202, "Dialect/Vector/canonicalize_75.mlir": 0.009383400000024267, "Dialect/Vector/bufferize_2.mlir": 0.00814540000001216, "Dialect/Vector/vector-warp-distribute_22.mlir": 0.008497999999963212, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 0.008726600000045437, "Dialect/Vector/canonicalize_18.mlir": 0.006617199999982404, "Dialect/Vector/vector-transfer-flatten_2.mlir": 0.007058400000005349, "Dialect/Vector/canonicalize_86.mlir": 0.00675600000004124, "Dialect/Vector/canonicalize_94.mlir": 0.00655319999996209, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 0.007619200000044657, "Dialect/Vector/vector-transfer-unroll_1.mlir": 0.008153399999991961, "Dialect/Vector/canonicalize_69.mlir": 0.010348200000044017, "Dialect/Vector/canonicalize_16.mlir": 0.010243799999989278, "Dialect/Vector/canonicalize_1.mlir": 0.008124800000041432, "Dialect/Vector/canonicalize_12.mlir": 0.006354600000031496, "Dialect/Vector/vector-transfer-flatten_5.mlir": 0.00794480000004114, "Dialect/Vector/canonicalize_76.mlir": 0.010192199999983132, "Dialect/Vector/canonicalize_108.mlir": 0.00571220000001631, "Dialect/Vector/canonicalize_23.mlir": 0.008633199999985663, "Dialect/Vector/vector-transfer-unroll_2.mlir": 0.006931600000007166, "Dialect/Vector/vector-transpose-lowering_18.mlir": 0.006878599999981816, "Dialect/Vector/canonicalize_28.mlir": 0.008562799999981507, "Dialect/Vector/canonicalize_55.mlir": 0.006002399999943009, "Dialect/Vector/vector-transfer-unroll_4.mlir": 0.009906200000023091, "Dialect/Vector/vector-transpose-lowering_3.mlir": 0.007063199999993231, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 0.01010679999999411, "Dialect/Vector/canonicalize_67.mlir": 0.009400800000003073, "Dialect/Vector/canonicalize_100.mlir": 0.00791639999997642, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 0.009228799999982584, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 0.008469800000057148, "Dialect/Vector/canonicalize_71.mlir": 0.008792199999970763, "Dialect/Vector/canonicalize_27.mlir": 0.009132800000043063, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 0.013253400000030524, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 0.007175800000004529, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 0.008516000000054192, "Dialect/Vector/canonicalize_38.mlir": 0.007335600000078557, "Dialect/Vector/canonicalize_20.mlir": 0.007132999999976164, "Dialect/Vector/canonicalize_111.mlir": 0.008456600000045, "Dialect/Vector/canonicalize_72.mlir": 0.008226600000034523, "Dialect/Vector/canonicalize_21.mlir": 0.006544799999937822, "Dialect/Vector/vector-transpose-lowering_10.mlir": 0.005785800000012387, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 0.005833999999958905, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 0.0063955999999961936, "Dialect/Vector/canonicalize_10.mlir": 0.008491199999934907, "Dialect/Vector/vector-warp-distribute_11.mlir": 0.007785599999988335, "Dialect/Vector/vector-warp-distribute_21.mlir": 0.008052399999996851, "Dialect/Vector/canonicalize_65.mlir": 0.008560800000032032, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 0.007036599999992177, "Dialect/Vector/vector-transpose-lowering_2.mlir": 0.006581800000003568, "Dialect/Vector/vector-warp-distribute_23.mlir": 0.009932800000024144, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 0.006434799999988172, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 0.007146399999965069, "Dialect/Vector/canonicalize_84.mlir": 0.007879599999978382, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 0.006340399999953661, "Dialect/Vector/canonicalize_7.mlir": 0.006536600000072212, "Dialect/Vector/canonicalize_39.mlir": 0.0058476000000155185, "Dialect/Vector/canonicalize_92.mlir": 0.006533000000035827, "Dialect/Vector/canonicalize_101.mlir": 0.005630600000040431, "Dialect/Vector/vector-warp-distribute_18.mlir": 0.008506800000031945, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 0.008253200000035576, "Dialect/Vector/vector-transfer-flatten_0.mlir": 0.008812199999920268, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 0.010893399999986286, "Dialect/Vector/canonicalize_0.mlir": 0.006066000000009808, "Dialect/Vector/vector-warp-distribute_7.mlir": 0.006943400000000111, "Dialect/Vector/invalid_0.mlir": 0.007552600000053644, "Dialect/Vector/canonicalize_29.mlir": 0.007977200000004814, "Dialect/Vector/canonicalize_6.mlir": 0.009039799999936805, "Dialect/Vector/vector-warp-distribute_6.mlir": 0.007698999999956868, "Dialect/Vector/vector-transpose-lowering_5.mlir": 0.0058568000000377655, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 0.007675000000017462, "Dialect/Vector/canonicalize_45.mlir": 0.007820400000036897, "Dialect/Vector/canonicalize_32.mlir": 0.006667600000037055, "Dialect/Vector/canonicalize_83.mlir": 0.007316600000012841, "Dialect/Vector/canonicalize_74.mlir": 0.009505199999966862, "Dialect/Vector/vector-transfer-unroll_0.mlir": 0.009066600000005564, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 0.006577800000013667, "Dialect/Vector/canonicalize_56.mlir": 0.007520999999997002, "Dialect/Vector/canonicalize_107.mlir": 0.008747800000037387, "Dialect/Vector/canonicalize_59.mlir": 0.014106999999967229, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 0.008157000000028346, "Dialect/Vector/vector-transpose-lowering_12.mlir": 0.0038553999999749065, "Dialect/Vector/canonicalize_91.mlir": 0.008110000000033323, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 0.0072986000000128115, "Dialect/Vector/canonicalize_46.mlir": 0.00848999999998341, "Dialect/Vector/canonicalize_93.mlir": 0.007921999999962282, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 0.009172399999988557, "Dialect/Vector/canonicalize_89.mlir": 0.00882340000007389, "Dialect/Vector/canonicalize_62.mlir": 0.007861400000001595, "Dialect/Vector/vector-warp-distribute_24.mlir": 0.007885600000008708, "Dialect/Vector/canonicalize_104.mlir": 0.007618399999955727, "Dialect/Vector/vector-transpose-lowering_11.mlir": 0.007095399999980145, "Dialect/Vector/canonicalize_13.mlir": 0.008638400000018009, "Dialect/Vector/vector-warp-distribute_16.mlir": 0.008960399999978108, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 0.0071448000000600585, "Dialect/Vector/vector-transfer-flatten_7.mlir": 0.0076312000000143595, "Dialect/OpenACC/ops_8.mlir": 0.008673799999996845, "Dialect/OpenACC/canonicalize_5.mlir": 0.008346999999957916, "Dialect/OpenACC/canonicalize_2.mlir": 0.008004600000003848, "Dialect/OpenACC/canonicalize_8.mlir": 0.006260000000020227, "Dialect/OpenACC/ops_11.mlir": 0.00947040000000925, "Dialect/OpenACC/ops_3.mlir": 0.013996800000040822, "Dialect/OpenACC/canonicalize_4.mlir": 0.005919600000015635, "Dialect/OpenACC/ops_0.mlir": 0.008734999999978755, "Dialect/OpenACC/canonicalize_3.mlir": 0.006279600000016217, "Dialect/OpenACC/ops_4.mlir": 0.014182400000026973, "Dialect/OpenACC/ops_9.mlir": 0.006598400000075344, "Dialect/OpenACC/ops_1.mlir": 0.009066400000028807, "Dialect/OpenACC/ops_2.mlir": 0.010759000000052765, "Dialect/OpenACC/canonicalize_1.mlir": 0.006977199999982986, "Dialect/OpenACC/ops_6.mlir": 0.00795459999999366, "Dialect/OpenACC/ops_5.mlir": 0.011246200000005046, "Dialect/OpenACC/canonicalize_7.mlir": 0.008042399999976624, "Dialect/OpenACC/canonicalize_0.mlir": 0.0065481999999974505, "Dialect/OpenACC/canonicalize_6.mlir": 0.007015600000067934, "Dialect/OpenACC/ops_7.mlir": 0.011020000000007713, "Dialect/OpenACC/ops_10.mlir": 0.007589199999983975, "Dialect/PDL/ops_8.mlir": 0.005604399999992893, "Dialect/PDL/canonicalize.mlir": 0.006401200000073004, "Dialect/PDL/ops_11.mlir": 0.006523399999969115, "Dialect/PDL/ops_3.mlir": 0.006563600000026782, "Dialect/PDL/ops_12.mlir": 0.006795599999986734, "Dialect/PDL/ops_0.mlir": 0.004844599999978527, "Dialect/PDL/ops_4.mlir": 0.005417799999941053, "Dialect/PDL/ops_1.mlir": 0.008461799999986397, "Dialect/PDL/ops_2.mlir": 0.004277399999955378, "Dialect/PDL/ops_6.mlir": 0.005798400000003312, "Dialect/PDL/ops_5.mlir": 0.005969399999958114, "Dialect/PDL/ops_10.mlir": 0.007203600000048027, "Dialect/Affine/simplify-structures_1.mlir": 0.0075772000000142725, "Dialect/Affine/canonicalize_48.mlir": 0.00824060000004465, "Dialect/Affine/loop-tiling_0.mlir": 0.004510599999957776, "Dialect/Affine/canonicalize_9.mlir": 0.008392199999980221, "Dialect/Affine/load-store_10.mlir": 0.0071080000000620204, "Dialect/Affine/ops_8.mlir": 0.007133599999997386, "Dialect/Affine/canonicalize_54.mlir": 0.008778200000051584, "Dialect/Affine/canonicalize_44.mlir": 0.006649999999990541, "Dialect/Affine/simplify-structures_6.mlir": 0.009106199999951058, "Dialect/Affine/canonicalize_60.mlir": 0.0071331999999529215, "Dialect/Affine/canonicalize_61.mlir": 0.007206800000039948, "Dialect/Affine/loop-tiling_12.mlir": 0.006556999999975233, "Dialect/Affine/canonicalize_14.mlir": 0.008389600000009522, "Dialect/Affine/canonicalize_37.mlir": 0.006615799999963201, "Dialect/Affine/constant-fold_1.mlir": 0.008316199999990203, "Dialect/Affine/canonicalize_47.mlir": 0.00571139999992738, "Dialect/Affine/canonicalize_35.mlir": 0.008306400000037684, "Dialect/Affine/simplify-structures_3.mlir": 0.0075956000000587665, "Dialect/Affine/canonicalize_57.mlir": 0.007608200000049692, "Dialect/Affine/canonicalize_19.mlir": 0.007420799999999872, "Dialect/Affine/canonicalize_36.mlir": 0.007450799999969604, "Dialect/Affine/canonicalize_40.mlir": 0.006355200000052718, "Dialect/Affine/dma_0.mlir": 0.006084199999986595, "Dialect/Affine/ops_4.mlir": 0.01145379999998113, "Dialect/Affine/canonicalize_15.mlir": 0.005383200000051147, "Dialect/Affine/canonicalize_49.mlir": 0.0073511999999936965, "Dialect/Affine/constant-fold_0.mlir": 0.00707540000003064, "Dialect/Affine/slicing-utils_2.mlir": 0.007861400000001595, "Dialect/Affine/canonicalize_11.mlir": 0.008437600000070234, "Dialect/Affine/canonicalize_50.mlir": 0.007282599999962258, "Dialect/Affine/canonicalize_17.mlir": 0.006942799999978888, "Dialect/Affine/canonicalize_18.mlir": 0.007030000000031578, "Dialect/Affine/ops_1.mlir": 0.009135799999967276, "Dialect/Affine/simplify-structures_4.mlir": 0.007693000000017491, "Dialect/Affine/canonicalize_16.mlir": 0.006460600000082195, "Dialect/Affine/canonicalize_12.mlir": 0.008172800000011193, "Dialect/Affine/ops_6.mlir": 0.008293600000070001, "Dialect/Affine/constant-fold_2.mlir": 0.007678200000009383, "Dialect/Affine/simplify-structures_7.mlir": 0.007674999999926513, "Dialect/Affine/canonicalize_52.mlir": 0.0066020000000207805, "Dialect/Affine/canonicalize_55.mlir": 0.006090399999993679, "Dialect/Affine/canonicalize_53.mlir": 0.006986599999981991, "Dialect/Affine/canonicalize_51.mlir": 0.008253600000080042, "Dialect/Affine/simplify-structures_9.mlir": 0.00887880000000223, "Dialect/Affine/canonicalize_38.mlir": 0.006106199999976525, "Dialect/Affine/simplify-structures_2.mlir": 0.008255999999983032, "Dialect/Affine/canonicalize_10.mlir": 0.007683199999974022, "Dialect/Affine/loop-tiling-parametric_0.mlir": 0.00483700000004319, "Dialect/Affine/canonicalize_0.mlir": 0.006376600000021426, "Dialect/Affine/invalid_0.mlir": 0.004846199999974488, "Dialect/Affine/canonicalize_6.mlir": 0.008315399999992224, "Dialect/Affine/canonicalize_45.mlir": 0.005393800000001647, "Dialect/Affine/dma-generate_0.mlir": 0.0053718000000117175, "Dialect/Affine/canonicalize_56.mlir": 0.006895600000007107, "Dialect/Affine/simplify-structures_8.mlir": 0.007549999999991996, "Dialect/Affine/canonicalize_46.mlir": 0.008482200000071317, "Dialect/Affine/slicing-utils_3.mlir": 0.008676999999988767, "Dialect/Affine/canonicalize_62.mlir": 0.006266999999934342, "Dialect/Affine/loop-tiling-validity_0.mlir": 0.00672260000001188, "Dialect/Affine/load-store_0.mlir": 0.005747199999950681, "Dialect/Affine/canonicalize_13.mlir": 0.006788599999981671, "Dialect/Affine/loop-coalescing_0.mlir": 0.010404399999970337, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 0.0057700000000295406, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 0.0053995999999642665, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 0.006715399999939109, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 0.006416400000034628, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 0.007429599999977654, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 0.005938600000081351, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 0.006646399999954156, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 0.0058806000000004134, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 0.006771200000002864, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 0.005766600000060862, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 0.006898200000068755, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 0.007256999999935942, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 0.005638999999973748, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 0.006574600000021746, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 0.006692399999974441, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 0.007647600000018429, "Dialect/Bufferization/canonicalize_9.mlir": 0.008775599999989937, "Dialect/Bufferization/canonicalize_5.mlir": 0.006941400000050635, "Dialect/Bufferization/canonicalize_2.mlir": 0.009119999999984429, "Dialect/Bufferization/canonicalize_8.mlir": 0.00828799999999319, "Dialect/Bufferization/canonicalize_14.mlir": 0.007209799999964161, "Dialect/Bufferization/canonicalize_4.mlir": 0.007027199999993172, "Dialect/Bufferization/ops.mlir": 0.007908799999950134, "Dialect/Bufferization/canonicalize_3.mlir": 0.007659800000055839, "Dialect/Bufferization/canonicalize_15.mlir": 0.007369199999993725, "Dialect/Bufferization/canonicalize_11.mlir": 0.006094599999960338, "Dialect/Bufferization/canonicalize_1.mlir": 0.008702199999970617, "Dialect/Bufferization/canonicalize_12.mlir": 0.011069399999996676, "Dialect/Bufferization/canonicalize_10.mlir": 0.005861400000048889, "Dialect/Bufferization/canonicalize_7.mlir": 0.008659399999942252, "Dialect/Bufferization/canonicalize_0.mlir": 0.009873599999991711, "Dialect/Bufferization/inlining.mlir": 0.00891619999993054, "Dialect/Bufferization/canonicalize_6.mlir": 0.005878000000029715, "Dialect/Bufferization/canonicalize_13.mlir": 0.008422800000062125, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 0.008683000000019092, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 0.00936359999996057, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 0.005196599999999307, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 0.009326799999962531, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 0.008755199999995966, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 0.006999799999994139, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 0.0067914000000200755, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 0.009755200000017793, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 0.006109600000036153, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 0.006588399999964167, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 0.007726600000023609, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 0.010740400000031514, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 0.009786400000029971, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 0.010193600000002334, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 0.010669000000052619, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 0.014314599999943311, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 0.00851859999993394, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 0.009758200000032958, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 0.009560400000009395, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 0.009800799999993615, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 0.008338399999956891, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 0.008687000000008993, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 0.01178039999995235, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 0.005999599999995553, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 0.012757199999941803, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 0.0081478000000061, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 0.007705200000054901, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 0.008537199999955192, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 0.0064471999999113905, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 0.010055599999941479, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 0.00995679999996355, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 0.01185379999997167, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 0.0070607999999992895, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 0.010100800000054732, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 0.008075600000029225, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 0.015227000000049885, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 0.014492599999994128, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 0.008388599999943836, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 0.01240879999995741, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 0.010426599999937025, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 0.008520000000044093, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 0.013967200000024604, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 0.008973800000057963, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 0.008575399999972432, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 0.011388999999962835, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 0.011111600000003819, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 0.00820819999999003, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 0.006722400000035123, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 0.009106400000018767, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 0.009271399999943242, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 0.01188879999999699, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 0.009945999999945342, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 0.007715600000028644, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 0.008611199999995734, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 0.008321199999954842, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 0.007932999999957247, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 0.00992339999993419, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 0.00818699999999808, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 0.012006800000017392, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 0.011518400000022666, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 0.00720339999998032, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 0.012896199999977398, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 0.00877360000004046, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 0.01071300000003248, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 0.007189600000037899, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 0.012714799999957904, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 0.009926400000040303, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 0.010685999999986961, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 0.013079800000014075, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 0.008515799999986483, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 0.009058800000002521, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 0.0058148000000073806, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 0.011172999999962486, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 0.016283999999996013, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 0.011136600000008911, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 0.010231600000042817, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 0.00876879999996163, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 0.009258599999975558, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 0.007916000000022905, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 0.009584599999925558, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 0.01340860000000248, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 0.007878199999959179, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 0.006761600000027101, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 0.007886999999936962, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 0.008849999999983992, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 0.010298199999942881, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 0.007583200000044599, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 0.013068399999974644, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 0.008998799999972107, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 0.011011199999938982, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 0.007270599999992555, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 0.008307799999965938, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 0.006120399999963411, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 0.0057950000000346336, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 0.008859000000029482, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 0.006743600000027073, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 0.008854200000041602, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 0.009901199999967502, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 0.010476000000016939, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 0.011452599999938685, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 0.009062600000015663, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 0.011771399999997812, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 0.009226000000035128, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 0.013227999999980967, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 0.005970199999956094, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 0.008416000000033818, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 0.008919199999945704, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 0.007995200000004843, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 0.007664800000020478, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 0.011210599999958503, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 0.01102839999994103, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 0.008584400000017922, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 0.010786399999960849, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 0.010922200000004522, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 0.011814000000049419, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 0.009076999999979306, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 0.008440200000040931, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 0.007890399999996588, "Dialect/Quant/parse-uniform_14.mlir": 0.0063932000000022525, "Dialect/Quant/parse-uniform_12.mlir": 0.007507199999963632, "Dialect/Quant/parse-uniform_10.mlir": 0.007215199999973265, "Dialect/Quant/parse-any_2.mlir": 0.0055389999999533755, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 0.004114199999912671, "Dialect/Quant/canonicalize_2.mlir": 0.008122000000003026, "Dialect/Quant/parse-any_3.mlir": 0.006130800000028103, "Dialect/Quant/parse-uniform_8.mlir": 0.005898400000023685, "Dialect/Quant/parse-calibrated_0.mlir": 0.006066199999986565, "Dialect/Quant/parse-uniform_0.mlir": 0.006088599999930011, "Dialect/Quant/parse-uniform_15.mlir": 0.006379800000013347, "Dialect/Quant/parse-uniform_13.mlir": 0.007826399999976275, "Dialect/Quant/parse-uniform_16.mlir": 0.007152200000018638, "Dialect/Quant/parse-uniform-invalid_0.mlir": 0.004781199999979435, "Dialect/Quant/parse-uniform_6.mlir": 0.007198400000015681, "Dialect/Quant/canonicalize_1.mlir": 0.0064772000000630214, "Dialect/Quant/parse-uniform_11.mlir": 0.005983599999944999, "Dialect/Quant/parse-uniform_2.mlir": 0.0061459999999897265, "Dialect/Quant/parse-uniform_4.mlir": 0.007385400000021036, "Dialect/Quant/parse-any-invalid_0.mlir": 0.004567800000040733, "Dialect/Quant/parse-uniform_3.mlir": 0.007776599999942846, "Dialect/Quant/parse-calibrated_1.mlir": 0.005809000000044762, "Dialect/Quant/parse-any_1.mlir": 0.0071487999999590105, "Dialect/Quant/canonicalize_0.mlir": 0.005082199999924342, "Dialect/Quant/parse-uniform_17.mlir": 0.005531199999950331, "Dialect/Quant/parse-uniform_1.mlir": 0.005732799999987037, "Dialect/Quant/parse-any_0.mlir": 0.004498599999988073, "Dialect/Quant/parse-uniform_9.mlir": 0.006022200000006706, "Dialect/Quant/parse-uniform_7.mlir": 0.007211800000004587, "Dialect/Quant/parse-uniform_5.mlir": 0.006138400000054389, "Dialect/Math/expand-math_0.mlir": 0.007487599999967643, "Dialect/Tensor/canonicalize_48.mlir": 0.00994540000001507, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 0.009206600000015896, "Dialect/Tensor/canonicalize_82.mlir": 0.008633600000030129, "Dialect/Tensor/bufferize_19.mlir": 0.00752280000006067, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 0.006387199999971926, "Dialect/Tensor/canonicalize_41.mlir": 0.007417199999963486, "Dialect/Tensor/bufferize_22.mlir": 0.008078000000023167, "Dialect/Tensor/bufferize_15.mlir": 0.009128800000053162, "Dialect/Tensor/canonicalize_90.mlir": 0.009589199999936682, "Dialect/Tensor/canonicalize_9.mlir": 0.006422599999950762, "Dialect/Tensor/one-shot-bufferize_8.mlir": 0.006596400000034919, "Dialect/Tensor/canonicalize_70.mlir": 0.008726999999998953, "Dialect/Tensor/bufferize_1.mlir": 0.008530599999994592, "Dialect/Tensor/one-shot-bufferize_10.mlir": 0.011034999999992579, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 0.008067000000028201, "Dialect/Tensor/bufferize_14.mlir": 0.008534999999938009, "Dialect/Tensor/canonicalize_80.mlir": 0.006916799999999057, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 0.007152599999972154, "Dialect/Tensor/canonicalize_64.mlir": 0.008601200000066455, "Dialect/Tensor/canonicalize_79.mlir": 0.009628599999996369, "Dialect/Tensor/one-shot-bufferize_6.mlir": 0.011029400000006717, "Dialect/Tensor/bufferize_27.mlir": 0.007785400000011577, "Dialect/Tensor/canonicalize_22.mlir": 0.008480999999937922, "Dialect/Tensor/one-shot-bufferize_2.mlir": 0.010722399999940535, "Dialect/Tensor/bufferize_21.mlir": 0.008724400000028254, "Dialect/Tensor/canonicalize_54.mlir": 0.007506400000056601, "Dialect/Tensor/canonicalize_44.mlir": 0.008888000000024477, "Dialect/Tensor/canonicalize_2.mlir": 0.009135199999946053, "Dialect/Tensor/canonicalize_81.mlir": 0.009272799999962444, "Dialect/Tensor/canonicalize_60.mlir": 0.007989199999974517, "Dialect/Tensor/bufferize_6.mlir": 0.00780800000002273, "Dialect/Tensor/canonicalize_25.mlir": 0.009537399999953778, "Dialect/Tensor/canonicalize_8.mlir": 0.007984399999986635, "Dialect/Tensor/canonicalize_61.mlir": 0.007893200000034994, "Dialect/Tensor/split-padding_0.mlir": 0.008000400000037189, "Dialect/Tensor/canonicalize_14.mlir": 0.006751399999939167, "Dialect/Tensor/canonicalize_26.mlir": 0.008065799999985756, "Dialect/Tensor/canonicalize_88.mlir": 0.00843140000006315, "Dialect/Tensor/canonicalize_37.mlir": 0.008071799999925133, "Dialect/Tensor/canonicalize_47.mlir": 0.006540599999971164, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 0.0070686000000023345, "Dialect/Tensor/canonicalize_35.mlir": 0.008903999999984081, "Dialect/Tensor/canonicalize_57.mlir": 0.00915580000000773, "Dialect/Tensor/canonicalize_77.mlir": 0.00848679999999149, "Dialect/Tensor/canonicalize_24.mlir": 0.00950379999994766, "Dialect/Tensor/canonicalize_19.mlir": 0.008519799999976384, "Dialect/Tensor/bufferize_13.mlir": 0.007672400000046764, "Dialect/Tensor/canonicalize_30.mlir": 0.008087400000022171, "Dialect/Tensor/canonicalize_4.mlir": 0.006239800000003015, "Dialect/Tensor/one-shot-bufferize_5.mlir": 0.008944399999927554, "Dialect/Tensor/canonicalize_36.mlir": 0.010119599999961792, "Dialect/Tensor/bufferize_0.mlir": 0.007063600000037695, "Dialect/Tensor/canonicalize_66.mlir": 0.007336000000032072, "Dialect/Tensor/canonicalize_87.mlir": 0.008212000000003172, "Dialect/Tensor/bufferize_8.mlir": 0.007372599999962403, "Dialect/Tensor/canonicalize_3.mlir": 0.00849000000007436, "Dialect/Tensor/canonicalize_40.mlir": 0.008140199999979813, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 0.008574599999974453, "Dialect/Tensor/one-shot-bufferize_9.mlir": 0.006697600000006787, "Dialect/Tensor/bufferize_16.mlir": 0.008346199999959936, "Dialect/Tensor/bufferize_28.mlir": 0.0077019999999720316, "Dialect/Tensor/canonicalize_98.mlir": 0.006757800000013958, "Dialect/Tensor/bufferize_9.mlir": 0.008656599999994796, "Dialect/Tensor/bufferize_20.mlir": 0.007348799999999755, "Dialect/Tensor/one-shot-bufferize_1.mlir": 0.010604000000057567, "Dialect/Tensor/canonicalize_63.mlir": 0.005903200000011566, "Dialect/Tensor/canonicalize_97.mlir": 0.007830199999989417, "Dialect/Tensor/canonicalize_15.mlir": 0.006393600000046717, "Dialect/Tensor/bufferize_23.mlir": 0.008087000000068656, "Dialect/Tensor/bufferize_18.mlir": 0.007852600000023812, "Dialect/Tensor/canonicalize_49.mlir": 0.007369399999970483, "Dialect/Tensor/canonicalize_58.mlir": 0.009197399999993649, "Dialect/Tensor/canonicalize_95.mlir": 0.008034399999996823, "Dialect/Tensor/canonicalize_42.mlir": 0.0074905999999828055, "Dialect/Tensor/canonicalize_85.mlir": 0.009340599999995902, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 0.008078999999997904, "Dialect/Tensor/canonicalize_73.mlir": 0.008708999999998922, "Dialect/Tensor/canonicalize_11.mlir": 0.00990219999994224, "Dialect/Tensor/canonicalize_50.mlir": 0.007328599999982544, "Dialect/Tensor/canonicalize_17.mlir": 0.00893499999992855, "Dialect/Tensor/canonicalize_78.mlir": 0.008024000000023079, "Dialect/Tensor/canonicalize_68.mlir": 0.005627199999980803, "Dialect/Tensor/canonicalize_75.mlir": 0.008546000000023923, "Dialect/Tensor/bufferize_2.mlir": 0.008284199999980046, "Dialect/Tensor/canonicalize_18.mlir": 0.006753400000070542, "Dialect/Tensor/canonicalize_86.mlir": 0.007458599999972648, "Dialect/Tensor/canonicalize_31.mlir": 0.008906200000001262, "Dialect/Tensor/canonicalize_94.mlir": 0.008180799999990995, "Dialect/Tensor/canonicalize_69.mlir": 0.008527000000049157, "Dialect/Tensor/canonicalize_16.mlir": 0.007855399999971268, "Dialect/Tensor/canonicalize_1.mlir": 0.006872000000021217, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 0.009381800000028306, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 0.008978399999978137, "Dialect/Tensor/canonicalize_12.mlir": 0.008647999999993772, "Dialect/Tensor/bufferize_26.mlir": 0.006347400000049674, "Dialect/Tensor/canonicalize_76.mlir": 0.007919800000036049, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 0.009301999999934196, "Dialect/Tensor/bufferize_4.mlir": 0.006506400000034773, "Dialect/Tensor/canonicalize_23.mlir": 0.007840000000032887, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 0.007029400000010355, "Dialect/Tensor/canonicalize_52.mlir": 0.007036400000015419, "Dialect/Tensor/canonicalize_28.mlir": 0.008760599999914121, "Dialect/Tensor/canonicalize_55.mlir": 0.007890800000041054, "Dialect/Tensor/canonicalize_53.mlir": 0.0078031999999439, "Dialect/Tensor/canonicalize_43.mlir": 0.008345600000029662, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 0.009378199999991921, "Dialect/Tensor/canonicalize_51.mlir": 0.007318000000032044, "Dialect/Tensor/canonicalize_34.mlir": 0.00925680000000284, "Dialect/Tensor/canonicalize_67.mlir": 0.008121600000049512, "Dialect/Tensor/one-shot-bufferize_3.mlir": 0.009373999999934313, "Dialect/Tensor/bufferize_17.mlir": 0.00752280000006067, "Dialect/Tensor/bufferize_25.mlir": 0.009304599999995843, "Dialect/Tensor/canonicalize_71.mlir": 0.009522200000083103, "Dialect/Tensor/canonicalize_27.mlir": 0.0062538000000131435, "Dialect/Tensor/canonicalize_38.mlir": 0.009082000000034895, "Dialect/Tensor/canonicalize_20.mlir": 0.007869799999934913, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 0.007343000000037137, "Dialect/Tensor/canonicalize_72.mlir": 0.007044399999995221, "Dialect/Tensor/canonicalize_21.mlir": 0.006845599999996921, "Dialect/Tensor/canonicalize_10.mlir": 0.01222379999999248, "Dialect/Tensor/bufferize_12.mlir": 0.010667199999988951, "Dialect/Tensor/one-shot-bufferize_4.mlir": 0.008633600000030129, "Dialect/Tensor/canonicalize_65.mlir": 0.008843400000023394, "Dialect/Tensor/bufferize_24.mlir": 0.008555799999976443, "Dialect/Tensor/canonicalize_84.mlir": 0.005047999999987951, "Dialect/Tensor/canonicalize_7.mlir": 0.008683800000017072, "Dialect/Tensor/split-padding_1.mlir": 0.009134999999969296, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 0.00700780000006489, "Dialect/Tensor/bufferize_11.mlir": 0.008915199999955803, "Dialect/Tensor/canonicalize_39.mlir": 0.008545800000047166, "Dialect/Tensor/one-shot-bufferize_0.mlir": 0.010877199999958976, "Dialect/Tensor/canonicalize_92.mlir": 0.008390799999961018, "Dialect/Tensor/bufferize_10.mlir": 0.006870799999978772, "Dialect/Tensor/canonicalize_0.mlir": 0.008573599999999714, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 0.008275199999934557, "Dialect/Tensor/canonicalize_29.mlir": 0.007630799999969895, "Dialect/Tensor/canonicalize_6.mlir": 0.00838000000003376, "Dialect/Tensor/one-shot-bufferize_7.mlir": 0.009272200000032172, "Dialect/Tensor/canonicalize_45.mlir": 0.009793999999965308, "Dialect/Tensor/canonicalize_32.mlir": 0.009424200000012206, "Dialect/Tensor/canonicalize_83.mlir": 0.008398599999964063, "Dialect/Tensor/canonicalize_74.mlir": 0.008513599999969302, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 0.00957220000000234, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 0.007581800000025396, "Dialect/Tensor/canonicalize_56.mlir": 0.008561199999985548, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 0.006391600000006293, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 0.008333200000015495, "Dialect/Tensor/canonicalize_59.mlir": 0.00787159999999858, "Dialect/Tensor/canonicalize_96.mlir": 0.008831999999983964, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 0.008695799999986775, "Dialect/Tensor/canonicalize_91.mlir": 0.008808800000042537, "Dialect/Tensor/canonicalize_46.mlir": 0.006714000000010855, "Dialect/Tensor/bufferize_30.mlir": 0.009369200000037381, "Dialect/Tensor/canonicalize_93.mlir": 0.007749800000055984, "Dialect/Tensor/canonicalize_89.mlir": 0.007659400000011374, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 0.009354600000006031, "Dialect/Tensor/canonicalize_62.mlir": 0.007227400000010676, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 0.00948580000003858, "Dialect/Tensor/bufferize_7.mlir": 0.00790259999994305, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 0.00667619999994713, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 0.008832999999958702, "Dialect/Tensor/canonicalize_33.mlir": 0.00790500000002794, "Dialect/Tensor/canonicalize_13.mlir": 0.007771800000045914, "Dialect/Tensor/bufferize_3.mlir": 0.008535800000026938, "Dialect/Tensor/bufferize_5.mlir": 0.007893399999920803, "Dialect/Tensor/bufferize_29.mlir": 0.008153799999945477, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 0.010346800000024813, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 0.009465000000000145, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 0.009083800000007613, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 0.009703799999988405, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 0.00871820000002117, "Dialect/Tosa/constant-op-fold_14.mlir": 0.008062799999970593, "Dialect/Tosa/broadcast.mlir": 0.012723199999982171, "Dialect/Tosa/constant_folding.mlir": 0.010491599999932077, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 0.010678199999983918, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 0.008209600000009231, "Dialect/Tosa/constant-op-fold_24.mlir": 0.008988800000042829, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 0.0076771999999436956, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 0.00753100000001723, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 0.00801259999998365, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 0.007328599999982544, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 0.008477200000015728, "Dialect/Tosa/constant-op-fold_27.mlir": 0.009466599999996106, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 0.008158199999979843, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 0.008706600000004982, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 0.009826599999996688, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 0.0079171999999744, "Dialect/Tosa/constant-op-fold_36.mlir": 0.007330799999999726, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 0.007938800000010815, "Dialect/Tosa/constant-op-fold_4.mlir": 0.009603400000014518, "Dialect/Tosa/constrained_shapes.mlir": 0.009547600000041711, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 0.009921599999961473, "Dialect/Tosa/quant-test.mlir": 0.009165800000027957, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 0.009273800000028132, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 0.008374199999980191, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 0.00878499999998894, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 0.009320800000023156, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 0.007654600000023493, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 0.00901559999992969, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 0.007767599999988306, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 0.008351399999992282, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 0.007879000000048108, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 0.009506599999986065, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 0.007914399999935994, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 0.00933020000002216, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 0.010247399999934714, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 0.00910520000006727, "Dialect/Tosa/constant-op-fold_1.mlir": 0.007603799999924376, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 0.009097399999973277, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 0.009537400000044726, "Dialect/Tosa/constant-op-fold_9.mlir": 0.007756599999993341, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 0.007212999999956083, "Dialect/Tosa/constant-op-fold_3.mlir": 0.009188799999992624, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 0.00994780000000901, "Dialect/Tosa/constant-op-fold_15.mlir": 0.008162600000014208, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 0.008360999999968043, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 0.009852599999976518, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 0.009173999999984517, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 0.008019599999988714, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 0.010286400000040885, "Dialect/Tosa/constant-op-fold_10.mlir": 0.009052999999948953, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 0.006660399999964284, "Dialect/Tosa/constant-op-fold_17.mlir": 0.008383000000048924, "Dialect/Tosa/constant-op-fold_21.mlir": 0.009613199999967037, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 0.003329600000051869, "Dialect/Tosa/constant-op-fold_2.mlir": 0.008018999999967491, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 0.008176600000024337, "Dialect/Tosa/constant-op-fold_23.mlir": 0.008947799999987183, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 0.007122400000025664, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 0.010100399999919319, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 0.009624999999959982, "Dialect/Tosa/constant-op-fold_39.mlir": 0.008357599999999365, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 0.008830599999964762, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 0.008615399999962392, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 0.010473799999999756, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 0.007196400000066205, "Dialect/Tosa/constant-op-fold_33.mlir": 0.0089495999999599, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 0.00905080000002272, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 0.008274799999981042, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 0.008346199999959936, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 0.008563599999979488, "Dialect/Tosa/constant-op-fold_13.mlir": 0.007247999999981403, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 0.009074199999940902, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 0.006660000000010768, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 0.010087599999951635, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 0.00909060000003592, "Dialect/Tosa/constant-op-fold_32.mlir": 0.00968459999994593, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 0.009528000000045722, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 0.0071672000000035044, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 0.008379799999966053, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 0.008422799999971175, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 0.008778800000072806, "Dialect/Tosa/constant-op-fold_25.mlir": 0.008635400000002846, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 0.009501599999930476, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 0.009130000000004657, "Dialect/Tosa/constant-op-fold_19.mlir": 0.009368200000062643, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 0.00837439999995695, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 0.008699599999999919, "Dialect/Tosa/constant-op-fold_31.mlir": 0.010443800000030024, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 0.009931200000028183, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 0.011974599999939528, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 0.008748599999944418, "Dialect/Tosa/constant-op-fold_35.mlir": 0.009791199999926902, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 0.007837599999947997, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 0.009128799999962212, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 0.00723760000000766, "Dialect/Tosa/constant-op-fold_30.mlir": 0.009676999999919644, "Dialect/Tosa/constant-op-fold_12.mlir": 0.0073392000000239935, "Dialect/Tosa/constant-op-fold_18.mlir": 0.008690599999954429, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 0.008921000000009371, "Dialect/Tosa/constant-op-fold_34.mlir": 0.009705599999961123, "Dialect/Tosa/constant-op-fold_7.mlir": 0.009405800000058662, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 0.008747399999992921, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 0.007941000000027999, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 0.008165199999984907, "Dialect/Tosa/constant-op-fold_28.mlir": 0.008886600000005273, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 0.00840539999999237, "Dialect/Tosa/constant-op-fold_40.mlir": 0.010205599999972037, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 0.009502599999996164, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 0.009253399999943212, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 0.007730799999990268, "Dialect/Tosa/constant-op-fold_5.mlir": 0.008362600000054954, "Dialect/Tosa/constant-op-fold_20.mlir": 0.008282200000030571, "Dialect/Tosa/constant-op-fold_0.mlir": 0.013672199999928126, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 0.009032999999999448, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 0.007802400000036869, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 0.00905480000001262, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 0.011326399999961722, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 0.00961699999998018, "Dialect/Tosa/constant-op-fold_37.mlir": 0.007074800000009418, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 0.00851780000002691, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 0.007781800000066142, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 0.00911420000002181, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 0.007648200000039651, "Dialect/Tosa/constant-op-fold_26.mlir": 0.01021839999993972, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 0.004633999999987282, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 0.009007799999926647, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 0.009401199999956589, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 0.009760999999980414, "Dialect/Tosa/constant-op-fold_8.mlir": 0.008732199999940349, "Dialect/Tosa/constant-op-fold_38.mlir": 0.008125600000039413, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 0.00919899999998961, "Dialect/Tosa/constant-op-fold_11.mlir": 0.005268400000022666, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 0.008689799999956449, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 0.008530799999971351, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 0.008659800000077666, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 0.008069400000022143, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 0.009618800000043847, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 0.008065599999918049, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 0.008500999999978377, "Dialect/Tosa/constant-op-fold_29.mlir": 0.010384400000020833, "Dialect/Tosa/constant-op-fold_22.mlir": 0.006779199999982666, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 0.008381999999983236, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 0.008673799999996845, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 0.008327600000029634, "Dialect/Tosa/constant-op-fold_16.mlir": 0.007233200000064244, "Dialect/Tosa/constant-op-fold_6.mlir": 0.009166200000072422, "Dialect/MemRef/expand-ops_1.mlir": 0.007134799999948882, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 0.006796200000007957, "Dialect/MemRef/canonicalize_22.mlir": 0.008406600000034814, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 0.009030200000051992, "Dialect/MemRef/canonicalize_25.mlir": 0.00714799999996103, "Dialect/MemRef/canonicalize_14.mlir": 0.00889180000003762, "Dialect/MemRef/canonicalize_26.mlir": 0.00691579999993337, "Dialect/MemRef/canonicalize_24.mlir": 0.00661419999996724, "Dialect/MemRef/canonicalize_30.mlir": 0.008436599999913596, "Dialect/MemRef/canonicalize_40.mlir": 0.0057819999999992435, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 0.008582800000021961, "Dialect/MemRef/canonicalize_15.mlir": 0.006938399999944523, "Dialect/MemRef/canonicalize_42.mlir": 0.008602199999950244, "Dialect/MemRef/expand-ops_2.mlir": 0.008566400000017894, "Dialect/MemRef/canonicalize_11.mlir": 0.0071632000000136035, "Dialect/MemRef/canonicalize_50.mlir": 0.008437400000002527, "Dialect/MemRef/canonicalize_17.mlir": 0.005912400000033813, "Dialect/MemRef/canonicalize_31.mlir": 0.007947599999988597, "Dialect/MemRef/canonicalize_23.mlir": 0.007017799999994167, "Dialect/MemRef/canonicalize_28.mlir": 0.007348799999999755, "Dialect/MemRef/canonicalize_43.mlir": 0.007758000000012544, "Dialect/MemRef/canonicalize_27.mlir": 0.007114799999999377, "Dialect/MemRef/canonicalize_38.mlir": 0.009677999999985332, "Dialect/MemRef/canonicalize_21.mlir": 0.008376599999974133, "Dialect/MemRef/canonicalize_10.mlir": 0.004842000000007829, "Dialect/MemRef/canonicalize_39.mlir": 0.008692599999994855, "Dialect/MemRef/canonicalize_29.mlir": 0.008888799999931507, "Dialect/MemRef/expand-ops_0.mlir": 0.004089999999996508, "Dialect/MemRef/canonicalize_33.mlir": 0.004860799999914889, "Dialect/SCF/for-loop-peeling_2.mlir": 0.007999999999992725, "Dialect/SCF/loop-pipelining_5.mlir": 0.006471599999895261, "Dialect/SCF/parallel-loop-tiling_0.mlir": 0.008218399999896065, "Dialect/SCF/canonicalize_9.mlir": 0.006921200000033423, "Dialect/SCF/one-shot-bufferize_8.mlir": 0.006648999999924854, "Dialect/SCF/for-loop-canonicalization_15.mlir": 0.007133799999974144, "Dialect/SCF/parallel-loop-fusion_7.mlir": 0.00705920000000333, "Dialect/SCF/for-loop-specialization_0.mlir": 0.009244399999988672, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 0.00862859999997454, "Dialect/SCF/one-shot-bufferize_6.mlir": 0.006584199999997509, "Dialect/SCF/for-loop-canonicalization_2.mlir": 0.01068200000008801, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 0.008965399999942747, "Dialect/SCF/for-loop-peeling_4.mlir": 0.009236799999962386, "Dialect/SCF/canonicalize_22.mlir": 0.011236600000120233, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 0.011326399999961722, "Dialect/SCF/parallel-loop-fusion_4.mlir": 0.007938800000010815, "Dialect/SCF/loop-pipelining_4.mlir": 0.007173399999919639, "Dialect/SCF/parallel-loop-fusion_3.mlir": 0.005971800000043004, "Dialect/SCF/canonicalize_2.mlir": 0.0061078000000634345, "Dialect/SCF/for-loop-canonicalization_9.mlir": 0.006775199999901815, "Dialect/SCF/control-flow-sink_1.mlir": 0.005884599999990314, "Dialect/SCF/one-shot-bufferize_27.mlir": 0.0087149999999383, "Dialect/SCF/canonicalize_25.mlir": 0.011888600000020233, "Dialect/SCF/canonicalize_8.mlir": 0.006383399999867834, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 0.012337999999908788, "Dialect/SCF/one-shot-bufferize_14.mlir": 0.01040419999990263, "Dialect/SCF/for-loop-canonicalization_1.mlir": 0.007993600000008882, "Dialect/SCF/parallel-loop-tiling_3.mlir": 0.007946199999969395, "Dialect/SCF/canonicalize_26.mlir": 0.011994199999935517, "Dialect/SCF/parallel-loop-fusion_5.mlir": 0.007177599999886297, "Dialect/SCF/for-loop-canonicalization_3.mlir": 0.009670400000140944, "Dialect/SCF/for-loop-canonicalization_18.mlir": 0.01265979999989213, "Dialect/SCF/parallel-loop-fusion_0.mlir": 0.00841259999997419, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 0.008990199999971082, "Dialect/SCF/transform-ops_1.mlir": 0.01156620000001567, "Dialect/SCF/canonicalize_24.mlir": 0.0106445999999778, "Dialect/SCF/for-loop-canonicalization_10.mlir": 0.00810139999994135, "Dialect/SCF/canonicalize_19.mlir": 0.01051580000003014, "Dialect/SCF/one-shot-bufferize_5.mlir": 0.010400799999843002, "Dialect/SCF/for-loop-canonicalization_8.mlir": 0.005755200000021432, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 0.009277800000018033, "Dialect/SCF/for-loop-peeling_3.mlir": 0.0076311999999234105, "Dialect/SCF/one-shot-bufferize_18.mlir": 0.010510400000021037, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 0.009984800000165706, "Dialect/SCF/one-shot-bufferize_9.mlir": 0.009762799999953132, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 0.007250399999975343, "Dialect/SCF/for-loop-peeling_0.mlir": 0.008078999999997904, "Dialect/SCF/for-loop-canonicalization_6.mlir": 0.007814599999983329, "Dialect/SCF/one-shot-bufferize_1.mlir": 0.009087999999974273, "Dialect/SCF/loop-pipelining_8.mlir": 0.006739399999969464, "Dialect/SCF/canonicalize_15.mlir": 0.005741600000146718, "Dialect/SCF/transform-ops_3.mlir": 0.012335600000005798, "Dialect/SCF/parallel-loop-tiling_2.mlir": 0.005458999999973457, "Dialect/SCF/one-shot-bufferize_28.mlir": 0.008842800000093121, "Dialect/SCF/for-loop-canonicalization_5.mlir": 0.006951000000117347, "Dialect/SCF/one-shot-bufferize_15.mlir": 0.011646599999949103, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 0.008221800000137591, "Dialect/SCF/one-shot-bufferize_24.mlir": 0.013439400000061141, "Dialect/SCF/canonicalize_42.mlir": 0.01344119999994291, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 0.006816599999910977, "Dialect/SCF/canonicalize_11.mlir": 0.007731799999965006, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 0.01031200000015815, "Dialect/SCF/canonicalize_17.mlir": 0.010873800000081247, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 0.006319799999982933, "Dialect/SCF/transform-ops_5.mlir": 0.015218800000002374, "Dialect/SCF/canonicalize_18.mlir": 0.010640400000011142, "Dialect/SCF/loop-pipelining_6.mlir": 0.008795199999985926, "Dialect/SCF/canonicalize_16.mlir": 0.012012200000026497, "Dialect/SCF/canonicalize_1.mlir": 0.009164400000008755, "Dialect/SCF/loop-pipelining_0.mlir": 0.00658499999990454, "Dialect/SCF/one-shot-bufferize_20.mlir": 0.008798400000159745, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 0.010263800000029733, "Dialect/SCF/one-shot-bufferize_19.mlir": 0.007572600000094099, "Dialect/SCF/canonicalize_23.mlir": 0.011912200000006123, "Dialect/SCF/transform-ops_6.mlir": 0.009974400000101014, "Dialect/SCF/for-loop-peeling_5.mlir": 0.008563600000161386, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 0.010125999999945633, "Dialect/SCF/one-shot-bufferize_25.mlir": 0.013218199999937497, "Dialect/SCF/canonicalize_28.mlir": 0.0131812000001446, "Dialect/SCF/loop-pipelining_3.mlir": 0.008504200000061246, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 0.00664600000000064, "Dialect/SCF/canonicalize_34.mlir": 0.010680599999977858, "Dialect/SCF/transform-ops_2.mlir": 0.010549399999945308, "Dialect/SCF/control-flow-sink_0.mlir": 0.005215999999927589, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 0.008355000000119617, "Dialect/SCF/for-loop-canonicalization_7.mlir": 0.008735400000114168, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 0.007945199999994657, "Dialect/SCF/canonicalize_27.mlir": 0.012338999999883526, "Dialect/SCF/canonicalize_38.mlir": 0.012504600000102072, "Dialect/SCF/canonicalize_20.mlir": 0.00902540000006411, "Dialect/SCF/loop-pipelining_7.mlir": 0.006773399999838147, "Dialect/SCF/one-shot-bufferize_17.mlir": 0.009452799999962735, "Dialect/SCF/canonicalize_10.mlir": 0.006894999999894935, "Dialect/SCF/one-shot-bufferize_4.mlir": 0.01169659999995929, "Dialect/SCF/loop-pipelining_2.mlir": 0.006990600000062841, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 0.007438799999908952, "Dialect/SCF/for-loop-peeling_1.mlir": 0.009346000000005007, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 0.008779799999865645, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 0.007425800000055461, "Dialect/SCF/canonicalize_39.mlir": 0.011171600000125181, "Dialect/SCF/one-shot-bufferize_0.mlir": 0.00827900000003865, "Dialect/SCF/one-shot-bufferize_21.mlir": 0.009377999999924214, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 0.0071475999999165655, "Dialect/SCF/canonicalize_0.mlir": 0.004270200000064506, "Dialect/SCF/one-shot-bufferize_7.mlir": 0.007597399999940535, "Dialect/SCF/canonicalize_45.mlir": 0.012582800000018324, "Dialect/SCF/one-shot-bufferize_16.mlir": 0.010976800000025832, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 0.0061592000000018745, "Dialect/SCF/transform-ops_0.mlir": 0.012566200000037497, "Dialect/SCF/for-loop-canonicalization_0.mlir": 0.007562800000050629, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 0.007986200000050302, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 0.006004799999936949, "Dialect/SCF/parallel-loop-tiling_1.mlir": 0.006030600000121922, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 0.0062749999999141435, "Dialect/SCF/for-loop-canonicalization_17.mlir": 0.00906780000004801, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 0.009951000000000931, "Dialect/SCF/canonicalize_46.mlir": 0.012333000000035099, "Dialect/SCF/one-shot-bufferize_23.mlir": 0.007420399999864458, "Dialect/SCF/loop-pipelining_9.mlir": 0.008994799999891256, "Dialect/SCF/loop-pipelining_10.mlir": 0.008489000000008674, "Dialect/SCF/transform-ops_4.mlir": 0.010713199999918288, "Dialect/SCF/loop-range_0.mlir": 0.010085799999978917, "Dialect/SCF/parallel-loop-specialization_0.mlir": 0.00853399999996327, "Dialect/SCF/canonicalize_33.mlir": 0.010015800000110176, "Dialect/SCF/control-flow-sink_2.mlir": 0.007991000000038185, "Dialect/SCF/for-loop-canonicalization_4.mlir": 0.008493199999975332, "Dialect/SCF/loop-pipelining_1.mlir": 0.00784139999996114, "Dialect/ArmNeon/invalid_0.mlir": 0.004244399999879534, "Dialect/ArmNeon/roundtrip.mlir": 0.00723359999992681, "Dialect/LLVMIR/legalize-for-export.mlir": 0.011385200000040641, "Dialect/LLVMIR/canonicalize_5.mlir": 0.012060800000108429, "Dialect/LLVMIR/canonicalize_2.mlir": 0.008599199999844131, "Dialect/LLVMIR/canonicalize_3.mlir": 0.008337000000028637, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 0.009538200000133657, "Dialect/LLVMIR/terminator.mlir": 0.010046199999851523, "Dialect/LLVMIR/func_0.mlir": 0.01208040000001347, "Dialect/LLVMIR/request-c-wrappers.mlir": 0.005882999999994354, "Dialect/LLVMIR/callgraph_0.mlir": 0.015242399999988266, "Dialect/LLVMIR/rocdl_0.mlir": 0.013513399999828835, "Dialect/LLVMIR/canonicalize_0.mlir": 0.009011199999986275, "Dialect/LLVMIR/canonicalize_6.mlir": 0.008771800000067742, "Dialect/LLVMIR/layout_7.mlir": 0.012138199999935751, "Dialect/LLVMIR/global_21.mlir": 0.008307599999898229, "Dialect/LLVMIR/global_22.mlir": 0.006829800000014074, "Dialect/LLVMIR/layout_11.mlir": 0.013089600000057544, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 0.0053522000000157275, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 0.007590800000070885, "Dialect/SparseTensor/roundtrip_11.mlir": 0.006544399999984307, "Dialect/SparseTensor/roundtrip_19.mlir": 0.007458799999949406, "Dialect/SparseTensor/roundtrip_15.mlir": 0.008281600000009348, "Dialect/SparseTensor/roundtrip_24.mlir": 0.007208399999944959, "Dialect/SparseTensor/roundtrip_10.mlir": 0.0077322000001004195, "Dialect/SparseTensor/roundtrip_17.mlir": 0.006706400000075519, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 0.0051314000000274975, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 0.006208799999876646, "Dialect/SparseTensor/roundtrip_18.mlir": 0.004755800000020826, "Dialect/SparseTensor/roundtrip_22.mlir": 0.008734600000025239, "Dialect/SparseTensor/roundtrip_16.mlir": 0.008355400000073131, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 0.007743999999911466, "Dialect/SparseTensor/roundtrip_23.mlir": 0.007783400000153051, "Dialect/AMX/invalid_0.mlir": 0.006166600000142353, "Dialect/EmitC/ops.mlir": 0.00831240000006801, "Dialect/EmitC/types.mlir": 0.008746000000064669, "Dialect/Shape/canonicalize_48.mlir": 0.008930400000099325, "Dialect/Shape/canonicalize_82.mlir": 0.009335399999872606, "Dialect/Shape/canonicalize_41.mlir": 0.008127599999897938, "Dialect/Shape/canonicalize_90.mlir": 0.007327799999984563, "Dialect/Shape/outline-shape-computation_0.mlir": 0.013008000000081666, "Dialect/Shape/canonicalize_70.mlir": 0.008304999999927532, "Dialect/Shape/bufferize_1.mlir": 0.011981399999967834, "Dialect/Shape/outline-shape-computation_1.mlir": 0.010847800000010465, "Dialect/Shape/canonicalize_80.mlir": 0.0074721999999383115, "Dialect/Shape/canonicalize_79.mlir": 0.008792999999968742, "Dialect/Shape/canonicalize_22.mlir": 0.010065399999984948, "Dialect/Shape/canonicalize_44.mlir": 0.011722400000144262, "Dialect/Shape/canonicalize_5.mlir": 0.008682600000065576, "Dialect/Shape/canonicalize_81.mlir": 0.007713199999852804, "Dialect/Shape/canonicalize_60.mlir": 0.008712800000103016, "Dialect/Shape/canonicalize_25.mlir": 0.008492599999954109, "Dialect/Shape/canonicalize_61.mlir": 0.007679400000051828, "Dialect/Shape/canonicalize_14.mlir": 0.00872799999997369, "Dialect/Shape/canonicalize_26.mlir": 0.008208600000034493, "Dialect/Shape/canonicalize_88.mlir": 0.008468600000014703, "Dialect/Shape/canonicalize_37.mlir": 0.008992599999874073, "Dialect/Shape/canonicalize_112.mlir": 0.008057600000029197, "Dialect/Shape/canonicalize_47.mlir": 0.009395000000040454, "Dialect/Shape/canonicalize_35.mlir": 0.008119000000078813, "Dialect/Shape/canonicalize_57.mlir": 0.009176800000022921, "Dialect/Shape/shape-to-shape_1.mlir": 0.0074064000000362284, "Dialect/Shape/canonicalize_103.mlir": 0.008907600000020466, "Dialect/Shape/canonicalize_77.mlir": 0.010364800000024843, "Dialect/Shape/canonicalize_24.mlir": 0.0085691999998744, "Dialect/Shape/canonicalize_19.mlir": 0.009318199999870557, "Dialect/Shape/canonicalize_30.mlir": 0.010637999999926252, "Dialect/Shape/canonicalize_4.mlir": 0.009843399999954271, "Dialect/Shape/canonicalize_36.mlir": 0.0092265999999654, "Dialect/Shape/bufferize_0.mlir": 0.0057188000000678585, "Dialect/Shape/canonicalize_66.mlir": 0.009283200000027136, "Dialect/Shape/canonicalize_87.mlir": 0.008308199999919452, "Dialect/Shape/remove-shape-constraints_1.mlir": 0.010620600000038394, "Dialect/Shape/canonicalize_40.mlir": 0.006281000000126369, "Dialect/Shape/canonicalize_105.mlir": 0.007823000000098546, "Dialect/Shape/outline-shape-computation_2.mlir": 0.0117340000000695, "Dialect/Shape/canonicalize_98.mlir": 0.007121600000027683, "Dialect/Shape/canonicalize_97.mlir": 0.007991200000105891, "Dialect/Shape/canonicalize_15.mlir": 0.00679020000006858, "Dialect/Shape/canonicalize_110.mlir": 0.009417000000030384, "Dialect/Shape/canonicalize_102.mlir": 0.008337800000117569, "Dialect/Shape/canonicalize_109.mlir": 0.007487399999990885, "Dialect/Shape/canonicalize_106.mlir": 0.009876600000097824, "Dialect/Shape/canonicalize_49.mlir": 0.007546000000002095, "Dialect/Shape/canonicalize_99.mlir": 0.009446399999978894, "Dialect/Shape/canonicalize_58.mlir": 0.00804920000009588, "Dialect/Shape/canonicalize_95.mlir": 0.0082007999999405, "Dialect/Shape/canonicalize_42.mlir": 0.008626799999910872, "Dialect/Shape/canonicalize_85.mlir": 0.00928940000012517, "Dialect/Shape/canonicalize_73.mlir": 0.008215000000018336, "Dialect/Shape/canonicalize_11.mlir": 0.00815199999997276, "Dialect/Shape/canonicalize_50.mlir": 0.012897199999861187, "Dialect/Shape/remove-shape-constraints_3.mlir": 0.012601200000062818, "Dialect/Shape/canonicalize_17.mlir": 0.008915600000000268, "Dialect/Shape/canonicalize_78.mlir": 0.007558199999948556, "Dialect/Shape/canonicalize_68.mlir": 0.0071238000000448665, "Dialect/Shape/canonicalize_75.mlir": 0.007419599999957427, "Dialect/Shape/canonicalize_18.mlir": 0.008345999999983178, "Dialect/Shape/canonicalize_86.mlir": 0.007575400000132504, "Dialect/Shape/canonicalize_31.mlir": 0.008492000000114786, "Dialect/Shape/canonicalize_94.mlir": 0.008354599999984202, "Dialect/Shape/outline-shape-computation_4.mlir": 0.016574999999829743, "Dialect/Shape/canonicalize_69.mlir": 0.009177599999929953, "Dialect/Shape/canonicalize_16.mlir": 0.007582800000091083, "Dialect/Shape/canonicalize_12.mlir": 0.009537400000044726, "Dialect/Shape/canonicalize_76.mlir": 0.009468399999968824, "Dialect/Shape/canonicalize_108.mlir": 0.006957999999940512, "Dialect/Shape/canonicalize_23.mlir": 0.008075399999870569, "Dialect/Shape/remove-shape-constraints_0.mlir": 0.005685000000084983, "Dialect/Shape/canonicalize_28.mlir": 0.007233400000041001, "Dialect/Shape/canonicalize_55.mlir": 0.010249800000019604, "Dialect/Shape/canonicalize_53.mlir": 0.00907680000000255, "Dialect/Shape/canonicalize_43.mlir": 0.008742399999937334, "Dialect/Shape/canonicalize_51.mlir": 0.011798000000089815, "Dialect/Shape/canonicalize_34.mlir": 0.008338600000024598, "Dialect/Shape/canonicalize_67.mlir": 0.008827200000087031, "Dialect/Shape/canonicalize_100.mlir": 0.008160599999973784, "Dialect/Shape/canonicalize_71.mlir": 0.008111599999938334, "Dialect/Shape/canonicalize_27.mlir": 0.008896800000002258, "Dialect/Shape/canonicalize_38.mlir": 0.008119600000100036, "Dialect/Shape/canonicalize_20.mlir": 0.0076626000000032946, "Dialect/Shape/canonicalize_111.mlir": 0.006039200000122947, "Dialect/Shape/canonicalize_72.mlir": 0.00659540000015113, "Dialect/Shape/canonicalize_21.mlir": 0.009378599999945437, "Dialect/Shape/canonicalize_65.mlir": 0.00859020000007149, "Dialect/Shape/canonicalize_84.mlir": 0.007408599999871512, "Dialect/Shape/shape-to-shape_0.mlir": 0.00859439999985625, "Dialect/Shape/canonicalize_39.mlir": 0.013544399999955204, "Dialect/Shape/canonicalize_92.mlir": 0.011617399999886402, "Dialect/Shape/outline-shape-computation_5.mlir": 0.012989599999855272, "Dialect/Shape/canonicalize_101.mlir": 0.008694199999990816, "Dialect/Shape/canonicalize_0.mlir": 0.00597620000007737, "Dialect/Shape/canonicalize_29.mlir": 0.008872400000109337, "Dialect/Shape/canonicalize_6.mlir": 0.009894800000074611, "Dialect/Shape/canonicalize_45.mlir": 0.008385999999882187, "Dialect/Shape/canonicalize_32.mlir": 0.008223800000087067, "Dialect/Shape/canonicalize_83.mlir": 0.008166799999889918, "Dialect/Shape/canonicalize_56.mlir": 0.009411999999974796, "Dialect/Shape/canonicalize_107.mlir": 0.00664359999991575, "Dialect/Shape/canonicalize_59.mlir": 0.009235000000080618, "Dialect/Shape/canonicalize_96.mlir": 0.008035999999992782, "Dialect/Shape/canonicalize_91.mlir": 0.008762600000045495, "Dialect/Shape/canonicalize_46.mlir": 0.007965200000035111, "Dialect/Shape/canonicalize_93.mlir": 0.008373799999935727, "Dialect/Shape/canonicalize_89.mlir": 0.00975239999988844, "Dialect/Shape/canonicalize_62.mlir": 0.00685139999986859, "Dialect/Shape/outline-shape-computation_3.mlir": 0.010469800000100804, "Dialect/Shape/canonicalize_104.mlir": 0.007844199999999546, "Dialect/Shape/remove-shape-constraints_2.mlir": 0.013825600000018312, "Dialect/Shape/canonicalize_33.mlir": 0.006525599999986298, "Dialect/Shape/canonicalize_13.mlir": 0.008565599999928963, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 0.005001000000083878, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 0.006213000000025204, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 0.005546200000026147, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 0.008329400000002351, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 0.007461000000148488, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 0.0069206000000122, "Dialect/NVGPU/roundtrip.mlir": 0.007934600000044156, "Dialect/Transform/test-interpreter_2.mlir": 0.013869200000044657, "Dialect/Transform/check-use-after-free_3.mlir": 0.012033200000041688, "Dialect/Transform/test-interpreter_0.mlir": 0.012013999999908265, "Dialect/Transform/check-use-after-free_2.mlir": 0.011415200000010372, "Dialect/Transform/transform-state-extension_1.mlir": 0.010638400000061665, "Dialect/Transform/test-interpreter_1.mlir": 0.012732200000027661, "Dialect/Transform/test-interpreter_14.mlir": 0.013050199999997857, "Dialect/Transform/test-interpreter_5.mlir": 0.012166799999977228, "Dialect/Transform/transform-state-extension_2.mlir": 0.011325600000054692, "Dialect/Transform/check-use-after-free_5.mlir": 0.012122199999976147, "Dialect/Transform/check-use-after-free_1.mlir": 0.01310460000004241, "Dialect/Transform/expensive-checks_3.mlir": 0.009111999999913679, "Dialect/Transform/test-interpreter_29.mlir": 0.011247999999977765, "Dialect/Transform/ops.mlir": 0.011422599999968952, "Dialect/Transform/expensive-checks_2.mlir": 0.011649399999987509, "Dialect/Transform/check-use-after-free_4.mlir": 0.013396199999988312, "Dialect/Transform/test-dialect-injection.mlir": 0.011698600000090664, "Dialect/Transform/check-use-after-free_0.mlir": 0.012594999999964784, "Dialect/Transform/transform-state-extension_0.mlir": 0.011032999999952154, "Dialect/Transform/test-interpreter_28.mlir": 0.011605199999939942, "Dialect/Transform/test-interpreter_6.mlir": 0.011312600000019301, "Dialect/Transform/selective-targeting_2.mlir": 0.01920380000010482, "Dialect/Transform/test-interpreter_4.mlir": 0.013304199999947742, "Dialect/Transform/test-interpreter_7.mlir": 0.016015200000038022, "Dialect/Transform/test-interpreter_3.mlir": 0.010593199999857462, "Dialect/Builtin/types.mlir": 0.00659300000006624, "Dialect/Builtin/invalid_2.mlir": 0.005133000000023457, "Dialect/PDLInterp/ops_0.mlir": 0.005429799999910756, "Dialect/PDLInterp/ops_1.mlir": 0.010701200000039535, "Dialect/DLTI/roundtrip.mlir": 0.012247999999999593, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 0.00919819999999163, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 0.00983940000005532, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 0.00914279999997234, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 0.01044979999987845, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 0.010433000000011817, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 0.010648800000126357, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 0.009868199999982608, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 0.007128200000079232, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 0.009275800000068557, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 0.008660000000054425, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 0.01035119999996823, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 0.008478800000011688, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 0.007570800000030431, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 0.008022600000003877, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 0.010400600000139093, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 0.008179400000153691, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 0.006699399999888556, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 0.009027400000013586, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 0.00852260000010574, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 0.009156400000028953, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 0.009296600000016041, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 0.007424600000013016, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 0.009758200000032958, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 0.008672200000000884, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 0.008874800000012329, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 0.008940000000075088, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 0.008591800000067451, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 0.008033600000089791, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 0.009330399999998917, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 0.006057599999985541, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 0.009544600000117498, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 0.008267800000066928, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 0.009960599999976694, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 0.010509199999978592, "Dialect/SPIRV/IR/structure-ops_20.mlir": 0.009225799999876471, "Dialect/SPIRV/IR/cast-ops_10.mlir": 0.01012959999989107, "Dialect/SPIRV/IR/cast-ops_33.mlir": 0.008730599999944388, "Dialect/SPIRV/IR/logical-ops_20.mlir": 0.008614599999964412, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 0.009857000000010885, "Dialect/SPIRV/IR/structure-ops_51.mlir": 0.008531199999924865, "Dialect/SPIRV/IR/gl-ops_24.mlir": 0.01006279999983235, "Dialect/SPIRV/IR/gl-ops_8.mlir": 0.009205199999996694, "Dialect/SPIRV/IR/structure-ops_63.mlir": 0.00961380000007921, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 0.009642199999871082, "Dialect/SPIRV/IR/gl-ops_7.mlir": 0.011056400000052235, "Dialect/SPIRV/IR/types_59.mlir": 0.00819420000007085, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 0.009398799999871699, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 0.01027799999992567, "Dialect/SPIRV/IR/logical-ops_13.mlir": 0.012200799999845913, "Dialect/SPIRV/IR/composite-ops_13.mlir": 0.010640199999943433, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 0.010244799999964017, "Dialect/SPIRV/IR/cast-ops_15.mlir": 0.009195399999953224, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 0.008500000000094588, "Dialect/SPIRV/IR/composite-ops_2.mlir": 0.009111200000006647, "Dialect/SPIRV/IR/gl-ops_25.mlir": 0.009866999999940163, "Dialect/SPIRV/IR/logical-ops_24.mlir": 0.011342399999921326, "Dialect/SPIRV/IR/image-ops_7.mlir": 0.009320599999955447, "Dialect/SPIRV/IR/cast-ops_18.mlir": 0.008117800000036368, "Dialect/SPIRV/IR/structure-ops_30.mlir": 0.010420399999929941, "Dialect/SPIRV/IR/structure-ops_60.mlir": 0.0089031999999861, "Dialect/SPIRV/IR/structure-ops_18.mlir": 0.00799380000007659, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 0.008475200000066251, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 0.00804100000004837, "Dialect/SPIRV/IR/memory-ops_27.mlir": 0.010778000000027533, "Dialect/SPIRV/IR/types_38.mlir": 0.00899680000002263, "Dialect/SPIRV/IR/cast-ops_12.mlir": 0.009316199999921082, "Dialect/SPIRV/IR/types_25.mlir": 0.008507800000006682, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 0.0064851999999518736, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 0.008329999999841676, "Dialect/SPIRV/IR/target-env.mlir": 0.01774180000011256, "Dialect/SPIRV/IR/structure-ops_0.mlir": 0.010266000000046915, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 0.01060699999998178, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 0.00933420000001206, "Dialect/SPIRV/IR/group-ops_11.mlir": 0.00932120000015857, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 0.0065506000000823406, "Dialect/SPIRV/IR/bit-ops_8.mlir": 0.009763999999995577, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 0.009721600000011677, "Dialect/SPIRV/IR/structure-ops_4.mlir": 0.011105200000019976, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 0.013552000000163388, "Dialect/SPIRV/IR/cast-ops_14.mlir": 0.010702800000035494, "Dialect/SPIRV/IR/bit-ops_6.mlir": 0.009527999999954772, "Dialect/SPIRV/IR/gl-ops_12.mlir": 0.009194999999999709, "Dialect/SPIRV/IR/types_20.mlir": 0.008153400000082911, "Dialect/SPIRV/IR/types_66.mlir": 0.010259399999995367, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 0.010164000000077066, "Dialect/SPIRV/IR/composite-ops_28.mlir": 0.01093959999998333, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 0.009707999999955063, "Dialect/SPIRV/IR/group-ops_9.mlir": 0.008669200000076671, "Dialect/SPIRV/IR/composite-ops_11.mlir": 0.009561799999937648, "Dialect/SPIRV/IR/types_15.mlir": 0.008409799999935786, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 0.010080399999969814, "Dialect/SPIRV/IR/logical-ops_0.mlir": 0.008901999999943655, "Dialect/SPIRV/IR/composite-ops_0.mlir": 0.0086089999998876, "Dialect/SPIRV/IR/types_85.mlir": 0.004223199999978533, "Dialect/SPIRV/IR/types_70.mlir": 0.008031800000026124, "Dialect/SPIRV/IR/types_60.mlir": 0.00812100000002829, "Dialect/SPIRV/IR/structure-ops_57.mlir": 0.0074366000000736674, "Dialect/SPIRV/IR/image-ops_8.mlir": 0.008134199999949488, "Dialect/SPIRV/IR/structure-ops_12.mlir": 0.008351000000038767, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 0.009419200000047567, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 0.00911180000002787, "Dialect/SPIRV/IR/types_69.mlir": 0.009401799999977811, "Dialect/SPIRV/IR/memory-ops_0.mlir": 0.011932600000000093, "Dialect/SPIRV/IR/structure-ops_68.mlir": 0.010347399999955088, "Dialect/SPIRV/IR/memory-ops_54.mlir": 0.012745600000016566, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 0.009870599999885599, "Dialect/SPIRV/IR/structure-ops_25.mlir": 0.008641999999963446, "Dialect/SPIRV/IR/misc-ops_3.mlir": 0.009570600000006379, "Dialect/SPIRV/IR/bit-ops_5.mlir": 0.00907919999990554, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 0.007889999999861175, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 0.010787600000003294, "Dialect/SPIRV/IR/logical-ops_19.mlir": 0.007513399999879766, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 0.009020400000008522, "Dialect/SPIRV/IR/cast-ops_0.mlir": 0.010012600000118254, "Dialect/SPIRV/IR/memory-ops_12.mlir": 0.01189940000003844, "Dialect/SPIRV/IR/gl-ops_13.mlir": 0.010095600000022386, "Dialect/SPIRV/IR/image-ops_13.mlir": 0.005249800000092364, "Dialect/SPIRV/IR/logical-ops_22.mlir": 0.00893340000002354, "Dialect/SPIRV/IR/bit-ops_1.mlir": 0.010293199999978242, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 0.0068489999999656, "Dialect/SPIRV/IR/logical-ops_23.mlir": 0.010285000000112631, "Dialect/SPIRV/IR/structure-ops_27.mlir": 0.008035399999971559, "Dialect/SPIRV/IR/composite-ops_12.mlir": 0.010042400000020279, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 0.009782200000154262, "Dialect/SPIRV/IR/gl-ops_9.mlir": 0.0080948000000717, "Dialect/SPIRV/IR/gl-ops_30.mlir": 0.01011080000007496, "Dialect/SPIRV/IR/cast-ops_25.mlir": 0.00980859999999666, "Dialect/SPIRV/IR/types_55.mlir": 0.008573400000022957, "Dialect/SPIRV/IR/logical-ops_3.mlir": 0.009726399999999557, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 0.010313000000132888, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 0.008436799999981304, "Dialect/SPIRV/IR/memory-ops_13.mlir": 0.012858000000051106, "Dialect/SPIRV/IR/logical-ops_8.mlir": 0.009879000000000814, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 0.010906199999953969, "Dialect/SPIRV/IR/structure-ops_45.mlir": 0.010578799999893817, "Dialect/SPIRV/IR/bit-ops_12.mlir": 0.009922000000005936, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 0.008721800000057556, "Dialect/SPIRV/IR/memory-ops_38.mlir": 0.0076705999999830965, "Dialect/SPIRV/IR/bit-ops_10.mlir": 0.009109200000057171, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 0.007551800000146614, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 0.01135840000006283, "Dialect/SPIRV/IR/cast-ops_24.mlir": 0.00788700000011886, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 0.008883799999966868, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 0.007423999999991793, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 0.010173200000099313, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 0.009845599999971455, "Dialect/SPIRV/IR/logical-ops_26.mlir": 0.009949200000119163, "Dialect/SPIRV/IR/types_58.mlir": 0.010396600000058242, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 0.010886399999981223, "Dialect/SPIRV/IR/group-ops_3.mlir": 0.01001539999997476, "Dialect/SPIRV/IR/gl-ops_6.mlir": 0.007932199999959266, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 0.009320000000116124, "Dialect/SPIRV/IR/types_53.mlir": 0.009540999999990163, "Dialect/SPIRV/IR/structure-ops_29.mlir": 0.007504999999946449, "Dialect/SPIRV/IR/cast-ops_20.mlir": 0.009832599999936065, "Dialect/SPIRV/IR/bit-ops_15.mlir": 0.009390200000052574, "Dialect/SPIRV/IR/availability.mlir": 0.008315399999992224, "Dialect/SPIRV/IR/types_0.mlir": 0.00950140000004467, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 0.009997000000112166, "Dialect/SPIRV/IR/gl-ops_10.mlir": 0.009934600000087812, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 0.009399599999960628, "Dialect/SPIRV/IR/structure-ops_47.mlir": 0.011122200000136218, "Dialect/SPIRV/IR/cast-ops_13.mlir": 0.009337199999936274, "Dialect/SPIRV/IR/composite-ops_29.mlir": 0.00928280000007362, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 0.010909799999899406, "Dialect/SPIRV/IR/memory-ops_37.mlir": 0.010058199999912176, "Dialect/SPIRV/IR/composite-ops_35.mlir": 0.008969799999977112, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 0.010129199999937555, "Dialect/SPIRV/IR/cast-ops_16.mlir": 0.009850199999891628, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 0.007837599999947997, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 0.011111600000003819, "Dialect/SPIRV/IR/structure-ops_36.mlir": 0.010775400000056834, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 0.011370199999873876, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 0.009700799999882293, "Dialect/SPIRV/IR/bit-ops_0.mlir": 0.011565599999994448, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 0.009197599999970408, "Dialect/SPIRV/IR/logical-ops_4.mlir": 0.011235200000010081, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 0.01012140000002546, "Dialect/SPIRV/IR/image-ops_1.mlir": 0.010408600000118895, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 0.008900999999968916, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 0.010154399999919406, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 0.008333400000083202, "Dialect/SPIRV/IR/composite-ops_1.mlir": 0.011499000000003434, "Dialect/SPIRV/IR/types_65.mlir": 0.008598999999958324, "Dialect/SPIRV/IR/memory-ops_40.mlir": 0.010365600000113773, "Dialect/SPIRV/IR/cast-ops_11.mlir": 0.008955600000081176, "Dialect/SPIRV/IR/types_71.mlir": 0.006607600000097591, "Dialect/SPIRV/IR/cast-ops_8.mlir": 0.00849419999995007, "Dialect/SPIRV/IR/memory-ops_39.mlir": 0.007838799999990442, "Dialect/SPIRV/IR/gl-ops_14.mlir": 0.009824999999909777, "Dialect/SPIRV/IR/group-ops_2.mlir": 0.008976599999914469, "Dialect/SPIRV/IR/composite-ops_27.mlir": 0.009600799999861919, "Dialect/SPIRV/IR/group-ops_1.mlir": 0.010182200000053853, "Dialect/SPIRV/IR/cast-ops_19.mlir": 0.009051399999952992, "Dialect/SPIRV/IR/cast-ops_7.mlir": 0.00980199999994511, "Dialect/SPIRV/IR/cast-ops_23.mlir": 0.008610400000179652, "Dialect/SPIRV/IR/types_57.mlir": 0.008311399999911373, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 0.009271799999987706, "Dialect/SPIRV/IR/gl-ops_11.mlir": 0.009515400000054797, "Dialect/SPIRV/IR/gl-ops_5.mlir": 0.010099000000082015, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 0.01057619999992312, "Dialect/SPIRV/IR/structure-ops_67.mlir": 0.008729999999923166, "Dialect/SPIRV/IR/structure-ops_26.mlir": 0.010645999999906054, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 0.011690400000043155, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 0.010084599999936472, "Dialect/SPIRV/IR/memory-ops_26.mlir": 0.010237199999937729, "Dialect/SPIRV/IR/memory-ops_53.mlir": 0.008820000000014261, "Dialect/SPIRV/IR/bit-ops_3.mlir": 0.00930160000007163, "Dialect/SPIRV/IR/composite-ops_34.mlir": 0.008680400000048393, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 0.01312500000003638, "Dialect/SPIRV/IR/types_56.mlir": 0.009711199999946985, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 0.009730200000012701, "Dialect/SPIRV/IR/gl-ops_0.mlir": 0.00802559999992809, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 0.01134359999996377, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 0.00835819999992964, "Dialect/SPIRV/IR/group-ops_10.mlir": 0.010845200000039768, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 0.009232999999949244, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 0.008607200000005833, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 0.009132600000157254, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 0.01016799999997602, "Dialect/SPIRV/IR/logical-ops_25.mlir": 0.00952740000011545, "Dialect/SPIRV/IR/gl-ops_18.mlir": 0.008829599999990024, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 0.008875000000080036, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 0.009343599999920117, "Dialect/SPIRV/IR/cast-ops_29.mlir": 0.008969000000070082, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 0.00993079999989277, "Dialect/SPIRV/IR/structure-ops_28.mlir": 0.008477400000083435, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 0.008525400000144146, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 0.008359199999904376, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 0.009845199999836041, "Dialect/SPIRV/IR/bit-ops_16.mlir": 0.009720000000015716, "Dialect/SPIRV/IR/types_54.mlir": 0.008756399999947461, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 0.010804400000051829, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 0.009419600000001083, "Dialect/SPIRV/IR/types_40.mlir": 0.011561799999981304, "Dialect/SPIRV/IR/gl-ops_15.mlir": 0.00898300000008021, "Dialect/SPIRV/IR/cast-ops_21.mlir": 0.0076601999999184045, "Dialect/SPIRV/IR/types_64.mlir": 0.009014200000092388, "Dialect/SPIRV/IR/gl-ops_19.mlir": 0.008354200000030686, "Dialect/SPIRV/IR/cast-ops_6.mlir": 0.00866119999991497, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 0.009879600000022037, "Dialect/SPIRV/IR/logical-ops_1.mlir": 0.007403399999930116, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 0.009659599999940838, "Dialect/SPIRV/IR/group-ops_7.mlir": 0.00913540000001376, "Dialect/SPIRV/IR/bit-ops_13.mlir": 0.009334800000033283, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 0.009695599999940897, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 0.010687200000029406, "Dialect/SPIRV/IR/gl-ops_29.mlir": 0.009397000000171829, "Dialect/SPIRV/IR/gl-ops_16.mlir": 0.008454600000004576, "Dialect/SPIRV/IR/group-ops_8.mlir": 0.0070293999999194055, "Dialect/SPIRV/IR/cast-ops_17.mlir": 0.00994700000010198, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 0.009082399999897461, "Dialect/SPIRV/IR/structure-ops_1.mlir": 0.011309400000027382, "Dialect/SPIRV/IR/gl-ops_17.mlir": 0.007948600000054285, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 0.009682999999859021, "Dialect/SPIRV/IR/composite-ops_14.mlir": 0.008015399999931106, "Dialect/SPIRV/IR/memory-ops_52.mlir": 0.011477600000034727, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 0.009831599999961327, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 0.011010200000055193, "Dialect/SPIRV/IR/logical-ops_2.mlir": 0.009724800000003597, "Dialect/SPIRV/IR/memory-ops_41.mlir": 0.010193200000139768, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 0.009672000000136904, "Dialect/SPIRV/IR/group-ops_0.mlir": 0.008481799999935901, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 0.008435199999985344, "Dialect/SPIRV/IR/composite-ops_3.mlir": 0.010830199999873003, "Dialect/SPIRV/IR/image-ops_0.mlir": 0.010152000000016415, "Dialect/SPIRV/IR/cast-ops_9.mlir": 0.0071710000000166476, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 0.006293600000026345, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 0.009676200000103562, "Dialect/SPIRV/IR/structure-ops_46.mlir": 0.009734600000047066, "Dialect/SPIRV/IR/misc-ops_0.mlir": 0.008678399999917019, "Dialect/SPIRV/IR/logical-ops_21.mlir": 0.009361600000011095, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 0.01053940000001603, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 0.012862999999924796, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 0.007633200000054785, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 0.010755799999969895, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 0.00868879999998171, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 0.011518199999954959, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 0.009517799999957787, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 0.01194419999992533, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 0.011115000000063446, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 0.008760600000096019, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 0.009830000000147266, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 0.011147600000003876, "Dialect/SPIRV/Transforms/inlining_0.mlir": 0.010088399999949616, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 0.00853640000004816, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 0.009338600000046427, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 0.010609000000113156, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 0.00795719999987341, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 0.009706200000073295, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 0.008906800000113435, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 0.009449399999903107, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 0.009752800000023853, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 0.009442200000012235, "Dialect/SPIRV/Transforms/inlining_1.mlir": 0.009925399999883667, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 0.009535199999845645, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 0.009194999999999709, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 0.012001199999940582, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 0.010024999999950523, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 0.009050999999999476, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 0.010198599999966973, "Dialect/SPIRV/Transforms/inlining_4.mlir": 0.008192199999939476, "Dialect/SPIRV/Transforms/inlining_3.mlir": 0.007961800000157383, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 0.0096983999999793, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 0.009475000000020373, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 0.010969199999999546, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 0.008002599999963422, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 0.009346799999912036, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 0.011411799999950744, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 0.012523999999939407, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 0.010820999999850756, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 0.010097599999971863, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 0.012334999999984575, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 0.009508000000096217, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 0.009110599999985425, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 0.00830180000011751, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 0.01108299999996234, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 0.010405999999966298, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 0.008009399999900779, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 0.009654399999999442, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 0.009552400000029593, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 0.008997799999997369, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 0.009831400000075518, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 0.011587599999984377, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 0.012321599999995669, "Dialect/SPIRV/Transforms/abi-interface.mlir": 0.00774199999996199, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 0.011091599999963364, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 0.010445400000025983, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 0.009162999999898603, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 0.009991600000103063, "Dialect/SPIRV/Transforms/inlining_2.mlir": 0.008718799999951444, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 0.010865200000080222, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 0.009483799999907205, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 0.007729999999901338, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 0.01140240000004269, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 0.009158600000046136, "Dialect/SPIRV/Transforms/inlining_5.mlir": 0.005642400000033377, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 0.009630999999899359, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 0.011099599999943166, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 0.007906799999909708, "Dialect/SPIRV/Transforms/inlining_7.mlir": 0.010969400000067252, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 0.009603799999968032, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 0.011520000000018626, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 0.00889019999995071, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 0.010103200000048673, "Dialect/SPIRV/Transforms/inlining_6.mlir": 0.008627200000046287, "Dialect/AMDGPU/invalid_0.mlir": 0.0064981999999872645, "Dialect/OpenMP/canonicalize_5.mlir": 0.011249800000041433, "Dialect/OpenMP/canonicalize_2.mlir": 0.008513800000037009, "Dialect/OpenMP/canonicalize_8.mlir": 0.008136399999966671, "Dialect/OpenMP/canonicalize_4.mlir": 0.010072200000104203, "Dialect/OpenMP/canonicalize_3.mlir": 0.010228800000004413, "Dialect/OpenMP/canonicalize_1.mlir": 0.00913299999992887, "Dialect/OpenMP/canonicalize_7.mlir": 0.00939699999998993, "Dialect/OpenMP/canonicalize_0.mlir": 0.00898959999994986, "Dialect/OpenMP/canonicalize_6.mlir": 0.010565800000040326, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 0.011293599999953585, "Dialect/Linalg/vectorization_33.mlir": 0.012247200000092561, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 0.007818200000110664, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 0.00862859999997454, "Dialect/Linalg/collapse-dim_0.mlir": 0.011041999999906692, "Dialect/Linalg/tile-and-distribute_1.mlir": 0.011190600000008998, "Dialect/Linalg/named-ops_25.mlir": 0.010781199999837555, "Dialect/Linalg/transform-op-vectorize_1.mlir": 0.01678039999987959, "Dialect/Linalg/canonicalize_9.mlir": 0.011708400000134133, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 0.0062272000001030395, "Dialect/Linalg/one-shot-bufferize_8.mlir": 0.011413400000128604, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 0.007571800000005169, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 0.011009999999987485, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 0.011220599999978731, "Dialect/Linalg/transform-patterns_0.mlir": 0.015292000000044936, "Dialect/Linalg/bufferize_1.mlir": 0.009576400000150897, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 0.008998400000018591, "Dialect/Linalg/transform-op-match_0.mlir": 0.012509400000089954, "Dialect/Linalg/vectorization_26.mlir": 0.012934800000039104, "Dialect/Linalg/one-shot-bufferize_10.mlir": 0.01024519999991753, "Dialect/Linalg/named-ops_19.mlir": 0.010435200000029, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 0.012017199999900186, "Dialect/Linalg/reshape_control_fusion_0.mlir": 0.011225999999987834, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 0.009643400000095425, "Dialect/Linalg/parallel-loops_2.mlir": 0.011455600000044797, "Dialect/Linalg/lower-pad-tensor_0.mlir": 0.009895399999913934, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 0.010775000000103318, "Dialect/Linalg/one-shot-bufferize_6.mlir": 0.012588399999913236, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 0.013991800000076183, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 0.010555600000043342, "Dialect/Linalg/tile-and-distribute_2.mlir": 0.007517199999892909, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 0.011892000000079861, "Dialect/Linalg/canonicalize_22.mlir": 0.009281000000009953, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 0.01529839999984688, "Dialect/Linalg/tile-parallel.mlir": 0.01083920000000944, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 0.013382400000045891, "Dialect/Linalg/one-shot-bufferize_2.mlir": 0.010762199999953736, "Dialect/Linalg/detensorize_if_0.mlir": 0.010535200000049372, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 0.00890980000003765, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 0.011706199999935052, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 0.007096200000160024, "Dialect/Linalg/canonicalize_5.mlir": 0.008881599999949686, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 0.009881200000017997, "Dialect/Linalg/named-ops_31.mlir": 0.012034800000037649, "Dialect/Linalg/canonicalize_2.mlir": 0.011315000000104191, "Dialect/Linalg/transform-op-vectorize_3.mlir": 0.014731399999982386, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 0.010518000000047323, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 0.007198200000129873, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 0.012123400000018592, "Dialect/Linalg/bufferize_6.mlir": 0.008905799999956799, "Dialect/Linalg/named-ops_21.mlir": 0.011783399999876565, "Dialect/Linalg/vectorization_29.mlir": 0.016772599999967497, "Dialect/Linalg/vectorization_10.mlir": 0.012295199999971373, "Dialect/Linalg/vectorization_36.mlir": 0.012946200000078534, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 0.013745599999856495, "Dialect/Linalg/transform-op-interchange_1.mlir": 0.01660119999996823, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 0.007948799999940092, "Dialect/Linalg/canonicalize_25.mlir": 0.010330799999974261, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 0.008668399999987742, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 0.011443200000030629, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 0.007237400000121852, "Dialect/Linalg/hoisting_0.mlir": 0.01046379999988858, "Dialect/Linalg/inline-scalar-operands_1.mlir": 0.008901000000150816, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 0.010370999999940978, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 0.012259400000039023, "Dialect/Linalg/pad_fusion_0.mlir": 0.009833199999957288, "Dialect/Linalg/named-ops_1.mlir": 0.010894000000007509, "Dialect/Linalg/canonicalize_14.mlir": 0.009072199999900476, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 0.008087599999998928, "Dialect/Linalg/split_reduction_2.mlir": 0.010005400000045484, "Dialect/Linalg/fusion-push-reshape_0.mlir": 0.009037200000057055, "Dialect/Linalg/detensorize_br_operands_0.mlir": 0.012345800000002783, "Dialect/Linalg/named-ops_28.mlir": 0.012106599999970057, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 0.007926600000064354, "Dialect/Linalg/named-ops_10.mlir": 0.009669799999937823, "Dialect/Linalg/canonicalize_26.mlir": 0.011536799999885262, "Dialect/Linalg/split_reduction_0.mlir": 0.009423400000014227, "Dialect/Linalg/tile-and-peel-tensors.mlir": 0.011044799999945098, "Dialect/Linalg/vectorize-convolution_3.mlir": 0.00969199999999546, "Dialect/Linalg/named-ops_26.mlir": 0.009646199999951931, "Dialect/Linalg/detensorize_0d.mlir": 0.011611399999856076, "Dialect/Linalg/named-ops_2.mlir": 0.019327399999929183, "Dialect/Linalg/reshape_fusion_4.mlir": 0.013031600000067556, "Dialect/Linalg/namedop_conversion_1.mlir": 0.009865399999944202, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 0.011550400000123773, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 0.006345599999986007, "Dialect/Linalg/generalize-named-ops_0.mlir": 0.007167800000024727, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 0.014644399999997403, "Dialect/Linalg/vectorize-convolution_6.mlir": 0.009675799999968149, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 0.010873800000081247, "Dialect/Linalg/vectorization_21.mlir": 0.012211399999978311, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 0.006672799999978452, "Dialect/Linalg/named-ops_29.mlir": 0.009782199999972364, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 0.008993200000077195, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 0.010002800000074785, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 0.01355939999994007, "Dialect/Linalg/canonicalize_24.mlir": 0.010590999999840279, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 0.008527999999932945, "Dialect/Linalg/canonicalize_19.mlir": 0.009204000000136148, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 0.009921200000098907, "Dialect/Linalg/canonicalize_30.mlir": 0.010649999999986903, "Dialect/Linalg/named-ops_30.mlir": 0.009312800000043354, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 0.013014599999951314, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 0.009717999999884342, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 0.011676599999918835, "Dialect/Linalg/generalize-named-ops_8.mlir": 0.010702800000035494, "Dialect/Linalg/one-shot-bufferize_5.mlir": 0.009489399999984017, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 0.010141199999998208, "Dialect/Linalg/named-ops_9.mlir": 0.012544199999865668, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 0.009498200000052748, "Dialect/Linalg/bufferize_0.mlir": 0.008753000000069733, "Dialect/Linalg/generalize-named-ops_10.mlir": 0.01028999999998632, "Dialect/Linalg/vectorization_37.mlir": 0.0150790000001507, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 0.010335800000029849, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 0.007829600000150094, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 0.010591999999996915, "Dialect/Linalg/tile-zero.mlir": 0.00924379999996745, "Dialect/Linalg/reshape_fusion_2.mlir": 0.00942400000003545, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 0.01126860000003944, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 0.009193199999936041, "Dialect/Linalg/affine.mlir": 0.011949400000048627, "Dialect/Linalg/reshape_fusion_5.mlir": 0.010548000000017054, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 0.00831400000006397, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 0.008807399999932386, "Dialect/Linalg/canonicalize_3.mlir": 0.010341999999945983, "Dialect/Linalg/named-ops_43.mlir": 0.009636199999840755, "Dialect/Linalg/one-shot-bufferize_9.mlir": 0.011318200000096113, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 0.012536000000000058, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 0.011924600000020292, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 0.011988600000040605, "Dialect/Linalg/detensorize_if_1.mlir": 0.011810199999854377, "Dialect/Linalg/vectorization_2.mlir": 0.013718400000107068, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 0.015172999999958848, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 0.008369000000129745, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 0.008992799999941781, "Dialect/Linalg/named-ops_3.mlir": 0.011193400000047404, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 0.007738599999902363, "Dialect/Linalg/reshape_fusion_9.mlir": 0.0108328000000256, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 0.00900759999985894, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 0.009606999999959953, "Dialect/Linalg/tile.mlir": 0.01368079999992915, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 0.011309799999980896, "Dialect/Linalg/hoisting_1.mlir": 0.010649799999919196, "Dialect/Linalg/one-shot-bufferize_1.mlir": 0.007799599999998463, "Dialect/Linalg/vectorize-convolution_7.mlir": 0.011259200000131387, "Dialect/Linalg/fusion-push-reshape_2.mlir": 0.008503600000040024, "Dialect/Linalg/transform-op-match_2.mlir": 0.010352599999896484, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 0.01109680000008666, "Dialect/Linalg/canonicalize_15.mlir": 0.010056200000144599, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 0.011354799999935494, "Dialect/Linalg/tile-and-distribute_5.mlir": 0.01143499999998312, "Dialect/Linalg/named-ops_11.mlir": 0.011070999999901687, "Dialect/Linalg/vectorization_42.mlir": 0.013290799999958835, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 0.012039399999957822, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 0.011344199999984993, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 0.010703399999874819, "Dialect/Linalg/named-ops_32.mlir": 0.01045140000005631, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 0.011278799999854528, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 0.010469399999965389, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 0.008621399999901769, "Dialect/Linalg/tile-conv.mlir": 0.011359400000037568, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 0.010307599999941885, "Dialect/Linalg/vectorization_27.mlir": 0.013771400000041466, "Dialect/Linalg/parallel-loops_1.mlir": 0.008406199999990349, "Dialect/Linalg/vectorization_22.mlir": 0.010460799999964365, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 0.010439800000131071, "Dialect/Linalg/transform-op-interchange_0.mlir": 0.014252599999963422, "Dialect/Linalg/vectorization_30.mlir": 0.014747999999963212, "Dialect/Linalg/named-ops_15.mlir": 0.010276999999950931, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 0.011154999999962455, "Dialect/Linalg/named-ops_37.mlir": 0.010661199999958626, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 0.012039999999979045, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 0.010329600000113714, "Dialect/Linalg/named-ops_16.mlir": 0.010239199999887205, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 0.010267399999975169, "Dialect/Linalg/tile-tensors_1.mlir": 0.0109705999999278, "Dialect/Linalg/canonicalize_11.mlir": 0.0074838000000454485, "Dialect/Linalg/canonicalize_17.mlir": 0.009653999999864027, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 0.009534800000074029, "Dialect/Linalg/parallel-loops_0.mlir": 0.009308200000123178, "Dialect/Linalg/reshape_fusion_1.mlir": 0.008228000000053725, "Dialect/Linalg/vectorization_0.mlir": 0.004723200000080396, "Dialect/Linalg/namedop_conversion_0.mlir": 0.009435599999960687, "Dialect/Linalg/collapse-dim_1.mlir": 0.009307199999966542, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 0.008997799999997369, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 0.010270400000081281, "Dialect/Linalg/vectorization_9.mlir": 0.013982000000032713, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 0.00893660000001546, "Dialect/Linalg/canonicalize_18.mlir": 0.01070739999995567, "Dialect/Linalg/vectorization_23.mlir": 0.014303599999948347, "Dialect/Linalg/generalize-named-ops_6.mlir": 0.009673599999950966, "Dialect/Linalg/named-ops_39.mlir": 0.010726600000089093, "Dialect/Linalg/vectorization_12.mlir": 0.012969599999996717, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 0.011858199999915086, "Dialect/Linalg/vectorization_25.mlir": 0.013516600000002654, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 0.010779399999955785, "Dialect/Linalg/inline-scalar-operands_0.mlir": 0.009314600000107021, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 0.009451399999852584, "Dialect/Linalg/vectorization_14.mlir": 0.013169600000037463, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 0.010191800000029616, "Dialect/Linalg/vectorization_13.mlir": 0.011168600000019069, "Dialect/Linalg/canonicalize_31.mlir": 0.01129880000007688, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 0.009290800000053423, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 0.009896800000024086, "Dialect/Linalg/named-ops_20.mlir": 0.00993400000006659, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 0.010023000000001048, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 0.009796800000003714, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 0.011268999999992957, "Dialect/Linalg/canonicalize_16.mlir": 0.009903800000029151, "Dialect/Linalg/reshape_control_fusion_1.mlir": 0.012668200000007346, "Dialect/Linalg/transform-op-decompose_0.mlir": 0.01667059999999765, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 0.007838199999969219, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 0.009187999999994645, "Dialect/Linalg/vectorization_32.mlir": 0.012221200000021781, "Dialect/Linalg/canonicalize_12.mlir": 0.009117200000036973, "Dialect/Linalg/named-ops_23.mlir": 0.010979200000110722, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 0.005301599999984319, "Dialect/Linalg/named-ops_34.mlir": 0.011605400000007648, "Dialect/Linalg/lower-pad-tensor_2.mlir": 0.007054400000015448, "Dialect/Linalg/named-ops_13.mlir": 0.010231600000042817, "Dialect/Linalg/lower-pad-tensor_1.mlir": 0.00986960000009276, "Dialect/Linalg/vectorization_41.mlir": 0.013480600000002596, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 0.010657800000080897, "Dialect/Linalg/vectorization_7.mlir": 0.01226619999997638, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 0.012607000000025436, "Dialect/Linalg/transform-op-match_1.mlir": 0.014156000000002677, "Dialect/Linalg/bufferize_4.mlir": 0.009055400000033843, "Dialect/Linalg/vectorization_16.mlir": 0.012123400000018592, "Dialect/Linalg/vectorization_15.mlir": 0.012702600000011444, "Dialect/Linalg/vectorization_18.mlir": 0.013555799999994633, "Dialect/Linalg/tile-and-distribute_0.mlir": 0.01031619999994291, "Dialect/Linalg/canonicalize_23.mlir": 0.009111599999960163, "Dialect/Linalg/named-ops_33.mlir": 0.010042199999952572, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 0.00789359999998851, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 0.010398600000007719, "Dialect/Linalg/generalize-named-ops_9.mlir": 0.00828320000000531, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 0.010156000000097264, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 0.009908800000084738, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 0.012667999999939639, "Dialect/Linalg/generalize-named-ops_1.mlir": 0.010511000000042259, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 0.01106659999986732, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 0.009062799999992422, "Dialect/Linalg/vectorization_38.mlir": 0.012418600000091828, "Dialect/Linalg/named-ops_8.mlir": 0.009602600000107486, "Dialect/Linalg/named-ops_6.mlir": 0.011150199999974575, "Dialect/Linalg/canonicalize_28.mlir": 0.010830600000008416, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 0.012090799999896262, "Dialect/Linalg/vectorization_8.mlir": 0.0139047999999093, "Dialect/Linalg/vectorization_24.mlir": 0.013291000000026542, "Dialect/Linalg/standard.mlir": 0.010887800000091374, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 0.009710000000086438, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 0.00891219999994064, "Dialect/Linalg/reshape_fusion_10.mlir": 0.010908999999992374, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 0.01024120000001858, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 0.009312200000022131, "Dialect/Linalg/vectorization_1.mlir": 0.013923000000067987, "Dialect/Linalg/one-shot-bufferize_3.mlir": 0.009196799999881478, "Dialect/Linalg/vectorization_6.mlir": 0.012011800000072981, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 0.01215120000015304, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 0.011466599999948812, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 0.011216799999965587, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 0.010522800000035203, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 0.011317800000142597, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 0.010965199999918695, "Dialect/Linalg/reshape_fusion_6.mlir": 0.011220799999864538, "Dialect/Linalg/transform-op-pad_1.mlir": 0.010878000000047905, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 0.009993800000120245, "Dialect/Linalg/vectorize-convolution_0.mlir": 0.00980600000002596, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 0.008547800000087591, "Dialect/Linalg/detensorize_trivial.mlir": 0.009332399999948393, "Dialect/Linalg/generalize-named-ops_7.mlir": 0.009711199999946985, "Dialect/Linalg/canonicalize_27.mlir": 0.012062599999990199, "Dialect/Linalg/generalize-named-ops_3.mlir": 0.009138599999823782, "Dialect/Linalg/tile-tensors_2.mlir": 0.008568200000081561, "Dialect/Linalg/vectorization_3.mlir": 0.012929199999962292, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 0.01597440000005008, "Dialect/Linalg/named-ops_44.mlir": 0.010191000000122585, "Dialect/Linalg/tile-indexed_1.mlir": 0.007542000000103144, "Dialect/Linalg/transform-op-pad_2.mlir": 0.014316400000097929, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 0.010722199999872829, "Dialect/Linalg/canonicalize_20.mlir": 0.010192600000118545, "Dialect/Linalg/vectorization_35.mlir": 0.011171599999943282, "Dialect/Linalg/canonicalize_21.mlir": 0.011384999999972934, "Dialect/Linalg/generalize-named-ops_5.mlir": 0.011676599999918835, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 0.010640000000057626, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 0.009920799999963491, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 0.009850599999845144, "Dialect/Linalg/detensorize_if_2.mlir": 0.009536800000023504, "Dialect/Linalg/canonicalize_10.mlir": 0.01148880000000645, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 0.011813799999981712, "Dialect/Linalg/one-shot-bufferize_4.mlir": 0.010495200000150362, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 0.00806880000000092, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 0.010803799999848707, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 0.009835199999906763, "Dialect/Linalg/fusion-push-reshape_1.mlir": 0.00991360000007262, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 0.012984799999867392, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 0.01310880000000907, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 0.010349200000018755, "Dialect/Linalg/reshape_fusion_8.mlir": 0.010364000000117812, "Dialect/Linalg/named-ops_40.mlir": 0.010674199999994017, "Dialect/Linalg/vectorization_17.mlir": 0.013437799999883282, "Dialect/Linalg/vectorization_39.mlir": 0.014868999999998777, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 0.01256439999997383, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 0.007500799999979791, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 0.011622200000056182, "Dialect/Linalg/canonicalize_7.mlir": 0.010413800000060291, "Dialect/Linalg/named-ops_35.mlir": 0.010526199999912934, "Dialect/Linalg/detensorize_while.mlir": 0.01123119999992923, "Dialect/Linalg/one-shot-bufferize_0.mlir": 0.009759999999914726, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 0.009288799999922048, "Dialect/Linalg/named-ops_0.mlir": 0.010852800000066054, "Dialect/Linalg/named-ops_7.mlir": 0.011459600000125646, "Dialect/Linalg/one-shot-bufferize_11.mlir": 0.008720600000015111, "Dialect/Linalg/generalize-named-ops_4.mlir": 0.01031540000003588, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 0.009980999999970663, "Dialect/Linalg/fusion-push-reshape_3.mlir": 0.013107400000080816, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 0.009959799999887765, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 0.011441800000102375, "Dialect/Linalg/named-ops_38.mlir": 0.009124399999927845, "Dialect/Linalg/vectorization_20.mlir": 0.011112200000025042, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 0.010694400000102178, "Dialect/Linalg/inlining.mlir": 0.00954860000001645, "Dialect/Linalg/vectorization_31.mlir": 0.01419000000005326, "Dialect/Linalg/canonicalize_29.mlir": 0.011743399999977555, "Dialect/Linalg/tile-and-distribute_3.mlir": 0.010264600000118662, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 0.009413000000131433, "Dialect/Linalg/canonicalize_6.mlir": 0.008599800000047253, "Dialect/Linalg/vectorization_43.mlir": 0.014276199999949312, "Dialect/Linalg/one-shot-bufferize_7.mlir": 0.01173080000007758, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 0.012701399999968999, "Dialect/Linalg/named-ops_27.mlir": 0.013548799999989569, "Dialect/Linalg/reshape_fusion_7.mlir": 0.006085399999938091, "Dialect/Linalg/canonicalize_32.mlir": 0.0099315999999817, "Dialect/Linalg/named-ops_24.mlir": 0.012323000000105822, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 0.012010799999916343, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 0.010377399999924819, "Dialect/Linalg/named-ops_17.mlir": 0.010409200000140117, "Dialect/Linalg/tile-indexed_0.mlir": 0.009361400000125286, "Dialect/Linalg/named-ops_22.mlir": 0.010967399999935878, "Dialect/Linalg/invalid_22.mlir": 0.004121399999894493, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 0.011383200000091164, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 0.008682000000044354, "Dialect/Linalg/vectorization_40.mlir": 0.012936199999967358, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 0.010559199999988778, "Dialect/Linalg/reshape_fusion_0.mlir": 0.010565000000133296, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 0.009517400000004273, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 0.010954800000035902, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 0.006665199999952165, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 0.012625800000023446, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 0.00868479999990086, "Dialect/Linalg/vectorization_5.mlir": 0.012889600000016798, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 0.010644200000024284, "Dialect/Linalg/vectorize-convolution_1.mlir": 0.0118293999999878, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 0.008628999999928055, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 0.009971600000062609, "Dialect/Linalg/transform-op-generalize.mlir": 0.011614600000029895, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 0.0066348000000289176, "Dialect/Linalg/transform-op-vectorize_2.mlir": 0.013326799999958894, "Dialect/Linalg/tile-and-distribute_4.mlir": 0.00915580000000773, "Dialect/Linalg/hoisting_5.mlir": 0.007393400000000838, "Dialect/Linalg/vectorization_4.mlir": 0.013087600000108068, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 0.010464800000045215, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 0.007800200000019686, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 0.012481399999887798, "Dialect/Linalg/tile-tensors_0.mlir": 0.009037800000078278, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 0.010113400000045658, "Dialect/Linalg/vectorization_34.mlir": 0.013438599999972212, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 0.011099800000010873, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 0.009846400000060384, "Dialect/Linalg/one-shot-bufferize_12.mlir": 0.00951760000007198, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 0.01139100000000326, "Dialect/Linalg/named-ops_12.mlir": 0.010674999999901047, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 0.007158400000116671, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 0.01035119999996823, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 0.009485599999970873, "Dialect/Linalg/transform-op-pad_3.mlir": 0.012875200000053155, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 0.01229799999982788, "Dialect/Linalg/pad_fusion_1.mlir": 0.011527799999930722, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 0.008969400000023598, "Dialect/Linalg/bufferize_7.mlir": 0.011251000000083878, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 0.010979600000064238, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 0.007891800000106742, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 0.01317959999996674, "Dialect/Linalg/vectorize-convolution_2.mlir": 0.009050399999978254, "Dialect/Linalg/reshape_fusion_3.mlir": 0.011653800000021874, "Dialect/Linalg/named-ops_18.mlir": 0.008200399999986984, "Dialect/Linalg/canonicalize_33.mlir": 0.010873999999967054, "Dialect/Linalg/tile-and-distribute_6.mlir": 0.010264399999869056, "Dialect/Linalg/canonicalize_13.mlir": 0.010830999999961932, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 0.012503799999831245, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 0.009877999999844178, "Dialect/Linalg/vectorize-convolution_4.mlir": 0.010090800000034506, "Dialect/Linalg/decompose-ops_2.mlir": 0.009046800000032818, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 0.00792860000001383, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 0.008036399999946297, "Dialect/Linalg/named-ops_36.mlir": 0.012064199999986158, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 0.012538800000038463, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 0.00917539999991277, "Dialect/Linalg/transform-op-pad_0.mlir": 0.012946000000010827, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 0.009945200000038313, "Dialect/Linalg/vectorize-convolution_5.mlir": 0.009032800000022689, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 0.01028600000008737, "Dialect/Linalg/split_reduction_1.mlir": 0.009114799999952083, "Dialect/Linalg/vectorization_28.mlir": 0.01192300000002433, "Dialect/Linalg/named-ops_14.mlir": 0.010240599999997357, "Dialect/Linalg/bufferize_5.mlir": 0.010427999999956227, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 0.008773000000110187, "Dialect/Linalg/reshape_fusion_11.mlir": 0.011292800000046555, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 0.0031702000000223053, "Dialect/ControlFlow/canonicalize_2.mlir": 0.006202600000142411, "Dialect/ControlFlow/ops.mlir": 0.00838739999999234, "Dialect/ControlFlow/canonicalize_3.mlir": 0.012201800000002549, "Dialect/ControlFlow/canonicalize_1.mlir": 0.008077400000001945, "Dialect/ControlFlow/canonicalize_0.mlir": 0.012505599999894913, "Dialect/GPU/transform-gpu-failing_9.mlir": 0.013004399999954331, "Dialect/GPU/sink-ops_0.mlir": 0.00830599999990227, "Dialect/GPU/mapping_1.mlir": 0.007646399999975984, "Dialect/GPU/outlining_2.mlir": 0.0078324000000066, "Dialect/GPU/sink-ops_1.mlir": 0.0075377999999545866, "Dialect/GPU/outlining_4.mlir": 0.00937659999999596, "Dialect/GPU/outlining_7.mlir": 0.010451199999988604, "Dialect/GPU/invalid_15.mlir": 0.00835559999995894, "Dialect/GPU/promotion_1.mlir": 0.007636000000093191, "Dialect/GPU/transform-gpu-failing_0.mlir": 0.012527200000113226, "Dialect/GPU/canonicalize_1.mlir": 0.00874260000000504, "Dialect/GPU/outlining_0.mlir": 0.009730400000080408, "Dialect/GPU/mapping_0.mlir": 0.007957600000008825, "Dialect/GPU/transform-gpu-failing_8.mlir": 0.012003200000071957, "Dialect/GPU/transform-gpu-failing_10.mlir": 0.005321799999910582, "Dialect/GPU/int-range-interface.mlir": 0.017480199999954493, "Dialect/GPU/all-reduce-max.mlir": 0.006644799999958195, "Dialect/GPU/promotion_2.mlir": 0.005241800000112562, "Dialect/GPU/outlining_5.mlir": 0.008955599999899278, "Dialect/GPU/promotion_0.mlir": 0.007950800000071468, "Dialect/GPU/sink-ops_2.mlir": 0.007799599999998463, "Dialect/GPU/sink-ops_3.mlir": 0.009105799999997544, "Dialect/GPU/outlining_3.mlir": 0.008973199999854842, "Dialect/GPU/transform-gpu_2.mlir": 0.013588800000070478, "Dialect/GPU/transform-gpu-failing_6.mlir": 0.01039120000004914, "Dialect/GPU/outlining_6.mlir": 0.007860599999912666, "Dialect/GPU/all-reduce.mlir": 0.0065797999999631426, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 0.0092080000000351, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 0.009737999999924796, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 0.00710479999997915, "Dialect/Async/async-runtime-ref-counting.mlir": 0.013802200000100129, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 0.007507199999963632, "Dialect/Async/coro.mlir": 0.006305600000086997, "Dialect/Async/async-to-async-runtime_1.mlir": 0.00926339999987249, "Dialect/Async/async-to-async-runtime_7.mlir": 0.007844999999906576, "Dialect/Async/runtime.mlir": 0.010878600000069127, "Dialect/Async/async-to-async-runtime_3.mlir": 0.008558799999991606, "Dialect/Async/async-to-async-runtime_0.mlir": 0.007346200000029057, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 0.007954800000152317, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 0.0066754000001310486, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 0.007827199999883305, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 0.009348400000089897, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 0.006802999999854365, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 0.007668200000080105, "Dialect/Async/async-to-async-runtime_6.mlir": 0.007453200000054494, "Dialect/Async/async-to-async-runtime_2.mlir": 0.008805000000029395, "Dialect/Async/async-parallel-for-canonicalize.mlir": 0.007278799999949115, "Dialect/Async/verify_0.mlir": 0.005704399999922316, "Dialect/Async/async-to-async-runtime_8.mlir": 0.009447799999907146, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 0.007161999999880209, "Dialect/Arith/canonicalize_41.mlir": 0.006545999999980267, "Dialect/Arith/canonicalize_9.mlir": 0.007495399999970687, "Dialect/Arith/expand-ops_1.mlir": 0.00714960000004794, "Dialect/Arith/bufferize_1.mlir": 0.007429400000000896, "Dialect/Arith/expand-ops_7.mlir": 0.0067360000000917354, "Dialect/Arith/expand-ops_4.mlir": 0.00786919999991369, "Dialect/Arith/canonicalize_44.mlir": 0.007503800000085903, "Dialect/Arith/canonicalize_5.mlir": 0.009080399999947985, "Dialect/Arith/canonicalize_2.mlir": 0.008357400000022608, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 0.0065719999998691495, "Dialect/Arith/canonicalize_25.mlir": 0.007026800000130606, "Dialect/Arith/canonicalize_8.mlir": 0.005348800000137999, "Dialect/Arith/canonicalize_26.mlir": 0.007616400000006252, "Dialect/Arith/canonicalize_37.mlir": 0.00656619999990653, "Dialect/Arith/canonicalize_35.mlir": 0.006986999999935506, "Dialect/Arith/canonicalize_24.mlir": 0.007362399999874469, "Dialect/Arith/canonicalize_19.mlir": 0.00685219999995752, "Dialect/Arith/canonicalize_4.mlir": 0.008007600000019011, "Dialect/Arith/canonicalize_36.mlir": 0.007916800000020884, "Dialect/Arith/bufferize_0.mlir": 0.006278600000041479, "Dialect/Arith/canonicalize_3.mlir": 0.006761599999845202, "Dialect/Arith/canonicalize_40.mlir": 0.006140800000139279, "Dialect/Arith/one-shot-bufferize_1.mlir": 0.009547999999995227, "Dialect/Arith/expand-ops_10.mlir": 0.004771999999866239, "Dialect/Arith/expand-ops_8.mlir": 0.007481800000095973, "Dialect/Arith/canonicalize_15.mlir": 0.005656400000043504, "Dialect/Arith/expand-ops_3.mlir": 0.006600000000071304, "Dialect/Arith/canonicalize_42.mlir": 0.006346600000142644, "Dialect/Arith/expand-ops_2.mlir": 0.006824600000072678, "Dialect/Arith/canonicalize_17.mlir": 0.00763200000001234, "Dialect/Arith/bufferize_2.mlir": 0.006872400000065682, "Dialect/Arith/canonicalize_18.mlir": 0.006497800000033749, "Dialect/Arith/canonicalize_1.mlir": 0.006440400000064983, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 0.008110800000031304, "Dialect/Arith/canonicalize_12.mlir": 0.007323800000085612, "Dialect/Arith/expand-ops_11.mlir": 0.006364199999916309, "Dialect/Arith/bufferize_4.mlir": 0.007354800000030082, "Dialect/Arith/canonicalize_23.mlir": 0.005686600000080944, "Dialect/Arith/canonicalize_28.mlir": 0.007436000000052445, "Dialect/Arith/canonicalize_43.mlir": 0.006791599999996833, "Dialect/Arith/canonicalize_34.mlir": 0.01083359999993263, "Dialect/Arith/canonicalize_20.mlir": 0.006547799999862036, "Dialect/Arith/canonicalize_10.mlir": 0.006500800000139861, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 0.006648599999971338, "Dialect/Arith/canonicalize_7.mlir": 0.005944199999976263, "Dialect/Arith/one-shot-bufferize_0.mlir": 0.008803400000033434, "Dialect/Arith/expand-ops_9.mlir": 0.006412000000091211, "Dialect/Arith/canonicalize_29.mlir": 0.008046599999943282, "Dialect/Arith/expand-ops_12.mlir": 0.005987199999981385, "Dialect/Arith/canonicalize_45.mlir": 0.0074025999998411866, "Dialect/Arith/canonicalize_32.mlir": 0.008402399999977207, "Dialect/Arith/expand-ops_5.mlir": 0.007511999999951513, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 0.007565600000089034, "Dialect/Arith/expand-ops_6.mlir": 0.007692599999973027, "Dialect/Arith/expand-ops_0.mlir": 0.005230000000119616, "Dialect/Arith/canonicalize_33.mlir": 0.008995800000047894, "Dialect/Arith/canonicalize_13.mlir": 0.0063039999999091375, "Dialect/Arith/bufferize_3.mlir": 0.006512199999997392, "Dialect/Arith/bufferize_5.mlir": 0.006229200000052515, "Dialect/Func/func-bufferize_1.mlir": 0.010026199999992968, "Dialect/Func/func-bufferize_0.mlir": 0.012331599999924947, "Transforms/constant-fold_24.mlir": 0.007280200000059267, "Transforms/loop-fusion-dependence-check_0.mlir": 0.0051971999999295805, "Transforms/inlining-recursive.mlir": 0.005064599999968777, "Transforms/constant-fold_34.mlir": 0.005627600000116218, "Transforms/test-legalize-erased-op-with-uses.mlir": 0.01138620000001538, "Transforms/canonicalize_9.mlir": 0.01127619999988383, "Transforms/inlining-dce_1.mlir": 0.012569000000075903, "Transforms/canonicalize-dce_5.mlir": 0.005795399999988149, "Transforms/constant-fold_26.mlir": 0.007934000000022933, "Transforms/sccp-callgraph_10.mlir": 0.008356800000001385, "Transforms/constant-fold_8.mlir": 0.006955399999969814, "Transforms/test-legalizer_9.mlir": 0.00775980000016716, "Transforms/pipeline-data-transfer_0.mlir": 0.0055309999999735735, "Transforms/constant-fold_22.mlir": 0.009171600000081525, "Transforms/loop-invariant-code-motion_10.mlir": 0.005821600000126636, "Transforms/sccp-callgraph_5.mlir": 0.006166599999960454, "Transforms/constant-fold_28.mlir": 0.006725000000005821, "Transforms/canonicalize_5.mlir": 0.00810380000002624, "Transforms/test-legalizer-full_1.mlir": 0.010405999999966298, "Transforms/constant-fold_12.mlir": 0.0079490000000078, "Transforms/test-legalize-type-conversion_0.mlir": 0.006152599999950326, "Transforms/constant-fold_14.mlir": 0.0063852000001134, "Transforms/location-snapshot.mlir": 0.006981400000040594, "Transforms/control-flow-sink-test.mlir": 0.011540200000126788, "Transforms/test-legalizer_7.mlir": 0.008852400000068882, "Transforms/test-legalize-type-conversion_8.mlir": 0.013144800000009126, "Transforms/canonicalize-td.mlir": 0.014531200000055833, "Transforms/loop-fusion-slice-computation_0.mlir": 0.005530799999905867, "Transforms/constant-fold_30.mlir": 0.006589999999960128, "Transforms/canonicalize-dce_2.mlir": 0.007699000000138767, "Transforms/inlining-repeated-use.mlir": 0.007927200000085576, "Transforms/sccp-callgraph_7.mlir": 0.007999600000039209, "Transforms/test-legalizer-full_2.mlir": 0.008305400000062945, "Transforms/canonicalize-dce_4.mlir": 0.00488340000010794, "Transforms/buffer-results-to-out-params_4.mlir": 0.010437199999978474, "Transforms/constant-fold_25.mlir": 0.007311400000071444, "Transforms/test-legalizer_0.mlir": 0.01214880000006815, "Transforms/constant-fold_31.mlir": 0.008681799999976647, "Transforms/constant-fold_18.mlir": 0.007017000000087137, "Transforms/inlining-dce_0.mlir": 0.008315399999992224, "Transforms/parametric-tiling.mlir": 0.006939799999963725, "Transforms/canonicalize_4.mlir": 0.007515400000011141, "Transforms/constant-fold_9.mlir": 0.008500999999887427, "Transforms/memref-bound-check_0.mlir": 0.004590199999984179, "Transforms/canonicalize_3.mlir": 0.008603000000039173, "Transforms/sccp-callgraph_6.mlir": 0.0070541999999477415, "Transforms/test-legalizer_8.mlir": 0.011711800000011863, "Transforms/test-symbol-dce_1.mlir": 0.01149619999996503, "Transforms/test-legalize-type-conversion_4.mlir": 0.008418600000004517, "Transforms/test-symbol-privatize.mlir": 0.010844800000086252, "Transforms/test-legalizer-analysis.mlir": 0.009817199999997684, "Transforms/loop-invariant-code-motion_11.mlir": 0.008906399999978021, "Transforms/canonicalize-dce_6.mlir": 0.008051999999952385, "Transforms/test-merge-blocks_2.mlir": 0.010135599999921396, "Transforms/constant-fold_10.mlir": 0.006393200000093202, "Transforms/constant-fold_16.mlir": 0.00624919999991107, "Transforms/loop-fusion_0.mlir": 0.007174800000029791, "Transforms/test-legalize-target-materialization-no-uses.mlir": 0.011004999999931897, "Transforms/test-legalizer-full_0.mlir": 0.00893259999993461, "Transforms/test-pattern-selective-replacement_0.mlir": 0.012401200000022072, "Transforms/constant-fold_0.mlir": 0.005416200000036042, "Transforms/scf-if-utils_3.mlir": 0.007854600000064238, "Transforms/canonicalize_11.mlir": 0.0080337999999756, "Transforms/scf-if-utils_0.mlir": 0.004690800000025775, "Transforms/test-legalizer_3.mlir": 0.012363999999979568, "Transforms/test-legalize-type-conversion_3.mlir": 0.0123833999999988, "Transforms/test-legalize-type-conversion_6.mlir": 0.012258999999903607, "Transforms/loop-invariant-code-motion_13.mlir": 0.012652800000068964, "Transforms/canonicalize-dce_7.mlir": 0.0074484000000666125, "Transforms/test-legalizer-full_3.mlir": 0.008595000000059371, "Transforms/test-operation-folder-commutative.mlir": 0.010652800000025308, "Transforms/constant-fold_6.mlir": 0.006710000000020954, "Transforms/test-legalizer-full_4.mlir": 0.011595800000031886, "Transforms/buffer-results-to-out-params_1.mlir": 0.007867200000146114, "Transforms/constant-fold_4.mlir": 0.00672919999997248, "Transforms/canonicalize_12.mlir": 0.005335999999988417, "Transforms/constant-fold_29.mlir": 0.007508200000120269, "Transforms/scf-replace-with-new-yields.mlir": 0.007176199999958044, "Transforms/test-legalize-unknown-root.mlir": 0.011184599999978673, "Transforms/sccp-callgraph_8.mlir": 0.00809559999997873, "Transforms/canonicalize-dce_0.mlir": 0.006177199999910954, "Transforms/scf-if-utils_1.mlir": 0.008277000000089175, "Transforms/constant-fold_2.mlir": 0.005342000000018743, "Transforms/test-legalizer_2.mlir": 0.009720199999901525, "Transforms/canonicalize-dce_9.mlir": 0.01172100000003411, "Transforms/constant-fold_19.mlir": 0.007654400000137685, "Transforms/test-symbol-dce_0.mlir": 0.010818399999880057, "Transforms/test-legalize-type-conversion_9.mlir": 0.009638599999925645, "Transforms/constant-fold_3.mlir": 0.005888199999935751, "Transforms/test-legalize-type-conversion_5.mlir": 0.010224399999970046, "Transforms/parallel-loop-collapsing.mlir": 0.00987360000017361, "Transforms/constant-fold_7.mlir": 0.006847399999969639, "Transforms/loop-invariant-code-motion_12.mlir": 0.010976799999843934, "Transforms/canonicalize-dce_11.mlir": 0.010784000000057858, "Transforms/control-flow-sink.mlir": 0.014317400000072667, "Transforms/test-symbol-dce_3.mlir": 0.006095999999888591, "Transforms/canonicalize-dce_3.mlir": 0.0069266000000425265, "Transforms/constant-fold_21.mlir": 0.006638600000042061, "Transforms/test-legalizer-full_5.mlir": 0.010371200000008685, "Transforms/test-convert-call-op.mlir": 0.01103320000001986, "Transforms/test-pattern-selective-replacement_1.mlir": 0.006174400000054448, "Transforms/constant-fold_35.mlir": 0.010295599999881232, "Transforms/sccp-callgraph_0.mlir": 0.007230999999956111, "Transforms/canonicalize_10.mlir": 0.00461699999996199, "Transforms/test-symbol-dce_4.mlir": 0.008078199999908975, "Transforms/scf-if-utils_2.mlir": 0.008275999999932537, "Transforms/test-legalizer-full_6.mlir": 0.0116199999998571, "Transforms/constant-fold_17.mlir": 0.006928599999992002, "Transforms/test-symbol-dce_2.mlir": 0.011500800000067101, "Transforms/test-legalize-remapped-value.mlir": 0.009751599999981408, "Transforms/constant-fold_5.mlir": 0.0076636000001599315, "Transforms/test-legalizer_4.mlir": 0.008946199999991222, "Transforms/test-legalizer_6.mlir": 0.009033199999976205, "Transforms/loop-fusion-2_0.mlir": 0.007359999999971478, "Transforms/constant-fold_15.mlir": 0.006374200000027486, "Transforms/single-parallel-loop-collapsing.mlir": 0.0076403999999456575, "Transforms/canonicalize_6.mlir": 0.007500199999958568, "Transforms/canonicalize-dce_1.mlir": 0.012344999999913852, "Transforms/test-legalizer_10.mlir": 0.009586800000033691, "Transforms/canonicalize-dce_8.mlir": 0.007398800000009942, "Transforms/test-canonicalize-filter.mlir": 0.009623800000008486, "Transforms/test-commutativity-utils.mlir": 0.012922199999957229, "Transforms/constant-fold_11.mlir": 0.007121799999913492, "Transforms/sccp-callgraph_1.mlir": 0.0072783999999956, "Transforms/test-legalizer_1.mlir": 0.01027300000005198, "Transforms/test-legalize-type-conversion_1.mlir": 0.006903000000056636, "Transforms/constant-fold_27.mlir": 0.007251800000085495, "Transforms/loop-fusion-3_0.mlir": 0.003537800000049174, "Transforms/test-merge-blocks_1.mlir": 0.011887199999910081, "Transforms/test-strict-pattern-driver.mlir": 0.011144600000079663, "Transforms/test-legalizer_5.mlir": 0.011220800000046438, "Transforms/constant-fold_13.mlir": 0.005762800000047719, "Transforms/canonicalize_13.mlir": 0.007438600000023143, "Transforms/constant-fold_20.mlir": 0.004446400000051654, "Transforms/memref-dependence-check_0.mlir": 0.005986599999960163, "Transforms/test-legalize-type-conversion_10.mlir": 0.012204000000019732, "Transforms/test-legalize-type-conversion_7.mlir": 0.010434199999872362, "Transforms/test-legalize-type-conversion_2.mlir": 0.01012319999990723, "Transforms/constant-fold_23.mlir": 0.006167199999981676, "Transforms/test-operation-folder.mlir": 0.011387599999943631}, "TIME_PARSING_PER_TEST_XDSL_DESKTOP": {"Pass/crash-recovery.mlir": 0.30774799999999997, "Pass/crash-recovery-dynamic-failure.mlir": 0.30853260000000005, "Pass/pass-timing.mlir": 0.3024324, "Pass/pipeline-invalid_1.mlir": 0.3095381999999999, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 0.3010905999999999, "Pass/dynamic-pipeline.mlir": 0.302844, "Pass/interface-pass.mlir": 0.3032418, "Pass/dynamic-pipeline-nested.mlir": 0.3004066000000002, "Pass/generic-pipeline.mlir": 0.3039194000000002, "Pass/run-reproducer.mlir": 0.31577959999999977, "Pass/pipeline-stats.mlir": 0.3187784000000001, "Pass/invalid-parent.mlir": 0.3092648000000004, "Pass/pipeline-invalid_0.mlir": 0.29346060000000024, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 0.32771380000000006, "Interfaces/DataLayoutInterfaces/types_5.mlir": 0.3022976, "Interfaces/DataLayoutInterfaces/module.mlir": 0.3003156000000004, "Interfaces/DataLayoutInterfaces/types_6.mlir": 0.2980308000000008, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 0.31411599999999995, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 0.30978720000000093, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 0.305607400000001, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 0.30831659999999916, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 0.3136962000000011, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 0.31429140000000044, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 0.30597240000000026, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 0.31531500000000107, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 0.3091623999999996, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 0.30823460000000014, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 0.3159394000000006, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 0.31882499999999964, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 0.3204974000000007, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 0.3072770000000006, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 0.31827339999999965, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 0.3199388000000013, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 0.3069099999999992, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 0.3024569999999983, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 0.30633640000000073, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 0.30309400000000153, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 0.3109250000000003, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 0.3044134000000014, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 0.3085447999999985, "mlir-reduce/dce-test.mlir": 0.30194019999999855, "mlir-reduce/invalid.mlir": 0.29849640000000194, "mlir-reduce/crashop-reduction.mlir": 0.30394000000000004, "IR/pretty_printed_region_op_0.mlir": 0.29294980000000237, "IR/visitors_1.mlir": 0.3047156000000001, "IR/region_0.mlir": 0.29871259999999894, "IR/invalid-affinemap_0.mlir": 0.29691880000000026, "IR/test-func-set-type_0.mlir": 0.30007020000000184, "IR/dense-resource-elements-attr_0.mlir": 0.3004328000000015, "IR/attribute_19.mlir": 0.30268580000000045, "IR/test-symbol-uses_1.mlir": 0.3035837999999984, "IR/attribute_14.mlir": 0.30702520000000105, "IR/operation-equality_0.mlir": 0.29890100000000075, "IR/module-op_4.mlir": 0.2997487999999976, "IR/operation-equality_7.mlir": 0.3071628000000004, "IR/visitors_0.mlir": 0.3124991999999992, "IR/generic-visitors-interrupt_7.mlir": 0.30831799999999987, "IR/test-func-erase-result_2.mlir": 0.2986425999999994, "IR/traits_60.mlir": 0.3093865999999991, "IR/print-op-local-scope.mlir": 0.29700939999999887, "IR/pretty_printed_region_op_2.mlir": 0.3032172000000003, "IR/test-symbol-rauw_0.mlir": 0.29833120000000124, "IR/affine-set.mlir": 0.32905420000000163, "IR/traits_68.mlir": 0.30367899999999964, "IR/test-take-body_0.mlir": 0.3069324000000023, "IR/operation-equality_2.mlir": 0.30138299999999846, "IR/top-level_2.mlir": 0.30041779999999674, "IR/attribute_5.mlir": 0.30204439999999977, "IR/operation-equality_10.mlir": 0.30431639999999904, "IR/module-op_1.mlir": 0.3000637999999981, "IR/op-stats-json.mlir": 0.3120925999999997, "IR/print-op-custom-or-generic_0.mlir": 0.2970647999999983, "IR/test-func-insert-arg_1.mlir": 0.29768779999999995, "IR/region_5.mlir": 0.2960524000000021, "IR/operation-equality_6.mlir": 0.30042100000000005, "IR/dynamic_4.mlir": 0.3013566000000026, "IR/attribute_11.mlir": 0.30534739999999944, "IR/traits_32.mlir": 0.2983453999999995, "IR/test-symbol-rauw_3.mlir": 0.3030042000000037, "IR/invalid-func-op_0.mlir": 0.29878800000000183, "IR/traits_66.mlir": 0.29454579999999736, "IR/generic-visitors-interrupt_5.mlir": 0.3079896000000019, "IR/top-level_1.mlir": 0.2994041999999979, "IR/test-symbol-uses_0.mlir": 0.30241720000000216, "IR/invalid-unregistered_2.mlir": 0.2972254000000021, "IR/test-func-erase-arg_0.mlir": 0.30366219999999655, "IR/traits_41.mlir": 0.30329040000000307, "IR/generic-visitors-interrupt_1.mlir": 0.3003938000000005, "IR/attribute_0.mlir": 0.3056436000000019, "IR/test-func-erase-result_4.mlir": 0.3079121999999984, "IR/module-op_2.mlir": 0.3054236000000003, "IR/generic-block-visitors-interrupt_0.mlir": 0.3057456000000002, "IR/module-op_7.mlir": 0.29748620000000303, "IR/test-symbol-rauw_1.mlir": 0.2992216000000042, "IR/operation-equality_1.mlir": 0.3040140000000008, "IR/generic-visitors-interrupt_6.mlir": 0.3036995999999988, "IR/traits_31.mlir": 0.2997882000000004, "IR/module-op_6.mlir": 0.2912113999999974, "IR/generic-visitors-interrupt_3.mlir": 0.3038340000000005, "IR/operation-equality_4.mlir": 0.3102289999999982, "IR/attribute_28.mlir": 0.3045656000000008, "IR/attribute_38.mlir": 0.3010148000000015, "IR/generic-visitors-interrupt_4.mlir": 0.30786339999999657, "IR/attribute_25.mlir": 0.3034154000000001, "IR/print-ir-invalid.mlir": 0.3091567999999995, "IR/module-op_5.mlir": 0.30733619999999745, "IR/zero_whitespace.mlir": 0.30094799999999966, "IR/module-op_0.mlir": 0.3059891999999991, "IR/print-op-custom-or-generic_1.mlir": 0.30154320000000323, "IR/pretty-region-args.mlir": 0.30670600000000264, "IR/test-func-erase-arg_5.mlir": 0.309856000000002, "IR/invalid-unregistered_1.mlir": 0.2981015999999954, "IR/test-func-erase-arg_2.mlir": 0.3033900000000017, "IR/invalid-module-op_0.mlir": 0.29808439999999903, "IR/test-func-insert-result_3.mlir": 0.29765900000000445, "IR/test-symbol-uses_2.mlir": 0.3032592000000022, "IR/dynamic_11.mlir": 0.29824820000000046, "IR/attribute_3.mlir": 0.31007000000000173, "IR/dynamic_0.mlir": 0.30646300000000226, "IR/op-stats.mlir": 0.3162394000000006, "IR/attribute_41.mlir": 0.3047902000000022, "IR/test-symbol-rauw_4.mlir": 0.3055744000000004, "IR/traits_13.mlir": 0.31231319999999985, "IR/test-symbol-rauw_2.mlir": 0.30562320000000226, "IR/module-op_3.mlir": 0.30478859999999486, "IR/pretty_printed_region_op_3.mlir": 0.31029519999999594, "IR/test-func-erase-arg_3.mlir": 0.3020886000000019, "IR/test-verification-order_3.mlir": 0.3027113999999983, "IR/generic-visitors-interrupt_0.mlir": 0.2972818000000018, "IR/test-func-erase-result_0.mlir": 0.3018171999999993, "IR/dynamic_7.mlir": 0.2972789999999975, "IR/test-func-insert-result_1.mlir": 0.29764259999999465, "IR/attribute_22.mlir": 0.3089713999999958, "IR/affine-map.mlir": 0.37214500000000045, "IR/operation-equality_9.mlir": 0.30610020000000304, "IR/test-func-insert-arg_2.mlir": 0.30506520000000137, "IR/test-func-insert-arg_5.mlir": 0.2993653999999992, "IR/traits_0.mlir": 0.30682759999999687, "IR/test-func-insert-result_4.mlir": 0.30200300000000196, "IR/traits_40.mlir": 0.30005479999999807, "IR/recursive-type.mlir": 0.30708080000000565, "IR/operation-equality_11.mlir": 0.3091760000000022, "IR/test-func-insert-result_0.mlir": 0.2983265999999958, "IR/test-func-insert-result_5.mlir": 0.2994004000000018, "IR/operation-equality_5.mlir": 0.29633139999999686, "IR/test-func-set-type_1.mlir": 0.29931780000000574, "IR/traits_59.mlir": 0.302789800000005, "IR/attribute_4.mlir": 0.30595480000000636, "IR/traits_22.mlir": 0.3033645999999976, "IR/pretty_printed_region_op_4.mlir": 0.3038731999999982, "IR/traits_49.mlir": 0.3009877999999958, "IR/generic-region-visitors-interrupt_0.mlir": 0.30268919999999755, "IR/test-func-erase-result_5.mlir": 0.3031698000000006, "IR/generic-visitors_0.mlir": 0.3067708000000039, "IR/top-level_0.mlir": 0.3022027999999978, "IR/test-func-insert-arg_0.mlir": 0.2976049999999987, "IR/operation-equality_3.mlir": 0.3038365999999996, "IR/test-clone_0.mlir": 0.30524639999999864, "IR/generic-visitors_1.mlir": 0.31140380000000506, "IR/test-func-set-type_2.mlir": 0.2983355999999958, "IR/pretty_printed_region_op_1.mlir": 0.30567439999999807, "IR/invalid-unregistered_0.mlir": 0.29767439999999395, "IR/enum-attr-roundtrip.mlir": 0.3076594, "IR/traits_57.mlir": 0.2994805999999926, "IR/dynamic_3.mlir": 0.29981920000000173, "IR/operand_0.mlir": 0.3067105999999967, "IR/test-func-insert-arg_3.mlir": 0.3032737999999995, "IR/invalid-locations_0.mlir": 0.30257720000000743, "IR/attribute_29.mlir": 0.2966261999999915, "IR/check-help-output.mlir": 0.3031048000000055, "IR/test-func-insert-arg_4.mlir": 0.3047235999999998, "IR/test-func-erase-result_3.mlir": 0.3030897999999979, "IR/operation-equality_8.mlir": 0.3020244000000048, "IR/attribute_31.mlir": 0.31267440000000307, "IR/traits_29.mlir": 0.31496419999999714, "IR/attribute_45.mlir": 0.3109053999999901, "IR/test-func-erase-arg_4.mlir": 0.31045159999999894, "IR/test-func-erase-result_6.mlir": 0.30826739999999975, "IR/invalid-builtin-types_36.mlir": 0.3209232000000043, "IR/traits_18.mlir": 0.30508280000000243, "IR/traits_10.mlir": 0.3080230000000029, "IR/repro_b120295301.mlir": 0.4217901999999981, "IR/region_6.mlir": 0.30457259999999453, "IR/test-func-erase-arg_6.mlir": 0.31078579999999645, "IR/test-func-erase-arg_1.mlir": 0.3095241999999985, "IR/traits_4.mlir": 0.31522860000000036, "IR/test-side-effects.mlir": 0.3107053999999948, "IR/generic-visitors-interrupt_2.mlir": 0.30757039999999736, "IR/test-func-insert-result_2.mlir": 0.3060376000000019, "IR/test-matchers.mlir": 0.3057680000000005, "IR/test-func-erase-result_1.mlir": 0.3014905999999996, "IR/traits_58.mlir": 0.3067448000000013, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 0.35898140000000467, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 0.31604800000000066, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 0.30306020000000444, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 0.3165213999999992, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 0.3095522000000074, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 0.3105665999999928, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 0.3141415999999936, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 0.3076517999999965, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 0.30747820000000275, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 0.3173189999999977, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 0.3174432000000024, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 0.3105903999999896, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 0.3083271999999965, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 0.30478859999999486, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 0.31530840000000354, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 0.309328000000005, "Integration/Dialect/Vector/CPU/test-fma.mlir": 0.3059401999999977, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 0.3198221999999987, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 0.3351128000000017, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 0.30688259999999445, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 0.3607252000000017, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 0.35742500000000066, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 0.3094787999999994, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 0.3086180000000013, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 0.3195121999999969, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 0.30749479999999496, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 0.3273526000000061, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 0.3100856000000022, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 0.30566440000000056, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 0.30122599999999694, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 0.29936999999999897, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 0.3279036000000019, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 0.3253150000000005, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 0.3056374000000005, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 0.32165560000000826, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 0.31232619999999545, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 0.3104980000000069, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 0.3052720000000022, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 0.3057696000000078, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 0.3065405999999939, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 0.30401560000000244, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 0.3504094000000009, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 0.32029380000000174, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 0.310962399999994, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 0.32453400000000554, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 0.32530420000000504, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 0.30941420000000336, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 0.3085672000000045, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 0.3058991999999989, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 0.3059883999999897, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 0.30357719999999516, "mlir-pdll/Integration/test-pdll.mlir": 0.30186799999999037, "mlir-cpu-runner/invalid.mlir": 0.3013136000000031, "mlir-cpu-runner/async-group.mlir": 0.30926180000001297, "mlir-cpu-runner/simple.mlir": 0.3160568000000012, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 0.30324060000000375, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 0.30257340000000565, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 0.2935639999999921, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 0.30106080000000474, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 0.30384799999999357, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 0.29773119999999836, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 0.30376300000000356, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 0.30346299999998794, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 0.29959980000000996, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 0.30159340000000157, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 0.3093993999999839, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 0.30104140000000823, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 0.306002999999987, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 0.30728119999998854, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 0.3216564000000062, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 0.31281160000000907, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 0.3368531999999959, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 0.30757820000001174, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 0.3080917999999883, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 0.38051699999998617, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 0.3540594000000056, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 0.3172520000000077, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 0.3113736000000017, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 0.31855839999998353, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 0.3045209999999997, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 0.32011660000000575, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 0.3333501999999953, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 0.29978940000000875, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 0.30794160000000376, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 0.30731419999999615, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 0.33778780000000097, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 0.31536479999999756, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 0.337472200000002, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 0.30209540000000745, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 0.3124546000000009, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 0.3062247999999954, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 0.337652799999978, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 0.3121407999999974, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 0.31154200000000853, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 0.31273580000001855, "Conversion/GPUCommon/memory-attrbution_0.mlir": 0.31625320000000556, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 0.3060176000000183, "Conversion/GPUCommon/memory-attrbution_3.mlir": 0.30976640000001227, "Conversion/GPUCommon/memory-attrbution_1.mlir": 0.30485719999999217, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 0.2979424000000108, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 0.30427539999998315, "Conversion/GPUCommon/memory-attrbution_2.mlir": 0.30426360000001296, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 0.3085004000000026, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 0.3013535999999931, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 0.30258040000001074, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 0.303967200000011, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 0.3025075999999899, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 0.2993233999999802, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 0.2972377999999935, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 0.3066663999999946, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 0.3018823999999995, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 0.30141180000000534, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 0.29972579999998744, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 0.30308619999998426, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 0.29726760000000924, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 0.30014699999999267, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 0.29655779999998233, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 0.2952564000000166, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 0.30412659999999503, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 0.3012772000000041, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 0.30149180000000797, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 0.30519740000002005, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 0.3004373999999871, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 0.3028333999999859, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 0.3104667999999947, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 0.30557719999999333, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 0.3069529999999986, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 0.3019839999999931, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 0.3011779999999817, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 0.30918340000000627, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 0.30878720000000615, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 0.30817879999999603, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 0.32168540000000123, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 0.31009060000001226, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 0.30823519999999005, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 0.31337220000000343, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 0.309927800000014, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 0.3107030000000123, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 0.3021882000000005, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 0.3080506000000014, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 0.30262639999998553, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 0.304053399999998, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 0.3016294000000016, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 0.30149280000000545, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 0.3022536000000173, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 0.3141495999999961, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 0.3124768000000131, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 0.3056667999999945, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 0.2957890000000134, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 0.30017840000000434, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 0.30301199999998973, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 0.30643599999998516, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 0.30503880000001116, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 0.31351119999999355, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 0.3034216000000015, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 0.2999683999999888, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 0.3039220000000114, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 0.30420740000001845, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 0.29686739999999645, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 0.29915820000001075, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 0.3086415999999872, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 0.2962957999999844, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 0.3049769999999853, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 0.30179359999999633, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 0.30846940000001266, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 0.2990777999999864, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 0.3039796000000024, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 0.30740499999999427, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 0.3040444000000207, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 0.3016055999999935, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 0.2984822000000122, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 0.3039612000000034, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 0.3031590000000051, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 0.30236399999998864, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 0.3000225999999884, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 0.30319220000001224, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 0.29849300000000767, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 0.3060714000000189, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 0.30177760000001397, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 0.30587359999999536, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 0.30563119999999344, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 0.3022102000000132, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 0.30402559999999995, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 0.30219840000002024, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 0.3032655999999861, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 0.30163300000001525, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 0.30314939999998386, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 0.2985720000000128, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 0.3057841999999937, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 0.30373560000000455, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 0.2969920000000002, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 0.2975396000000046, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 0.3023253999999952, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 0.3022228000000041, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 0.29937300000001416, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 0.3012874000000011, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 0.2988632000000052, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 0.3008783999999878, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 0.2964322000000038, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 0.29998699999998735, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 0.3016836000000012, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 0.3054889999999887, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 0.2995438000000149, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 0.2999985999999808, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 0.3034666000000016, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 0.3131255999999894, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 0.3116240000000062, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 0.31097559999998337, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 0.3039520000000039, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 0.304767199999992, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 0.3035421999999926, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 0.29904240000000754, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 0.30127939999999853, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 0.30456180000001043, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 0.30329219999998713, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 0.298998000000006, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 0.3027219999999943, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 0.2947934000000032, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 0.3019583999999895, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 0.3108022000000119, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 0.3071801999999934, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 0.30679620000000796, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 0.3073173999999881, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 0.3095879999999852, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 0.3004316000000017, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 0.2993197999999893, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 0.3049195999999938, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 0.31167820000000573, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 0.2948167999999896, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 0.3048086000000012, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 0.3071083999999928, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 0.3033632000000125, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 0.3035492000000204, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 0.2998260000000073, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 0.30540040000000773, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 0.3038499999999885, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 0.3074397999999974, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 0.29368160000001353, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 0.30359339999999974, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 0.31449139999999715, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 0.3093998000000056, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 0.3120679999999993, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 0.30495220000000245, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 0.2998030000000199, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 0.30652880000000093, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 0.3053392000000031, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 0.30444619999998396, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 0.30015359999999874, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 0.3122357999999849, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 0.30472540000000664, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 0.31702600000000986, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 0.3111032000000023, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 0.3134324000000106, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 0.309624000000008, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 0.3038661999999931, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 0.30458560000001855, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 0.31163739999999507, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 0.295222600000011, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 0.3070500000000038, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 0.3007488000000194, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 0.30908400000000713, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 0.3145780000000059, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 0.3027778000000126, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 0.30470080000000055, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 0.29975379999998497, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 0.30667520000001786, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 0.3029304000000138, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 0.29986480000000026, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 0.30285120000000915, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 0.29805139999998576, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 0.2950820000000022, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 0.30159739999999147, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 0.2997820000000047, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 0.3013155999999981, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 0.29363519999999427, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 0.2969957999999906, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 0.29599379999999653, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 0.300956199999996, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 0.2990982000000031, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 0.3046286000000009, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 0.3027848000000176, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 0.30313979999998536, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 0.30172019999999977, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 0.30214860000000954, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 0.29346459999999297, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 0.3076821999999993, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 0.305333399999995, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 0.3099014000000125, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 0.30566980000000965, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 0.3082280000000083, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 0.3047559999999976, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 0.30614959999998065, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 0.3089416000000028, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 0.30632140000000163, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 0.3071709999999939, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 0.305562400000008, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 0.3025776000000178, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 0.303124200000002, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 0.3060966000000008, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 0.3044660000000022, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 0.3092631999999867, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 0.3061398000000054, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 0.2969143999999915, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 0.30178160000000387, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 0.3026386000000002, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 0.30529119999998783, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 0.3086119999999937, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 0.3059240000000045, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 0.3099725999999919, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 0.3027466000000004, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 0.30598660000000566, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 0.30808179999999086, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 0.29770900000003164, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 0.30406960000000255, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 0.3072983999999906, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 0.3078277999999955, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 0.3051437999999962, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 0.29826780000003056, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 0.3024878000000172, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 0.29889819999998507, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 0.29767460000002754, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 0.3082568000000265, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 0.30150000000003274, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 0.2991679999999633, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 0.30148519999997914, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 0.30287020000000664, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 0.31413299999999256, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 0.300153199999977, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 0.30373280000003433, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 0.3016255999999885, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 0.302753999999959, "Conversion/ControlFlowToLLVM/invalid.mlir": 0.31386380000003555, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 0.3034010000000308, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 0.2966167999999925, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 0.2951465999999982, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 0.29720979999997327, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 0.29898760000000946, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 0.29923759999996946, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 0.2985591999999997, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 0.2954561999999896, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 0.3017550000000028, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 0.3007821999999578, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 0.3062633999999889, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 0.301338799999985, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 0.30619940000001405, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 0.30468439999999647, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 0.30786560000001373, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 0.3074796000000333, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 0.305542800000012, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 0.3028187999999773, "Conversion/GPUToROCDL/memref_0.mlir": 0.3010283999999956, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 0.3049689999999828, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 0.30284440000000357, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 0.30555979999999183, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 0.3053461999999854, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 0.30296280000002296, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 0.31454720000001546, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 0.3021339999999782, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 0.2991915999999947, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 0.3067324000000099, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 0.3046618000000308, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 0.301711000000023, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 0.3059038000000328, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 0.2981952000000092, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 0.3029844000000139, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 0.2972707999999784, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 0.29700940000002446, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 0.2991035999999895, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 0.30119799999997665, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 0.30075560000000223, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 0.29711080000001855, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 0.3090850000000046, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 0.3095016000000214, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 0.30778559999998834, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 0.30257520000000115, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 0.30852959999997437, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 0.29996580000001816, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 0.2990592000000106, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 0.30494380000000093, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 0.2986026000000038, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 0.31226479999995715, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 0.30247840000001813, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 0.3040751999999884, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 0.2994756000000052, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 0.3119692000000214, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 0.3021516000000247, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 0.30601879999999254, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 0.3150602000000163, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 0.3144236000000092, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 0.29915679999999156, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 0.3054845999999998, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 0.3031534000000192, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 0.31367599999998674, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 0.30237340000003315, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 0.3048855999999887, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 0.30202519999998, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 0.31261899999999515, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 0.3121230000000196, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 0.30951239999999414, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 0.30834539999996197, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 0.30310159999999087, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 0.303939199999968, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 0.30013080000003356, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 0.30593440000002375, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 0.30073779999997896, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 0.30583759999999527, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 0.3059275999999954, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 0.3073667999999998, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 0.3076017999999749, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 0.3145708000000013, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 0.31080919999999423, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 0.31654720000001363, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 0.3178155999999944, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 0.312490200000002, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 0.314469999999983, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 0.31834859999999027, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 0.30753859999999805, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 0.3022378000000117, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 0.3120679999999993, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 0.30406079999997926, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 0.30383440000000517, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 0.30249220000000604, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 0.30308719999998174, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 0.3058842000000368, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 0.3048440000000028, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 0.3177331999999751, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 0.3068347999999787, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 0.30224120000002586, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 0.3045347999999649, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 0.33681679999999686, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 0.3079576000000088, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 0.30793799999996735, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 0.30458100000000743, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 0.3040845999999874, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 0.3079971999999998, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 0.3097653999999693, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 0.30898299999998924, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 0.30762220000001433, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 0.3070224000000053, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 0.2995833999999832, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 0.31193600000001426, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 0.30449760000001336, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 0.31370679999999995, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 0.30765440000000127, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 0.3082801999999901, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 0.3099713999999949, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 0.3142759999999726, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 0.3060641999999916, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 0.3071444000000156, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 0.3338078000000223, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 0.3037495999999919, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 0.30576360000000025, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 0.3092134000000442, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 0.30807159999999384, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 0.31108540000000173, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 0.3076734000000215, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 0.3089652000000115, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 0.30269319999997607, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 0.30027620000000754, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 0.29900939999997717, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 0.3057478000000174, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 0.30163139999999655, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 0.3035863999999947, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 0.30313719999999195, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 0.305725399999983, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 0.30296720000001187, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 0.3043463999999858, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 0.3034896000000117, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 0.30942520000003243, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 0.2981594000000314, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 0.30695120000000314, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 0.3044699999999921, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 0.30038620000000266, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 0.30492520000002515, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 0.30331160000000634, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 0.3018529999999828, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 0.30193560000002434, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 0.3042153999999755, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 0.3020980000000236, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 0.31518740000001344, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 0.31260820000002243, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 0.3100795999999718, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 0.31594639999998436, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 0.3122006000000056, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 0.31121360000001913, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 0.30797720000000484, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 0.30376000000001113, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 0.29868799999999285, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 0.3012254000000212, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 0.2996360000000095, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 0.3052565999999842, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 0.30544300000001384, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 0.3233434000000216, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 0.29724160000000666, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 0.30246660000002523, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 0.34577259999996385, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 0.30769719999998413, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 0.30297080000000276, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 0.30926699999999985, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 0.30627220000001215, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 0.30187300000002326, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 0.3077135999999882, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 0.31732539999998155, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 0.29896060000000946, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 0.2911999999999807, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 0.3420274000000063, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 0.30757840000001124, "Conversion/ArithToSPIRV/fast-math_1.mlir": 0.3036837999999989, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 0.30015339999999924, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 0.3162374, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 0.31298780000001897, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 0.3111605999999938, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 0.3180732000000262, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 0.31505739999997784, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 0.31108080000003613, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 0.30998559999998176, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 0.3107104000000163, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 0.3730558000000201, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 0.3091751999999815, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 0.3168058000000201, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 0.3128983999999946, "Conversion/FuncToLLVM/func-memref_2.mlir": 0.29929980000001705, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 0.30099780000000464, "Conversion/FuncToLLVM/convert-argattrs.mlir": 0.30290719999998145, "Conversion/FuncToLLVM/invalid_1.mlir": 0.3015578000000005, "Conversion/FuncToLLVM/func-memref_6.mlir": 0.2982868000000053, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 0.2967323999999735, "Conversion/FuncToLLVM/func-memref_1.mlir": 0.2993825999999899, "Conversion/FuncToLLVM/func-memref_4.mlir": 0.29881099999997784, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 0.3004938000000038, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 0.3040770000000066, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 0.29674199999999473, "Conversion/FuncToLLVM/func-memref_5.mlir": 0.29822079999999007, "Conversion/FuncToLLVM/func-memref_3.mlir": 0.30010000000002035, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 0.2985945999999785, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 0.296226200000001, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 0.2984454000000369, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 0.29979060000000574, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 0.30109120000001893, "Conversion/FuncToLLVM/invalid_0.mlir": 0.2940247999999883, "Conversion/FuncToLLVM/func-memref_0.mlir": 0.29587940000001256, "Conversion/FuncToLLVM/convert-data-layout.mlir": 0.29945800000000417, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 0.292622799999981, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 0.2954639999999927, "Conversion/SCFToSPIRV/while.mlir": 0.3049935999999889, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 0.31752200000000813, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 0.29988939999998365, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 0.29615280000002714, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 0.29949799999999416, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 0.2915322000000288, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 0.30031880000001365, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 0.29806619999999384, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 0.3023588000000018, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 0.29928100000001906, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 0.30158000000001267, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 0.30446340000003147, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 0.29862299999999775, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 0.30136339999999107, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 0.299970600000006, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 0.3031071999999767, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 0.30434979999999995, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 0.30019179999999324, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 0.30362599999998563, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 0.3005614000000151, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 0.3040165999999772, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 0.3019055999999637, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 0.29714999999996505, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 0.29792760000000273, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 0.3016452000000299, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 0.2993275999999696, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 0.2982198000000153, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 0.29536060000000364, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 0.30743280000001505, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 0.3015259999999671, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 0.3083313999999973, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 0.30513459999997394, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 0.3068981999999778, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 0.30563160000001516, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 0.30569680000003246, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 0.30706399999999123, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 0.2979906000000028, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 0.3006677999999738, "Conversion/SCFToGPU/parallel_loop_8.mlir": 0.2971140000000105, "Conversion/SCFToGPU/parallel_loop_1.mlir": 0.30117840000002616, "Conversion/SCFToGPU/parallel_loop_3.mlir": 0.30308920000002215, "Conversion/SCFToGPU/parallel_loop_7.mlir": 0.30082600000000637, "Conversion/SCFToGPU/parallel_loop_0.mlir": 0.3014454000000114, "Conversion/SCFToGPU/parallel_loop_2.mlir": 0.2999939999999697, "Conversion/SCFToGPU/parallel_loop_5.mlir": 0.2994764000000032, "Conversion/SCFToGPU/parallel_loop_6.mlir": 0.3006283999999596, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 0.3019626000000244, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 0.29962759999998523, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 0.29863040000000185, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 0.30426540000003116, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 0.2976791999999932, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 0.3051667999999609, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 0.30596980000000257, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 0.30013600000002044, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 0.30280320000001665, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 0.3013275999999678, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 0.3052318000000014, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 0.3055362000000059, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 0.30117660000000795, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 0.3036442000000079, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 0.29881519999999, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 0.30070200000000114, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 0.30431360000002317, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 0.30063059999997677, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 0.30017720000000736, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 0.30882160000001024, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 0.3146597999999813, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 0.2953403999999864, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 0.30259539999997287, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 0.30360059999998157, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 0.29954760000000535, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 0.307960600000024, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 0.30548539999999774, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 0.3084625999999844, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 0.30523659999998926, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 0.3040342000000237, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 0.30723179999999956, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 0.2984894000000168, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 0.29920099999999367, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 0.30172660000002904, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 0.2968261999999868, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 0.3050103999999919, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 0.2968522000000121, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 0.3060887999999977, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 0.29740380000002914, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 0.2965892000000167, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 0.30293339999998353, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 0.301910399999997, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 0.30161040000002687, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 0.30050320000000286, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 0.30390159999997196, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 0.29535219999997936, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 0.2954185999999936, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 0.300888199999963, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 0.2998510000000351, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 0.3011808000000201, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 0.3042613999999958, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 0.3165641999999934, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 0.3037422000000333, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 0.306372999999985, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 0.31138860000000934, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 0.3013601999999992, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 0.3065026000000216, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 0.3011243999999806, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 0.2968274000000292, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 0.3004582000000028, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 0.3060183999999936, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 0.3118069999999989, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 0.3078766000000087, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 0.30805620000001, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 0.31200300000000425, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 0.30250960000003035, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 0.30680059999999687, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 0.30883420000000117, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 0.30707039999997504, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 0.2992917999999918, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 0.30096360000002276, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 0.30620340000000396, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 0.30678820000002816, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 0.30727160000001275, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 0.3131720000000314, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 0.30925240000001397, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 0.3098948000000291, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 0.3079838000000109, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 0.302502800000002, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 0.3052303999999822, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 0.29933499999997365, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 0.2985316000000239, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 0.3050201999999899, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 0.2983298000000104, "Conversion/GPUToSPIRV/builtins_0.mlir": 0.30644680000000335, "Conversion/GPUToSPIRV/builtins_10.mlir": 0.31208499999997913, "Conversion/GPUToSPIRV/builtins_11.mlir": 0.3054873999999927, "Conversion/GPUToSPIRV/builtins_3.mlir": 0.3088232000000062, "Conversion/GPUToSPIRV/builtins_4.mlir": 0.30574500000002447, "Conversion/GPUToSPIRV/builtins_13.mlir": 0.3067706000000271, "Conversion/GPUToSPIRV/builtins_6.mlir": 0.3023775999999998, "Conversion/GPUToSPIRV/builtins_15.mlir": 0.30336560000000645, "Conversion/GPUToSPIRV/builtins_16.mlir": 0.30261960000002547, "Conversion/GPUToSPIRV/builtins_7.mlir": 0.3034873999999945, "Conversion/GPUToSPIRV/builtins_2.mlir": 0.29897720000003575, "Conversion/GPUToSPIRV/builtins_5.mlir": 0.3096210000000156, "Conversion/GPUToSPIRV/builtins_9.mlir": 0.30437339999998586, "Conversion/GPUToSPIRV/builtins_14.mlir": 0.30324860000000625, "Conversion/GPUToSPIRV/builtins_8.mlir": 0.30093879999999446, "Conversion/GPUToSPIRV/builtins_12.mlir": 0.3062261999999919, "Conversion/GPUToSPIRV/entry-point.mlir": 0.30028040000001965, "Conversion/GPUToSPIRV/builtins_1.mlir": 0.30998580000000403, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 0.3115301999999701, "Conversion/AffineToStandard/no-memref.mlir": 0.30357739999999467, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 0.3069817999999941, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 0.31160619999996014, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 0.3065337999999883, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 0.3059419999999591, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 0.30618939999999384, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 0.2977846000000227, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 0.30518620000002555, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 0.30263599999998403, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 0.3043218000000252, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 0.30622519999997166, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 0.3051994000000377, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 0.30737639999997557, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 0.3054045999999744, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 0.30942599999998494, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 0.30249400000002424, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 0.3105356000000029, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 0.3053335999999945, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 0.301337599999988, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 0.3091086000000359, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 0.3061406000000261, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 0.30967279999999847, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 0.3086432000000059, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 0.3001608000000033, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 0.3047070000000076, "Bytecode/resources.mlir": 0.3076845999999932, "mlir-tblgen/interfaces.mlir": 0.31113980000000085, "mlir-tblgen/testdialect-typedefs.mlir": 0.31018819999999325, "mlir-tblgen/types_59.mlir": 0.30142519999999423, "mlir-tblgen/types_45.mlir": 0.3094794000000093, "mlir-tblgen/types_62.mlir": 0.309557199999972, "mlir-tblgen/types_27.mlir": 0.31150499999998826, "mlir-tblgen/return-types_0.mlir": 0.31516499999997905, "mlir-tblgen/return-types_4.mlir": 0.30639179999998306, "mlir-tblgen/types_61.mlir": 0.3039438000000246, "mlir-tblgen/types_47.mlir": 0.30823279999999614, "mlir-tblgen/trait.mlir": 0.3191186000000016, "mlir-tblgen/types_58.mlir": 0.3060914000000139, "mlir-tblgen/types_50.mlir": 0.3086987999999565, "mlir-tblgen/types_21.mlir": 0.3048764000000119, "mlir-tblgen/types_24.mlir": 0.303764799999999, "mlir-tblgen/types_41.mlir": 0.3067251999999826, "mlir-tblgen/types_37.mlir": 0.3041334000000006, "mlir-tblgen/types_35.mlir": 0.3109065999999984, "mlir-tblgen/types_33.mlir": 0.30387659999996686, "mlir-tblgen/types_30.mlir": 0.30414599999999153, "mlir-tblgen/types_18.mlir": 0.309394199999997, "Rewrite/pdl-bytecode_2.mlir": 0.3186513999999988, "Rewrite/pdl-bytecode_35.mlir": 0.31231199999997444, "Rewrite/pdl-bytecode_32.mlir": 0.3139548000000104, "Rewrite/pdl-bytecode_16.mlir": 0.31529920000002676, "Rewrite/pdl-bytecode_3.mlir": 0.31976800000002187, "Rewrite/pdl-bytecode_8.mlir": 0.31560279999998786, "Rewrite/pdl-bytecode_37.mlir": 0.32161099999998444, "Rewrite/pdl-bytecode_9.mlir": 0.31275359999999636, "Rewrite/pdl-bytecode_10.mlir": 0.3134483999999702, "Rewrite/pdl-bytecode_6.mlir": 0.3160663999999997, "Rewrite/pdl-bytecode_0.mlir": 0.3204937999999856, "Rewrite/pdl-bytecode_36.mlir": 0.3095245999999861, "Rewrite/pdl-bytecode_5.mlir": 0.31073300000002746, "Rewrite/pdl-bytecode_24.mlir": 0.311869200000001, "Rewrite/pdl-bytecode_13.mlir": 0.31824799999999415, "Rewrite/pdl-bytecode_30.mlir": 0.3179573999999775, "Rewrite/pdl-bytecode_11.mlir": 0.31702980000000025, "Rewrite/pdl-bytecode_34.mlir": 0.31710359999997306, "Analysis/test-foo-analysis_1.mlir": 0.30429100000001197, "Analysis/test-foo-analysis_4.mlir": 0.30535939999999756, "Analysis/test-liveness_7.mlir": 0.3067759999999907, "Analysis/test-dominance_1.mlir": 0.3080821999999898, "Analysis/test-foo-analysis_0.mlir": 0.30702959999998714, "Analysis/test-dominance_4.mlir": 0.3081486000000041, "Analysis/test-dominance_3.mlir": 0.30268019999998613, "Analysis/test-dominance_0.mlir": 0.30054979999999887, "Analysis/test-dominance_2.mlir": 0.3077082000000246, "Analysis/test-liveness_0.mlir": 0.30295179999998256, "Analysis/test-liveness_5.mlir": 0.3014290000000074, "Analysis/test-foo-analysis_3.mlir": 0.30773619999999935, "Analysis/test-liveness_4.mlir": 0.30743280000001505, "Analysis/test-callgraph_1.mlir": 0.3042038000000048, "Analysis/test-alias-analysis-modref_4.mlir": 0.2991337999999814, "Analysis/test-liveness_1.mlir": 0.300735799999984, "Analysis/test-match-reduction_0.mlir": 0.301147200000014, "Analysis/test-match-reduction_3.mlir": 0.31233659999998054, "Analysis/test-match-reduction_2.mlir": 0.3090712000000167, "Analysis/test-alias-analysis-modref_2.mlir": 0.3055735999999797, "Analysis/test-liveness_3.mlir": 0.30526120000004087, "Analysis/test-liveness_2.mlir": 0.3103556000000026, "Analysis/test-foo-analysis_5.mlir": 0.3128932000000077, "Analysis/test-liveness_6.mlir": 0.31072760000001837, "Analysis/test-topoligical-sort.mlir": 0.2995206000000053, "Analysis/test-foo-analysis_2.mlir": 0.30697640000003046, "Analysis/DataFlow/test-last-modified.mlir": 0.321817400000009, "Target/Cpp/cast.mlir": 0.3010678000000098, "Target/Cpp/control_flow.mlir": 0.30065779999999903, "Target/Cpp/invalid_1.mlir": 0.3038132000000132, "Target/Cpp/invalid_7.mlir": 0.2972218000000339, "Target/Cpp/invalid_6.mlir": 0.2992949999999837, "Target/Cpp/invalid_5.mlir": 0.29980579999996737, "Target/Cpp/types.mlir": 0.3023469999999634, "Target/Cpp/invalid_4.mlir": 0.29863460000001396, "Target/Cpp/invalid_0.mlir": 0.29925160000002504, "Target/Cpp/variable.mlir": 0.3041855999999825, "Target/Cpp/invalid_2.mlir": 0.2997340000000349, "Target/LLVMIR/llvmir-invalid_18.mlir": 0.2984190000000126, "Target/LLVMIR/openmp-llvm_33.mlir": 0.31023459999996705, "Target/LLVMIR/llvmir-invalid_14.mlir": 0.3057698000000073, "Target/LLVMIR/llvmir_9.mlir": 0.3080243999999766, "Target/LLVMIR/openmp-llvm_46.mlir": 0.34845159999999853, "Target/LLVMIR/llvmir-invalid_11.mlir": 0.30873539999997773, "Target/LLVMIR/llvmir-invalid_15.mlir": 0.3071878000000197, "Target/LLVMIR/openmp-llvm_21.mlir": 0.3168386000000282, "Target/LLVMIR/openmp-llvm_10.mlir": 0.3194981999999982, "Target/LLVMIR/openmp-llvm_59.mlir": 0.31238779999998767, "Target/LLVMIR/llvmir-invalid_0.mlir": 0.3028722000000016, "Target/LLVMIR/llvmir-invalid_8.mlir": 0.3081768000000011, "Target/LLVMIR/llvmir-invalid_19.mlir": 0.30450880000003056, "Target/LLVMIR/arm-neon.mlir": 0.31555279999997765, "Target/LLVMIR/openmp-llvm_6.mlir": 0.31420279999997547, "Target/LLVMIR/openmp-llvm_51.mlir": 0.31864700000000995, "Target/LLVMIR/rocdl.mlir": 0.3780495999999857, "Target/LLVMIR/openmp-llvm_45.mlir": 0.3083243999999922, "Target/LLVMIR/openmp-llvm_56.mlir": 0.31832939999999327, "Target/LLVMIR/llvmir-invalid_4.mlir": 0.3045297999999548, "Target/LLVMIR/openmp-llvm_7.mlir": 0.32170740000001385, "Target/LLVMIR/openmp-llvm_44.mlir": 0.31396819999999936, "Target/LLVMIR/openmp-llvm_28.mlir": 0.3108632000000398, "Target/LLVMIR/openmp-llvm_36.mlir": 0.3264364000000569, "Target/LLVMIR/openmp-llvm_53.mlir": 0.31351880000001986, "Target/LLVMIR/openmp-llvm_54.mlir": 0.31620419999999283, "Target/LLVMIR/llvmir-invalid_17.mlir": 0.3023452000000361, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 0.30718120000001364, "Target/LLVMIR/llvmir-invalid_6.mlir": 0.30631140000004964, "Target/LLVMIR/llvmir_10.mlir": 0.3052806000000601, "Target/LLVMIR/openmp-llvm_4.mlir": 0.30791880000006133, "Target/LLVMIR/llvmir_19.mlir": 0.3146459999999934, "Target/LLVMIR/openmp-llvm_37.mlir": 0.30594579999997223, "Target/LLVMIR/openmp-llvm_48.mlir": 0.318041600000015, "Target/LLVMIR/openmp-llvm_32.mlir": 0.3088976000000002, "Target/LLVMIR/openmp-llvm_52.mlir": 0.3045630000000529, "Target/LLVMIR/openmp-llvm_16.mlir": 0.3101813999999649, "Target/LLVMIR/llvmir_20.mlir": 0.3161896000000525, "Target/LLVMIR/openmp-llvm_42.mlir": 0.3078142000000298, "Target/LLVMIR/llvmir_16.mlir": 0.29894459999995887, "Target/LLVMIR/openmp-llvm_55.mlir": 0.30855579999997645, "Target/LLVMIR/openmp-llvm_38.mlir": 0.3050937999999405, "Target/LLVMIR/openmp-llvm_17.mlir": 0.31222539999998844, "Target/LLVMIR/llvmir-invalid_2.mlir": 0.3062997999999425, "Target/LLVMIR/arm-neon-2d.mlir": 0.3178942000000461, "Target/LLVMIR/openmp-llvm_47.mlir": 0.36161739999997733, "Target/LLVMIR/openmp-llvm_35.mlir": 0.3157702000000427, "Target/LLVMIR/llvmir-debug.mlir": 0.3116023999999925, "Target/LLVMIR/data-layout_0.mlir": 0.30928979999998774, "Target/LLVMIR/openmp-llvm_25.mlir": 0.3086731999999756, "Target/LLVMIR/openmp-llvm_58.mlir": 0.31348040000002586, "Target/LLVMIR/openmp-llvm_23.mlir": 0.3095868000000337, "Target/LLVMIR/openmp-llvm_49.mlir": 0.3097689999999602, "Target/LLVMIR/openmp-llvm_19.mlir": 0.31204399999996896, "Target/LLVMIR/llvmir_15.mlir": 0.3094304000000193, "Target/LLVMIR/openmp-llvm_50.mlir": 0.30831140000000234, "Target/LLVMIR/openmp-llvm_43.mlir": 0.3103892000000087, "Target/LLVMIR/llvmir-invalid_9.mlir": 0.3056000000000495, "Target/LLVMIR/llvmir-invalid_16.mlir": 0.29922380000007254, "Target/LLVMIR/llvmir-invalid_1.mlir": 0.3027272000000266, "Target/LLVMIR/llvmir_18.mlir": 0.30712120000007415, "Target/LLVMIR/openmp-llvm_1.mlir": 0.3122825999999804, "Target/LLVMIR/llvmir_17.mlir": 0.2924371999999494, "Target/LLVMIR/openmp-llvm_27.mlir": 0.3038692000000083, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 0.3039321999999629, "Target/LLVMIR/llvmir_14.mlir": 0.29517619999996897, "Target/LLVMIR/llvmir-invalid_3.mlir": 0.2959523999999874, "Target/LLVMIR/openmp-llvm_2.mlir": 0.31487340000003317, "Target/LLVMIR/llvmir_13.mlir": 0.29940040000001317, "Target/LLVMIR/llvmir_25.mlir": 0.30035360000001676, "Target/LLVMIR/llvmir_23.mlir": 0.3071913999999197, "Target/LLVMIR/openmp-llvm_14.mlir": 0.3060532000000421, "Target/LLVMIR/openmp-llvm_22.mlir": 0.30785860000005416, "Target/LLVMIR/openmp-llvm_3.mlir": 0.31560540000000403, "Target/LLVMIR/openmp-llvm_20.mlir": 0.3053305999999793, "Target/LLVMIR/openmp-llvm_18.mlir": 0.30608659999998056, "Target/LLVMIR/data-layout_3.mlir": 0.2965885999999955, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 0.31042059999999766, "Target/LLVMIR/llvmir-types_1.mlir": 0.301805400000012, "Target/LLVMIR/llvmir_8.mlir": 0.30396479999999426, "Target/LLVMIR/llvmir-invalid_10.mlir": 0.3016262000000097, "Target/LLVMIR/openmp-llvm_31.mlir": 0.3082162000000608, "Target/LLVMIR/openmp-llvm_29.mlir": 0.3105652000000191, "Target/LLVMIR/openmp-llvm_8.mlir": 0.30652339999996914, "Target/LLVMIR/llvmir-types_0.mlir": 0.3260172000000239, "Target/LLVMIR/llvmir-invalid_7.mlir": 0.2994909999999436, "Target/LLVMIR/llvmir_3.mlir": 0.3114072000000306, "Target/LLVMIR/data-layout_1.mlir": 0.29889020000000527, "Target/LLVMIR/openmp-llvm_41.mlir": 0.30729840000003605, "Target/LLVMIR/openmp-llvm_40.mlir": 0.30858820000003107, "Target/LLVMIR/data-layout_2.mlir": 0.3057636000000457, "Target/LLVMIR/openmp-llvm_9.mlir": 0.3098128000000543, "Target/LLVMIR/llvmir_6.mlir": 0.3031966000000466, "Target/LLVMIR/openmp-llvm_15.mlir": 0.31198999999996885, "Target/LLVMIR/openmp-llvm_34.mlir": 0.30576080000000727, "Target/LLVMIR/openmp-llvm_5.mlir": 0.3068916000000172, "Target/LLVMIR/openmp-llvm_13.mlir": 0.30758660000001325, "Target/LLVMIR/x86vector.mlir": 0.32788620000001173, "Target/LLVMIR/llvmir_22.mlir": 0.3202463999999964, "Target/LLVMIR/openmp-llvm_39.mlir": 0.31360500000000685, "Target/LLVMIR/llvmir-invalid_5.mlir": 0.2998450000000048, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 0.31200799999996887, "Target/LLVMIR/vector-to-llvm-ir.mlir": 0.3084142000000611, "Target/LLVMIR/openmp-llvm_30.mlir": 0.3132227999999486, "Target/LLVMIR/openmp-llvm_24.mlir": 0.30954380000002857, "Target/SPIRV/module_1.mlir": 0.30410280000005513, "Target/SPIRV/phi_8.mlir": 0.31476659999998446, "Target/SPIRV/memory-ops_3.mlir": 0.31104400000003807, "Target/SPIRV/memory-ops_1.mlir": 0.3197919999999613, "Target/SPIRV/decorations_4.mlir": 0.30343519999996715, "Target/SPIRV/phi_7.mlir": 0.3069422000000486, "Target/SPIRV/undef_0.mlir": 0.314162800000031, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 0.3375177999999323, "Target/SPIRV/phi_0.mlir": 0.3125683999999637, "Target/SPIRV/decorations_6.mlir": 0.3076498000000356, "Target/SPIRV/atomic-ops_0.mlir": 0.32906640000001064, "Target/SPIRV/decorations_3.mlir": 0.311859800000002, "Target/SPIRV/logical-ops_0.mlir": 0.3661826000000474, "Target/SPIRV/ocl-ops.mlir": 0.3354790000000321, "Target/SPIRV/struct.mlir": 0.3141024000000471, "Target/SPIRV/image-ops.mlir": 0.31550280000001296, "Target/SPIRV/memory-ops_0.mlir": 0.3172668000000158, "Target/SPIRV/entry-point_0.mlir": 0.30934379999998785, "Target/SPIRV/memory-ops_4.mlir": 0.31189079999994646, "Target/SPIRV/decorations_7.mlir": 0.30462399999996703, "Target/SPIRV/global-variable_0.mlir": 0.3052864000000227, "Target/SPIRV/cast-ops_0.mlir": 0.3111408000000665, "Target/SPIRV/decorations_0.mlir": 0.30671879999999874, "Target/SPIRV/phi_9.mlir": 0.30852279999999155, "Target/SPIRV/gl-ops.mlir": 0.3429062000000158, "Target/SPIRV/entry-point_1.mlir": 0.3103305999999975, "Target/SPIRV/matrix_1.mlir": 0.30331340000002455, "Target/SPIRV/global-variable_1.mlir": 0.3041056000000026, "Target/SPIRV/global-variable_2.mlir": 0.3114375999999538, "Target/SPIRV/execution-mode.mlir": 0.3124279999999999, "Target/SPIRV/loop_2.mlir": 0.3328418000000056, "Target/SPIRV/loop_0.mlir": 0.3302381999999852, "Target/SPIRV/module_3.mlir": 0.30692840000001526, "Target/SPIRV/terminator.mlir": 0.31559440000000905, "Target/SPIRV/spec-constant_1.mlir": 0.3127411999999822, "Target/SPIRV/loop_3.mlir": 0.3240343999999823, "Target/SPIRV/decorations_1.mlir": 0.3064567999999781, "Target/SPIRV/composite-op_0.mlir": 0.3193187999999282, "Target/SPIRV/undef_1.mlir": 0.3090112000000772, "Target/SPIRV/array_0.mlir": 0.3068565999999919, "Target/SPIRV/spec-constant_3.mlir": 0.3139945999999327, "Target/SPIRV/bit-ops_0.mlir": 0.33521479999999426, "Target/SPIRV/spec-constant_2.mlir": 0.3059430000000248, "Target/SPIRV/barrier-ops.mlir": 0.3168515999999727, "Target/SPIRV/selection_0.mlir": 0.326862600000004, "Target/SPIRV/cast-ops_2.mlir": 0.3108625999999276, "Target/SPIRV/cast-ops_1.mlir": 0.3256646000000728, "Target/SPIRV/spec-constant_0.mlir": 0.3179247999999461, "Target/SPIRV/non-uniform-ops_0.mlir": 0.3471209999999701, "Target/SPIRV/function-call.mlir": 0.3369926000000305, "Target/SPIRV/image.mlir": 0.3108893999999964, "Target/SPIRV/phi_1.mlir": 0.31100640000004204, "Target/SPIRV/memory-ops_2.mlir": 0.30810480000000096, "Target/SPIRV/sampled-image.mlir": 0.3054988000000776, "Target/SPIRV/module_0.mlir": 0.3049880000000485, "Target/SPIRV/decorations_2.mlir": 0.2956895999999688, "Target/SPIRV/phi_5.mlir": 0.33816740000002027, "Target/SPIRV/array_1.mlir": 0.3066634000000704, "Target/SPIRV/memory-ops_5.mlir": 0.3113166000000092, "Target/SPIRV/phi_6.mlir": 0.32058399999996257, "Target/SPIRV/decorations_5.mlir": 0.30810480000000096, "Target/SPIRV/loop_1.mlir": 0.33306619999993925, "Target/SPIRV/phi_3.mlir": 0.31628160000000205, "Target/SPIRV/phi_2.mlir": 0.31415319999996427, "Target/SPIRV/selection_1.mlir": 0.3246742000000268, "Target/SPIRV/selection_2.mlir": 0.32092460000003487, "Target/SPIRV/matrix_0.mlir": 0.31342279999998934, "Target/SPIRV/arithmetic-ops.mlir": 0.3541298000000097, "Target/SPIRV/module_2.mlir": 0.30632980000000315, "Target/SPIRV/phi_4.mlir": 0.3288253999999142, "Target/SPIRV/group-ops_0.mlir": 0.32546040000006543, "Target/SPIRV/joint-matrix-ops_0.mlir": 0.3213662000000113, "Target/SPIRV/debug.mlir": 0.353439200000048, "mlir-opt/outputfile.mlir": 0.3059430000000248, "mlir-opt/nearmiss_0.mlir": 0.30412160000005317, "mlir-opt/commandline.mlir": 0.30764399999998204, "mlir-translate/commandline.mlir": 0.30317299999996977, "mlir-translate/unregistered-dialects.mlir": 0.3022260000000642, "Dialect/traits_5.mlir": 0.30846940000001266, "Dialect/traits_1.mlir": 0.3010240000000522, "Dialect/traits_17.mlir": 0.3021116000000802, "Dialect/traits_13.mlir": 0.30417340000003606, "Dialect/traits_12.mlir": 0.29749320000000806, "Dialect/traits_11.mlir": 0.30363859999997656, "Dialect/traits_0.mlir": 0.30784340000000154, "Dialect/traits_16.mlir": 0.30689579999998384, "Dialect/traits_2.mlir": 0.3111891999999898, "Dialect/traits_10.mlir": 0.30605199999999966, "Dialect/traits_14.mlir": 0.30961200000001554, "Dialect/traits_4.mlir": 0.30300820000002204, "Dialect/traits_3.mlir": 0.3035775999999714, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 0.31485320000001593, "Dialect/Vector/vector-transfer-flatten_4.mlir": 0.3080676000000494, "Dialect/Vector/canonicalize_82.mlir": 0.3067591999999422, "Dialect/Vector/vector-transpose-lowering_0.mlir": 0.3085460000000239, "Dialect/Vector/vector-transfer-flatten_6.mlir": 0.3132181999999375, "Dialect/Vector/canonicalize_41.mlir": 0.30539380000000166, "Dialect/Vector/canonicalize_90.mlir": 0.3099077999999281, "Dialect/Vector/canonicalize_9.mlir": 0.3069794000000002, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 0.31146239999998215, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 0.31129780000001117, "Dialect/Vector/vector-warp-distribute_19.mlir": 0.3034414000000652, "Dialect/Vector/canonicalize_70.mlir": 0.30903760000001057, "Dialect/Vector/bufferize_1.mlir": 0.3139086000000134, "Dialect/Vector/canonicalize_80.mlir": 0.30367299999998065, "Dialect/Vector/canonicalize_64.mlir": 0.3102396000000226, "Dialect/Vector/canonicalize_79.mlir": 0.3052593999999772, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 0.30971959999997123, "Dialect/Vector/vector-transpose-lowering_19.mlir": 0.30342359999995094, "Dialect/Vector/canonicalize_22.mlir": 0.30948239999997895, "Dialect/Vector/canonicalize_54.mlir": 0.3091633999999431, "Dialect/Vector/canonicalize_44.mlir": 0.3082837999999356, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 0.3175119999999879, "Dialect/Vector/canonicalize_5.mlir": 0.30247659999995447, "Dialect/Vector/canonicalize_81.mlir": 0.3038982000000033, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 0.30506199999999806, "Dialect/Vector/canonicalize_60.mlir": 0.3079918000000362, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 0.30702140000003053, "Dialect/Vector/vector-mem-transforms.mlir": 0.3458381999999801, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 0.31280939999996915, "Dialect/Vector/canonicalize_25.mlir": 0.3183285999999498, "Dialect/Vector/canonicalize_8.mlir": 0.3114806000000499, "Dialect/Vector/canonicalize_61.mlir": 0.3087300000000141, "Dialect/Vector/canonicalize_14.mlir": 0.3167359999999462, "Dialect/Vector/vector-transpose-lowering_1.mlir": 0.31011719999996784, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 0.3052404000000024, "Dialect/Vector/canonicalize_26.mlir": 0.3103124000000207, "Dialect/Vector/canonicalize_88.mlir": 0.30705660000003265, "Dialect/Vector/vector-warp-distribute_12.mlir": 0.31259299999992435, "Dialect/Vector/canonicalize_37.mlir": 0.31106059999992797, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 0.3048117999999704, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 0.3068467999999484, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 0.3122417999999925, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 0.3099421999999322, "Dialect/Vector/canonicalize_35.mlir": 0.3077212000000145, "Dialect/Vector/canonicalize_57.mlir": 0.32030600000007325, "Dialect/Vector/vector-transfer-unroll_3.mlir": 0.3113578000000416, "Dialect/Vector/vector-transfer-flatten_1.mlir": 0.31310819999998785, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 0.3093203999999787, "Dialect/Vector/canonicalize_103.mlir": 0.3136255999999776, "Dialect/Vector/canonicalize_77.mlir": 0.31159239999997224, "Dialect/Vector/canonicalize_24.mlir": 0.3041462000000138, "Dialect/Vector/canonicalize_19.mlir": 0.30698700000002643, "Dialect/Vector/canonicalize_30.mlir": 0.30797760000004926, "Dialect/Vector/canonicalize_4.mlir": 0.30588340000003883, "Dialect/Vector/vector-transpose-lowering_20.mlir": 0.31279300000005605, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 0.3167287999999644, "Dialect/Vector/vector-transfer-flatten_3.mlir": 0.3061268000000382, "Dialect/Vector/vector-unroll-options.mlir": 0.3316890000000058, "Dialect/Vector/bufferize_0.mlir": 0.31188879999999697, "Dialect/Vector/canonicalize_66.mlir": 0.318445999999949, "Dialect/Vector/canonicalize_87.mlir": 0.31151219999992463, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 0.30656479999997827, "Dialect/Vector/vector-warp-distribute_2.mlir": 0.311564399999952, "Dialect/Vector/vector-transpose-lowering_17.mlir": 0.3080847999999605, "Dialect/Vector/canonicalize_3.mlir": 0.3067215999999462, "Dialect/Vector/vector-transpose-lowering_7.mlir": 0.3009052000000338, "Dialect/Vector/canonicalize_105.mlir": 0.3079680000000735, "Dialect/Vector/vector-warp-distribute_4.mlir": 0.3062233999999989, "Dialect/Vector/vector-transpose-lowering_15.mlir": 0.3041715999999724, "Dialect/Vector/vector-transpose-lowering_4.mlir": 0.30412839999999053, "Dialect/Vector/canonicalize_98.mlir": 0.31018199999998614, "Dialect/Vector/vector-transpose-lowering_8.mlir": 0.30902259999993476, "Dialect/Vector/vector-transpose-lowering_6.mlir": 0.3088352000000668, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 0.3104827999999543, "Dialect/Vector/vector-transpose-lowering_13.mlir": 0.31335660000004284, "Dialect/Vector/canonicalize_63.mlir": 0.3179067999999461, "Dialect/Vector/canonicalize_97.mlir": 0.3090815999999904, "Dialect/Vector/vector-transpose-lowering_14.mlir": 0.3031945999999152, "Dialect/Vector/canonicalize_15.mlir": 0.3171792000000096, "Dialect/Vector/vector-transpose-lowering_21.mlir": 0.31214260000006105, "Dialect/Vector/canonicalize_110.mlir": 0.3134375999999975, "Dialect/Vector/canonicalize_102.mlir": 0.3080917999999656, "Dialect/Vector/vector-warp-distribute_14.mlir": 0.3154938000000584, "Dialect/Vector/canonicalize_109.mlir": 0.3072362000000794, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 0.3108962000000247, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 0.3141558000000259, "Dialect/Vector/canonicalize_106.mlir": 0.30593879999996715, "Dialect/Vector/canonicalize_49.mlir": 0.3095266000000265, "Dialect/Vector/canonicalize_99.mlir": 0.3049091999999291, "Dialect/Vector/canonicalize_58.mlir": 0.3141029999999773, "Dialect/Vector/vector-warp-distribute_17.mlir": 0.33161399999999047, "Dialect/Vector/vector-transpose-lowering_16.mlir": 0.3127821999999469, "Dialect/Vector/vector-transpose-lowering_9.mlir": 0.31593600000005606, "Dialect/Vector/canonicalize_85.mlir": 0.3079908000000614, "Dialect/Vector/canonicalize_73.mlir": 0.3082243999999264, "Dialect/Vector/canonicalize_11.mlir": 0.3110081999999238, "Dialect/Vector/canonicalize_50.mlir": 0.30779920000004496, "Dialect/Vector/canonicalize_17.mlir": 0.3190787999999884, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 0.32034880000001065, "Dialect/Vector/canonicalize_78.mlir": 0.31701240000002145, "Dialect/Vector/canonicalize_68.mlir": 0.32081759999991843, "Dialect/Vector/canonicalize_75.mlir": 0.3181612000000314, "Dialect/Vector/bufferize_2.mlir": 0.309606199999962, "Dialect/Vector/vector-warp-distribute_22.mlir": 0.3133571999999731, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 0.3156350000000202, "Dialect/Vector/canonicalize_18.mlir": 0.31002099999996063, "Dialect/Vector/vector-transfer-flatten_2.mlir": 0.31017359999996186, "Dialect/Vector/canonicalize_86.mlir": 0.3126994000000195, "Dialect/Vector/canonicalize_94.mlir": 0.3139588000000003, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 0.3137613999999303, "Dialect/Vector/vector-transfer-unroll_1.mlir": 0.3089504000000488, "Dialect/Vector/canonicalize_69.mlir": 0.30884559999994965, "Dialect/Vector/canonicalize_16.mlir": 0.31204259999994977, "Dialect/Vector/canonicalize_1.mlir": 0.3060438000000431, "Dialect/Vector/canonicalize_12.mlir": 0.3093963999999687, "Dialect/Vector/vector-transfer-flatten_5.mlir": 0.31085839999996095, "Dialect/Vector/canonicalize_76.mlir": 0.3176525999999285, "Dialect/Vector/canonicalize_108.mlir": 0.31054819999999383, "Dialect/Vector/canonicalize_23.mlir": 0.31327079999991836, "Dialect/Vector/vector-transfer-unroll_2.mlir": 0.3065225999999711, "Dialect/Vector/vector-transpose-lowering_18.mlir": 0.3098891999999978, "Dialect/Vector/canonicalize_28.mlir": 0.3128498000000036, "Dialect/Vector/canonicalize_55.mlir": 0.3098780000000261, "Dialect/Vector/vector-transfer-unroll_4.mlir": 0.30592039999992265, "Dialect/Vector/vector-transpose-lowering_3.mlir": 0.29750900000008185, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 0.3206499999999323, "Dialect/Vector/canonicalize_67.mlir": 0.31241360000003626, "Dialect/Vector/canonicalize_100.mlir": 0.31082739999992554, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 0.3166090000000622, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 0.30174959999994827, "Dialect/Vector/canonicalize_71.mlir": 0.31421199999995225, "Dialect/Vector/canonicalize_27.mlir": 0.32020940000002157, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 0.3333201999999801, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 0.3179094000000077, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 0.31622340000003535, "Dialect/Vector/canonicalize_38.mlir": 0.30778259999997315, "Dialect/Vector/canonicalize_20.mlir": 0.30880999999999403, "Dialect/Vector/canonicalize_111.mlir": 0.30876920000000607, "Dialect/Vector/canonicalize_72.mlir": 0.30787780000000564, "Dialect/Vector/canonicalize_21.mlir": 0.3102311999999984, "Dialect/Vector/vector-transpose-lowering_10.mlir": 0.30433579999998983, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 0.3052468000000772, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 0.31309280000004946, "Dialect/Vector/canonicalize_10.mlir": 0.3044079999999667, "Dialect/Vector/vector-warp-distribute_11.mlir": 0.3105563999999504, "Dialect/Vector/vector-warp-distribute_21.mlir": 0.3105370000000221, "Dialect/Vector/canonicalize_65.mlir": 0.3062488000000485, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 0.31355320000002396, "Dialect/Vector/vector-transpose-lowering_2.mlir": 0.30633239999997386, "Dialect/Vector/vector-warp-distribute_23.mlir": 0.3079475999999886, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 0.3059635999999955, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 0.31451059999999414, "Dialect/Vector/canonicalize_84.mlir": 0.30829039999998714, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 0.30836279999994076, "Dialect/Vector/canonicalize_7.mlir": 0.30098299999999656, "Dialect/Vector/canonicalize_39.mlir": 0.3080210000000079, "Dialect/Vector/canonicalize_92.mlir": 0.3101239999999962, "Dialect/Vector/canonicalize_101.mlir": 0.3089116000000104, "Dialect/Vector/vector-warp-distribute_18.mlir": 0.31040499999999155, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 0.30778219999992873, "Dialect/Vector/vector-transfer-flatten_0.mlir": 0.3120074000000386, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 0.3082588000000214, "Dialect/Vector/canonicalize_0.mlir": 0.30644800000000033, "Dialect/Vector/vector-warp-distribute_7.mlir": 0.3090476000000308, "Dialect/Vector/invalid_0.mlir": 0.3039781999999832, "Dialect/Vector/canonicalize_29.mlir": 0.3195056000000477, "Dialect/Vector/canonicalize_6.mlir": 0.31093820000005506, "Dialect/Vector/vector-warp-distribute_6.mlir": 0.3079381999999896, "Dialect/Vector/vector-transpose-lowering_5.mlir": 0.31240340000003924, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 0.3184409999999843, "Dialect/Vector/canonicalize_45.mlir": 0.3125438000000031, "Dialect/Vector/canonicalize_32.mlir": 0.30987620000005334, "Dialect/Vector/canonicalize_83.mlir": 0.31254500000004554, "Dialect/Vector/canonicalize_74.mlir": 0.3100067999999737, "Dialect/Vector/vector-transfer-unroll_0.mlir": 0.32902599999997617, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 0.30992820000001303, "Dialect/Vector/canonicalize_56.mlir": 0.31735639999997145, "Dialect/Vector/canonicalize_107.mlir": 0.30335680000007414, "Dialect/Vector/canonicalize_59.mlir": 0.31681179999995945, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 0.3074239999999918, "Dialect/Vector/vector-transpose-lowering_12.mlir": 0.3032613999999739, "Dialect/Vector/canonicalize_91.mlir": 0.30192040000001724, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 0.31423720000002503, "Dialect/Vector/canonicalize_46.mlir": 0.3015825999999834, "Dialect/Vector/canonicalize_93.mlir": 0.3086852000000363, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 0.3153895999999804, "Dialect/Vector/canonicalize_89.mlir": 0.30546260000000985, "Dialect/Vector/canonicalize_62.mlir": 0.31430719999998474, "Dialect/Vector/vector-warp-distribute_24.mlir": 0.310462600000028, "Dialect/Vector/canonicalize_104.mlir": 0.29790759999996225, "Dialect/Vector/vector-transpose-lowering_11.mlir": 0.3060500000000502, "Dialect/Vector/canonicalize_13.mlir": 0.30666499999997543, "Dialect/Vector/vector-warp-distribute_16.mlir": 0.3125962000000072, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 0.3059100000000399, "Dialect/Vector/vector-transfer-flatten_7.mlir": 0.30937819999999194, "Dialect/OpenACC/ops_8.mlir": 0.3065201999999772, "Dialect/OpenACC/canonicalize_5.mlir": 0.3024608000000626, "Dialect/OpenACC/canonicalize_2.mlir": 0.30586599999996905, "Dialect/OpenACC/canonicalize_8.mlir": 0.3050299999999879, "Dialect/OpenACC/ops_11.mlir": 0.3121255999999448, "Dialect/OpenACC/ops_3.mlir": 0.3213302000000112, "Dialect/OpenACC/canonicalize_4.mlir": 0.30194840000003753, "Dialect/OpenACC/ops_0.mlir": 0.3197985999999219, "Dialect/OpenACC/canonicalize_3.mlir": 0.29883239999999206, "Dialect/OpenACC/ops_4.mlir": 0.31947360000003755, "Dialect/OpenACC/ops_9.mlir": 0.30288300000001983, "Dialect/OpenACC/ops_1.mlir": 0.31473720000003597, "Dialect/OpenACC/ops_2.mlir": 0.3209071999999651, "Dialect/OpenACC/canonicalize_1.mlir": 0.30500380000003136, "Dialect/OpenACC/ops_6.mlir": 0.3070824000000357, "Dialect/OpenACC/ops_5.mlir": 0.3130866000000424, "Dialect/OpenACC/canonicalize_7.mlir": 0.30113259999998265, "Dialect/OpenACC/canonicalize_0.mlir": 0.30228660000002494, "Dialect/OpenACC/canonicalize_6.mlir": 0.3054078000000118, "Dialect/OpenACC/ops_7.mlir": 0.31196340000005873, "Dialect/OpenACC/ops_10.mlir": 0.31138200000004873, "Dialect/PDL/ops_8.mlir": 0.30430599999999686, "Dialect/PDL/canonicalize.mlir": 0.3048279999999977, "Dialect/PDL/ops_11.mlir": 0.3117664000000332, "Dialect/PDL/ops_3.mlir": 0.3083859999999731, "Dialect/PDL/ops_12.mlir": 0.30342979999995806, "Dialect/PDL/ops_0.mlir": 0.30039539999997944, "Dialect/PDL/ops_4.mlir": 0.3065803999999844, "Dialect/PDL/ops_1.mlir": 0.3003295999999864, "Dialect/PDL/ops_2.mlir": 0.3020587999999407, "Dialect/PDL/ops_6.mlir": 0.3005372000000534, "Dialect/PDL/ops_5.mlir": 0.30654739999999947, "Dialect/PDL/ops_10.mlir": 0.30750440000001616, "Dialect/Affine/simplify-structures_1.mlir": 0.3068855999999869, "Dialect/Affine/canonicalize_48.mlir": 0.30599120000006225, "Dialect/Affine/loop-tiling_0.mlir": 0.29917139999997744, "Dialect/Affine/canonicalize_9.mlir": 0.3062616000000162, "Dialect/Affine/load-store_10.mlir": 0.3082077999999456, "Dialect/Affine/ops_8.mlir": 0.304902200000015, "Dialect/Affine/canonicalize_54.mlir": 0.30977020000000266, "Dialect/Affine/canonicalize_44.mlir": 0.3064094000000296, "Dialect/Affine/simplify-structures_6.mlir": 0.30448160000005375, "Dialect/Affine/canonicalize_60.mlir": 0.30733719999998355, "Dialect/Affine/canonicalize_61.mlir": 0.30555160000003523, "Dialect/Affine/loop-tiling_12.mlir": 0.30244419999999084, "Dialect/Affine/canonicalize_14.mlir": 0.30881060000001526, "Dialect/Affine/canonicalize_37.mlir": 0.3060754000000088, "Dialect/Affine/constant-fold_1.mlir": 0.3065628000000288, "Dialect/Affine/canonicalize_47.mlir": 0.3031705999999758, "Dialect/Affine/canonicalize_35.mlir": 0.3020230000000083, "Dialect/Affine/simplify-structures_3.mlir": 0.29975140000005923, "Dialect/Affine/canonicalize_57.mlir": 0.3030561999999918, "Dialect/Affine/canonicalize_19.mlir": 0.30424419999999375, "Dialect/Affine/canonicalize_36.mlir": 0.30447839999997084, "Dialect/Affine/canonicalize_40.mlir": 0.3065414000000601, "Dialect/Affine/dma_0.mlir": 0.3024589999999989, "Dialect/Affine/ops_4.mlir": 0.3127762000000075, "Dialect/Affine/canonicalize_15.mlir": 0.3086797999999362, "Dialect/Affine/canonicalize_49.mlir": 0.3063689999999951, "Dialect/Affine/constant-fold_0.mlir": 0.30162919999993393, "Dialect/Affine/slicing-utils_2.mlir": 0.3029231999999865, "Dialect/Affine/canonicalize_11.mlir": 0.3030603999999585, "Dialect/Affine/canonicalize_50.mlir": 0.30011100000001534, "Dialect/Affine/canonicalize_17.mlir": 0.3016403999999966, "Dialect/Affine/canonicalize_18.mlir": 0.2978259999999864, "Dialect/Affine/ops_1.mlir": 0.30762559999993755, "Dialect/Affine/simplify-structures_4.mlir": 0.30880520000000616, "Dialect/Affine/canonicalize_16.mlir": 0.30049360000002706, "Dialect/Affine/canonicalize_12.mlir": 0.3005522000000383, "Dialect/Affine/ops_6.mlir": 0.30320220000003245, "Dialect/Affine/constant-fold_2.mlir": 0.3025262000000112, "Dialect/Affine/simplify-structures_7.mlir": 0.2950186000000031, "Dialect/Affine/canonicalize_52.mlir": 0.30380279999999404, "Dialect/Affine/canonicalize_55.mlir": 0.3000957999999628, "Dialect/Affine/canonicalize_53.mlir": 0.2985851999999795, "Dialect/Affine/canonicalize_51.mlir": 0.29996680000003834, "Dialect/Affine/simplify-structures_9.mlir": 0.30275240000000847, "Dialect/Affine/canonicalize_38.mlir": 0.3023135999999795, "Dialect/Affine/simplify-structures_2.mlir": 0.3007024000000456, "Dialect/Affine/canonicalize_10.mlir": 0.30858799999996334, "Dialect/Affine/loop-tiling-parametric_0.mlir": 0.3013742000000093, "Dialect/Affine/canonicalize_0.mlir": 0.2950496000000385, "Dialect/Affine/invalid_0.mlir": 0.2965188000000126, "Dialect/Affine/canonicalize_6.mlir": 0.3016802000000098, "Dialect/Affine/canonicalize_45.mlir": 0.30373399999998585, "Dialect/Affine/dma-generate_0.mlir": 0.29548420000000986, "Dialect/Affine/canonicalize_56.mlir": 0.2996954000000187, "Dialect/Affine/simplify-structures_8.mlir": 0.30329659999997605, "Dialect/Affine/canonicalize_46.mlir": 0.29957780000004275, "Dialect/Affine/slicing-utils_3.mlir": 0.2969059999999445, "Dialect/Affine/canonicalize_62.mlir": 0.30554839999995237, "Dialect/Affine/loop-tiling-validity_0.mlir": 0.29675020000004226, "Dialect/Affine/load-store_0.mlir": 0.3051965999999993, "Dialect/Affine/canonicalize_13.mlir": 0.2964710000000196, "Dialect/Affine/loop-coalescing_0.mlir": 0.32489159999995537, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 0.3031525999999758, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 0.3002809999999954, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 0.300240599999961, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 0.3049191999999493, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 0.3010105999999723, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 0.2979204000000209, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 0.29627380000001724, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 0.30089399999997113, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 0.3055610000000343, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 0.29658339999996314, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 0.29872060000006967, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 0.29722980000005916, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 0.2977343999999903, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 0.29849260000000866, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 0.2987033999999767, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 0.2993822000000364, "Dialect/Bufferization/canonicalize_9.mlir": 0.30192699999997785, "Dialect/Bufferization/canonicalize_5.mlir": 0.3066461999999774, "Dialect/Bufferization/canonicalize_2.mlir": 0.30773920000001453, "Dialect/Bufferization/canonicalize_8.mlir": 0.30315439999994853, "Dialect/Bufferization/canonicalize_14.mlir": 0.30612019999998663, "Dialect/Bufferization/canonicalize_4.mlir": 0.3070298000000548, "Dialect/Bufferization/ops.mlir": 0.3208574000000226, "Dialect/Bufferization/canonicalize_3.mlir": 0.30736780000006547, "Dialect/Bufferization/canonicalize_15.mlir": 0.3030467999999928, "Dialect/Bufferization/canonicalize_11.mlir": 0.30316499999998997, "Dialect/Bufferization/canonicalize_1.mlir": 0.30251539999999294, "Dialect/Bufferization/canonicalize_12.mlir": 0.30480059999999864, "Dialect/Bufferization/canonicalize_10.mlir": 0.30119000000004237, "Dialect/Bufferization/canonicalize_7.mlir": 0.2993957999999111, "Dialect/Bufferization/canonicalize_0.mlir": 0.3048000000000684, "Dialect/Bufferization/inlining.mlir": 0.30534639999996216, "Dialect/Bufferization/canonicalize_6.mlir": 0.30166679999992996, "Dialect/Bufferization/canonicalize_13.mlir": 0.3016644000000269, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 0.301653399999941, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 0.3067963999999847, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 0.30223759999998945, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 0.30498919999999996, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 0.306832200000008, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 0.2999482000000171, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 0.3012219999999616, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 0.31175380000004227, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 0.2977294000000256, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 0.30306000000000494, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 0.30532359999997427, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 0.31434359999993833, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 0.3072577999999339, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 0.30681419999991705, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 0.3065599999999904, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 0.3072132000000238, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 0.3053855999999541, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 0.3049401999999645, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 0.3082044000000678, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 0.30305820000003225, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 0.3049713999999767, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 0.3099533999999949, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 0.31615000000001603, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 0.30985860000000687, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 0.3236030000000028, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 0.303919599999972, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 0.302055399999972, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 0.29847260000005915, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 0.30666339999997944, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 0.31396899999999733, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 0.3072960000000421, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 0.3118695999999545, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 0.31155720000006115, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 0.3291812000000391, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 0.3197081999999682, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 0.31439280000004144, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 0.3184589999999844, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 0.31507239999991726, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 0.3118623999999727, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 0.30567940000000815, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 0.3090450000000601, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 0.3349322000000029, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 0.3038728000000447, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 0.3065505999999914, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 0.3125623999999334, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 0.3129617999999937, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 0.3087170000000697, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 0.3163207999999941, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 0.3143583999999464, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 0.3181243999999424, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 0.31113519999998973, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 0.31094139999995607, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 0.31659580000005005, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 0.30214799999994285, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 0.30896380000003776, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 0.3133068000000094, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 0.3069411999999829, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 0.305916999999954, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 0.30931399999999487, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 0.31721520000000963, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 0.31177319999997055, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 0.3032584000000497, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 0.3013448000000608, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 0.3046200000000681, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 0.30954600000004573, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 0.30826059999999417, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 0.3055900000000292, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 0.30767339999993054, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 0.31703879999995477, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 0.3162446000000273, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 0.3039494000000559, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 0.29830260000007913, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 0.30804840000000694, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 0.31209160000007613, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 0.3149747999999818, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 0.305695999999989, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 0.3066498000000138, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 0.303832599999987, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 0.2995802000000367, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 0.3061336000000665, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 0.30595579999999245, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 0.30877019999998084, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 0.3048683999999412, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 0.3107694000000265, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 0.31091480000004595, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 0.31348979999993387, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 0.3021122000000105, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 0.32193440000000917, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 0.30962099999997006, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 0.3145104000000174, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 0.3041760000000068, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 0.3079549999999472, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 0.3108221999999842, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 0.3052335999999741, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 0.31138959999998406, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 0.3083755999999994, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 0.3024309999999787, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 0.3169377999999597, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 0.3167741999999635, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 0.3128074000000197, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 0.31002899999994044, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 0.30744059999997264, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 0.31379440000000614, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 0.29896639999997204, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 0.3038663999999699, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 0.3059635999999955, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 0.3162228000000141, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 0.30593220000000654, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 0.3075026000000435, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 0.3119926000000305, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 0.31809759999996456, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 0.31219199999995906, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 0.3190639999999803, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 0.30823759999993855, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 0.3210218000000168, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 0.3125821999999971, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 0.30734379999994416, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 0.30417880000004516, "Dialect/Quant/parse-uniform_14.mlir": 0.30600100000001473, "Dialect/Quant/parse-uniform_12.mlir": 0.30018879999997805, "Dialect/Quant/parse-uniform_10.mlir": 0.30973179999991773, "Dialect/Quant/parse-any_2.mlir": 0.31003460000001726, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 0.3079420000000027, "Dialect/Quant/canonicalize_2.mlir": 0.31411379999999556, "Dialect/Quant/parse-any_3.mlir": 0.3081146000000444, "Dialect/Quant/parse-uniform_8.mlir": 0.30600119999999154, "Dialect/Quant/parse-calibrated_0.mlir": 0.308179200000086, "Dialect/Quant/parse-uniform_0.mlir": 0.3071155999999974, "Dialect/Quant/parse-uniform_15.mlir": 0.30776579999992465, "Dialect/Quant/parse-uniform_13.mlir": 0.30582159999994474, "Dialect/Quant/parse-uniform_16.mlir": 0.30869140000004336, "Dialect/Quant/parse-uniform-invalid_0.mlir": 0.30770039999997606, "Dialect/Quant/parse-uniform_6.mlir": 0.3039389999999912, "Dialect/Quant/canonicalize_1.mlir": 0.31025760000002267, "Dialect/Quant/parse-uniform_11.mlir": 0.30676080000002914, "Dialect/Quant/parse-uniform_2.mlir": 0.30769640000007714, "Dialect/Quant/parse-uniform_4.mlir": 0.3071280000000115, "Dialect/Quant/parse-any-invalid_0.mlir": 0.2975398000000496, "Dialect/Quant/parse-uniform_3.mlir": 0.30316679999996266, "Dialect/Quant/parse-calibrated_1.mlir": 0.30632980000000315, "Dialect/Quant/parse-any_1.mlir": 0.3018300000000636, "Dialect/Quant/canonicalize_0.mlir": 0.3075144000000364, "Dialect/Quant/parse-uniform_17.mlir": 0.30861100000001895, "Dialect/Quant/parse-uniform_1.mlir": 0.30822659999994356, "Dialect/Quant/parse-any_0.mlir": 0.2979518000000098, "Dialect/Quant/parse-uniform_9.mlir": 0.2973671999999169, "Dialect/Quant/parse-uniform_7.mlir": 0.30783160000000864, "Dialect/Quant/parse-uniform_5.mlir": 0.30713980000000446, "Dialect/Math/expand-math_0.mlir": 0.31596139999992373, "Dialect/Tensor/canonicalize_48.mlir": 0.30784020000000967, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 0.31779139999998735, "Dialect/Tensor/canonicalize_82.mlir": 0.3072568000000501, "Dialect/Tensor/bufferize_19.mlir": 0.3031213999999636, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 0.31502339999997275, "Dialect/Tensor/canonicalize_41.mlir": 0.31209879999996704, "Dialect/Tensor/bufferize_22.mlir": 0.30976659999996625, "Dialect/Tensor/bufferize_15.mlir": 0.31221199999999955, "Dialect/Tensor/canonicalize_90.mlir": 0.30918799999999463, "Dialect/Tensor/canonicalize_9.mlir": 0.3083035999999993, "Dialect/Tensor/one-shot-bufferize_8.mlir": 0.3137308000000303, "Dialect/Tensor/canonicalize_70.mlir": 0.3157433999999739, "Dialect/Tensor/bufferize_1.mlir": 0.3094248000000334, "Dialect/Tensor/one-shot-bufferize_10.mlir": 0.3185809999999947, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 0.30651379999999334, "Dialect/Tensor/bufferize_14.mlir": 0.3098782000000028, "Dialect/Tensor/canonicalize_80.mlir": 0.3153197999999975, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 0.3133654000000206, "Dialect/Tensor/canonicalize_64.mlir": 0.30975820000003296, "Dialect/Tensor/canonicalize_79.mlir": 0.325467800000024, "Dialect/Tensor/one-shot-bufferize_6.mlir": 0.3218593999999939, "Dialect/Tensor/bufferize_27.mlir": 0.32249259999998686, "Dialect/Tensor/canonicalize_22.mlir": 0.3173968000000059, "Dialect/Tensor/one-shot-bufferize_2.mlir": 0.32098679999999147, "Dialect/Tensor/bufferize_21.mlir": 0.31693000000004756, "Dialect/Tensor/canonicalize_54.mlir": 0.3067276000000675, "Dialect/Tensor/canonicalize_44.mlir": 0.31266679999998814, "Dialect/Tensor/canonicalize_2.mlir": 0.3063012000000526, "Dialect/Tensor/canonicalize_81.mlir": 0.3064986000000317, "Dialect/Tensor/canonicalize_60.mlir": 0.3067713999999796, "Dialect/Tensor/bufferize_6.mlir": 0.2966835999999603, "Dialect/Tensor/canonicalize_25.mlir": 0.306566599999951, "Dialect/Tensor/canonicalize_8.mlir": 0.3087122000000818, "Dialect/Tensor/canonicalize_61.mlir": 0.30412500000002185, "Dialect/Tensor/split-padding_0.mlir": 0.30516120000002045, "Dialect/Tensor/canonicalize_14.mlir": 0.31485480000001187, "Dialect/Tensor/canonicalize_26.mlir": 0.3222308000000339, "Dialect/Tensor/canonicalize_88.mlir": 0.3205891999999949, "Dialect/Tensor/canonicalize_37.mlir": 0.30698319999992235, "Dialect/Tensor/canonicalize_47.mlir": 0.307961400000022, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 0.3075256000000081, "Dialect/Tensor/canonicalize_35.mlir": 0.3019518000000062, "Dialect/Tensor/canonicalize_57.mlir": 0.30470739999991564, "Dialect/Tensor/canonicalize_77.mlir": 0.30789999999997236, "Dialect/Tensor/canonicalize_24.mlir": 0.31459219999997, "Dialect/Tensor/canonicalize_19.mlir": 0.30618919999997163, "Dialect/Tensor/bufferize_13.mlir": 0.3059390000000349, "Dialect/Tensor/canonicalize_30.mlir": 0.3138065999999526, "Dialect/Tensor/canonicalize_4.mlir": 0.3038194000000658, "Dialect/Tensor/one-shot-bufferize_5.mlir": 0.3076495999999679, "Dialect/Tensor/canonicalize_36.mlir": 0.31340900000004696, "Dialect/Tensor/bufferize_0.mlir": 0.30431040000003123, "Dialect/Tensor/canonicalize_66.mlir": 0.310570800000005, "Dialect/Tensor/canonicalize_87.mlir": 0.31833299999998416, "Dialect/Tensor/bufferize_8.mlir": 0.3056708000000071, "Dialect/Tensor/canonicalize_3.mlir": 0.3044090000000324, "Dialect/Tensor/canonicalize_40.mlir": 0.30262179999999717, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 0.3031800000000658, "Dialect/Tensor/one-shot-bufferize_9.mlir": 0.30934820000002217, "Dialect/Tensor/bufferize_16.mlir": 0.30195779999994554, "Dialect/Tensor/bufferize_28.mlir": 0.3096215999999913, "Dialect/Tensor/canonicalize_98.mlir": 0.30884599999999407, "Dialect/Tensor/bufferize_9.mlir": 0.3123219999999492, "Dialect/Tensor/bufferize_20.mlir": 0.3134974000000511, "Dialect/Tensor/one-shot-bufferize_1.mlir": 0.30927499999997965, "Dialect/Tensor/canonicalize_63.mlir": 0.30411900000008246, "Dialect/Tensor/canonicalize_97.mlir": 0.307873600000039, "Dialect/Tensor/canonicalize_15.mlir": 0.3095655999999508, "Dialect/Tensor/bufferize_23.mlir": 0.3070477999999639, "Dialect/Tensor/bufferize_18.mlir": 0.31140700000005384, "Dialect/Tensor/canonicalize_49.mlir": 0.30949000000000526, "Dialect/Tensor/canonicalize_58.mlir": 0.31301899999998567, "Dialect/Tensor/canonicalize_95.mlir": 0.32104859999999463, "Dialect/Tensor/canonicalize_42.mlir": 0.3133727999999792, "Dialect/Tensor/canonicalize_85.mlir": 0.31064040000001114, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 0.31531959999992976, "Dialect/Tensor/canonicalize_73.mlir": 0.30772500000002767, "Dialect/Tensor/canonicalize_11.mlir": 0.30375139999996464, "Dialect/Tensor/canonicalize_50.mlir": 0.30982899999999064, "Dialect/Tensor/canonicalize_17.mlir": 0.30773920000001453, "Dialect/Tensor/canonicalize_78.mlir": 0.3104617999999391, "Dialect/Tensor/canonicalize_68.mlir": 0.3078991999999744, "Dialect/Tensor/canonicalize_75.mlir": 0.3165044000000307, "Dialect/Tensor/bufferize_2.mlir": 0.3149293999999827, "Dialect/Tensor/canonicalize_18.mlir": 0.3095698000000084, "Dialect/Tensor/canonicalize_86.mlir": 0.31185700000005456, "Dialect/Tensor/canonicalize_31.mlir": 0.3171187999999347, "Dialect/Tensor/canonicalize_94.mlir": 0.31089640000000146, "Dialect/Tensor/canonicalize_69.mlir": 0.3109324000000015, "Dialect/Tensor/canonicalize_16.mlir": 0.31382039999998596, "Dialect/Tensor/canonicalize_1.mlir": 0.30535680000002685, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 0.3145473999999922, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 0.31556540000001404, "Dialect/Tensor/canonicalize_12.mlir": 0.31081459999995786, "Dialect/Tensor/bufferize_26.mlir": 0.3106222000000344, "Dialect/Tensor/canonicalize_76.mlir": 0.315712799999983, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 0.3119797999999719, "Dialect/Tensor/bufferize_4.mlir": 0.30780479999993987, "Dialect/Tensor/canonicalize_23.mlir": 0.3148325999999543, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 0.32096639999999754, "Dialect/Tensor/canonicalize_52.mlir": 0.31751659999999904, "Dialect/Tensor/canonicalize_28.mlir": 0.31576199999999516, "Dialect/Tensor/canonicalize_55.mlir": 0.3179693999999472, "Dialect/Tensor/canonicalize_53.mlir": 0.3141309999999976, "Dialect/Tensor/canonicalize_43.mlir": 0.3073935999999776, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 0.30827999999992245, "Dialect/Tensor/canonicalize_51.mlir": 0.3069101999999475, "Dialect/Tensor/canonicalize_34.mlir": 0.31183839999994234, "Dialect/Tensor/canonicalize_67.mlir": 0.31199999999998906, "Dialect/Tensor/one-shot-bufferize_3.mlir": 0.31612700000005134, "Dialect/Tensor/bufferize_17.mlir": 0.3214653999999427, "Dialect/Tensor/bufferize_25.mlir": 0.3110571999999593, "Dialect/Tensor/canonicalize_71.mlir": 0.3074461999999585, "Dialect/Tensor/canonicalize_27.mlir": 0.30605059999998047, "Dialect/Tensor/canonicalize_38.mlir": 0.3126328000000285, "Dialect/Tensor/canonicalize_20.mlir": 0.3095973999999842, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 0.3150636000000304, "Dialect/Tensor/canonicalize_72.mlir": 0.3110955999999533, "Dialect/Tensor/canonicalize_21.mlir": 0.3076908000000003, "Dialect/Tensor/canonicalize_10.mlir": 0.31566920000004756, "Dialect/Tensor/bufferize_12.mlir": 0.3017569999999978, "Dialect/Tensor/one-shot-bufferize_4.mlir": 0.31285840000000464, "Dialect/Tensor/canonicalize_65.mlir": 0.3156321999999818, "Dialect/Tensor/bufferize_24.mlir": 0.3124135999999453, "Dialect/Tensor/canonicalize_84.mlir": 0.31916240000000473, "Dialect/Tensor/canonicalize_7.mlir": 0.30577880000000734, "Dialect/Tensor/split-padding_1.mlir": 0.31064780000006065, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 0.30581780000002257, "Dialect/Tensor/bufferize_11.mlir": 0.3071154000000206, "Dialect/Tensor/canonicalize_39.mlir": 0.30406359999997223, "Dialect/Tensor/one-shot-bufferize_0.mlir": 0.3130881999999474, "Dialect/Tensor/canonicalize_92.mlir": 0.313168399999995, "Dialect/Tensor/bufferize_10.mlir": 0.31322940000000016, "Dialect/Tensor/canonicalize_0.mlir": 0.3102111999999579, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 0.3107390000000123, "Dialect/Tensor/canonicalize_29.mlir": 0.3188517999999931, "Dialect/Tensor/canonicalize_6.mlir": 0.30665360000002695, "Dialect/Tensor/one-shot-bufferize_7.mlir": 0.3124609999999848, "Dialect/Tensor/canonicalize_45.mlir": 0.3045034000000669, "Dialect/Tensor/canonicalize_32.mlir": 0.3088365999999951, "Dialect/Tensor/canonicalize_83.mlir": 0.29750020000001315, "Dialect/Tensor/canonicalize_74.mlir": 0.3171107999999549, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 0.30711479999999935, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 0.3098555999999917, "Dialect/Tensor/canonicalize_56.mlir": 0.3152235999999903, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 0.32383700000000315, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 0.31404240000001665, "Dialect/Tensor/canonicalize_59.mlir": 0.30704599999999116, "Dialect/Tensor/canonicalize_96.mlir": 0.3040005999999266, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 0.3109034000000065, "Dialect/Tensor/canonicalize_91.mlir": 0.3120829999999842, "Dialect/Tensor/canonicalize_46.mlir": 0.3075434000000314, "Dialect/Tensor/bufferize_30.mlir": 0.3089954000000034, "Dialect/Tensor/canonicalize_93.mlir": 0.3092790000000605, "Dialect/Tensor/canonicalize_89.mlir": 0.3137271999999939, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 0.313885399999981, "Dialect/Tensor/canonicalize_62.mlir": 0.3026455999999598, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 0.304529999999977, "Dialect/Tensor/bufferize_7.mlir": 0.3032948000000033, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 0.3075343999999859, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 0.3133165999999619, "Dialect/Tensor/canonicalize_33.mlir": 0.30479080000004616, "Dialect/Tensor/canonicalize_13.mlir": 0.30456319999993864, "Dialect/Tensor/bufferize_3.mlir": 0.30650980000000344, "Dialect/Tensor/bufferize_5.mlir": 0.30081879999997907, "Dialect/Tensor/bufferize_29.mlir": 0.30049040000003513, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 0.30564500000000405, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 0.3074039999999513, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 0.3055739999999787, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 0.3201372000000447, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 0.3127125999999407, "Dialect/Tosa/constant-op-fold_14.mlir": 0.3096929999999702, "Dialect/Tosa/broadcast.mlir": 0.35333300000002055, "Dialect/Tosa/constant_folding.mlir": 0.30597079999997734, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 0.3078585999999632, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 0.3052003999999215, "Dialect/Tosa/constant-op-fold_24.mlir": 0.3172190000000228, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 0.32159879999999247, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 0.31507520000004663, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 0.3151929999999993, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 0.30915180000001785, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 0.32048860000004425, "Dialect/Tosa/constant-op-fold_27.mlir": 0.3092381999999816, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 0.30489740000002713, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 0.3146545999999944, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 0.3352884000000813, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 0.30753480000003036, "Dialect/Tosa/constant-op-fold_36.mlir": 0.31352360000000773, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 0.31056479999997466, "Dialect/Tosa/constant-op-fold_4.mlir": 0.3120659999999589, "Dialect/Tosa/constrained_shapes.mlir": 0.30495899999996257, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 0.31255319999991116, "Dialect/Tosa/quant-test.mlir": 0.31787059999996925, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 0.30357960000001183, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 0.31117659999999886, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 0.3082048000000214, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 0.3084334000000126, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 0.31276800000005095, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 0.3164356000000225, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 0.30937960000001113, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 0.30372440000001005, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 0.3177991999999904, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 0.3167578000000503, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 0.3163942000000134, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 0.31460299999998825, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 0.31406680000000053, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 0.31225180000001274, "Dialect/Tosa/constant-op-fold_1.mlir": 0.3132915999999568, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 0.3183361999999761, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 0.3080343999999968, "Dialect/Tosa/constant-op-fold_9.mlir": 0.30728479999997943, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 0.31104000000004817, "Dialect/Tosa/constant-op-fold_3.mlir": 0.31134259999998903, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 0.3127966000000015, "Dialect/Tosa/constant-op-fold_15.mlir": 0.31230759999998553, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 0.31363499999997657, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 0.3030792000000474, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 0.3098670000000311, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 0.3084214000000429, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 0.3098254000000452, "Dialect/Tosa/constant-op-fold_10.mlir": 0.30303899999998973, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 0.3076841999999488, "Dialect/Tosa/constant-op-fold_17.mlir": 0.3093644000000495, "Dialect/Tosa/constant-op-fold_21.mlir": 0.31641679999993355, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 0.3076302000000396, "Dialect/Tosa/constant-op-fold_2.mlir": 0.3080789999999979, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 0.30801559999999883, "Dialect/Tosa/constant-op-fold_23.mlir": 0.30512220000000523, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 0.30821500000001834, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 0.3071071999999731, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 0.3121689999999944, "Dialect/Tosa/constant-op-fold_39.mlir": 0.32559620000001815, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 0.31536559999995006, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 0.3283863999999994, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 0.309248800000023, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 0.3178280000000086, "Dialect/Tosa/constant-op-fold_33.mlir": 0.30909439999995814, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 0.3168356000000131, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 0.30915180000001785, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 0.31290319999998245, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 0.31224540000002887, "Dialect/Tosa/constant-op-fold_13.mlir": 0.3052198000000317, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 0.30902360000000045, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 0.30353140000006534, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 0.3121454000000085, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 0.30745600000000195, "Dialect/Tosa/constant-op-fold_32.mlir": 0.30884439999999813, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 0.30640820000007807, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 0.3048922000000857, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 0.3048512000000301, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 0.3035600000000159, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 0.31792999999997845, "Dialect/Tosa/constant-op-fold_25.mlir": 0.3145991999999751, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 0.3151514000000134, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 0.3130361999999877, "Dialect/Tosa/constant-op-fold_19.mlir": 0.31379640000004655, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 0.2983017999999902, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 0.3102853999999752, "Dialect/Tosa/constant-op-fold_31.mlir": 0.3070090000000164, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 0.30714379999999436, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 0.31437800000003335, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 0.31429920000000494, "Dialect/Tosa/constant-op-fold_35.mlir": 0.30150899999998726, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 0.3171143999999913, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 0.3150985999999648, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 0.3114661999999953, "Dialect/Tosa/constant-op-fold_30.mlir": 0.308898599999975, "Dialect/Tosa/constant-op-fold_12.mlir": 0.31164499999995315, "Dialect/Tosa/constant-op-fold_18.mlir": 0.31380159999998797, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 0.3116716000000451, "Dialect/Tosa/constant-op-fold_34.mlir": 0.3112132000000202, "Dialect/Tosa/constant-op-fold_7.mlir": 0.31348680000000967, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 0.31183179999998173, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 0.30736559999995733, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 0.3145622000000003, "Dialect/Tosa/constant-op-fold_28.mlir": 0.31010040000001027, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 0.30908140000001366, "Dialect/Tosa/constant-op-fold_40.mlir": 0.30035699999998544, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 0.30704599999999116, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 0.3038405999999668, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 0.3026585999999952, "Dialect/Tosa/constant-op-fold_5.mlir": 0.30567440000004353, "Dialect/Tosa/constant-op-fold_20.mlir": 0.30390699999998105, "Dialect/Tosa/constant-op-fold_0.mlir": 0.33987299999998866, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 0.30451399999992645, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 0.30779300000003784, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 0.30375999999996567, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 0.30391239999999015, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 0.3035626000000775, "Dialect/Tosa/constant-op-fold_37.mlir": 0.3036471999999776, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 0.30287600000001474, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 0.310360799999944, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 0.3011167999999998, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 0.3068546000000424, "Dialect/Tosa/constant-op-fold_26.mlir": 0.30635379999994256, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 0.2988847999999962, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 0.30410199999996623, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 0.30265100000005984, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 0.305903600000056, "Dialect/Tosa/constant-op-fold_8.mlir": 0.30085920000001354, "Dialect/Tosa/constant-op-fold_38.mlir": 0.30336680000000343, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 0.3066077999999834, "Dialect/Tosa/constant-op-fold_11.mlir": 0.31194980000000216, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 0.30163259999999353, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 0.30757019999991825, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 0.2993376000000353, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 0.3015755999999783, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 0.3040397999999186, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 0.30046500000007653, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 0.30137580000000525, "Dialect/Tosa/constant-op-fold_29.mlir": 0.3022672000000057, "Dialect/Tosa/constant-op-fold_22.mlir": 0.3073850000000675, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 0.3065494000000399, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 0.3049292000000605, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 0.30022679999992763, "Dialect/Tosa/constant-op-fold_16.mlir": 0.3041232000000491, "Dialect/Tosa/constant-op-fold_6.mlir": 0.309411799999998, "Dialect/MemRef/expand-ops_1.mlir": 0.29828639999996087, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 0.30915619999996125, "Dialect/MemRef/canonicalize_22.mlir": 0.3076020000000426, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 0.30723119999993287, "Dialect/MemRef/canonicalize_25.mlir": 0.3026818000000276, "Dialect/MemRef/canonicalize_14.mlir": 0.30468700000001264, "Dialect/MemRef/canonicalize_26.mlir": 0.30433899999998176, "Dialect/MemRef/canonicalize_24.mlir": 0.30540860000000974, "Dialect/MemRef/canonicalize_30.mlir": 0.30513300000002347, "Dialect/MemRef/canonicalize_40.mlir": 0.2980341999999837, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 0.3037041999999929, "Dialect/MemRef/canonicalize_15.mlir": 0.3027602000000115, "Dialect/MemRef/canonicalize_42.mlir": 0.3079284000000371, "Dialect/MemRef/expand-ops_2.mlir": 0.3043630000000121, "Dialect/MemRef/canonicalize_11.mlir": 0.3052333999999973, "Dialect/MemRef/canonicalize_50.mlir": 0.30490440000003216, "Dialect/MemRef/canonicalize_17.mlir": 0.3021432000000459, "Dialect/MemRef/canonicalize_31.mlir": 0.3074743999999555, "Dialect/MemRef/canonicalize_23.mlir": 0.30849840000000767, "Dialect/MemRef/canonicalize_28.mlir": 0.3013608000000204, "Dialect/MemRef/canonicalize_43.mlir": 0.30094099999996615, "Dialect/MemRef/canonicalize_27.mlir": 0.29796999999998663, "Dialect/MemRef/canonicalize_38.mlir": 0.3035969999999907, "Dialect/MemRef/canonicalize_21.mlir": 0.302867999999944, "Dialect/MemRef/canonicalize_10.mlir": 0.304818399999931, "Dialect/MemRef/canonicalize_39.mlir": 0.30123920000005455, "Dialect/MemRef/canonicalize_29.mlir": 0.30437360000005353, "Dialect/MemRef/expand-ops_0.mlir": 0.30431920000009993, "Dialect/MemRef/canonicalize_33.mlir": 0.301134600000114, "Dialect/SCF/for-loop-peeling_2.mlir": 0.3067801999999574, "Dialect/SCF/loop-pipelining_5.mlir": 0.30435980000002016, "Dialect/SCF/parallel-loop-tiling_0.mlir": 0.30499579999996057, "Dialect/SCF/canonicalize_9.mlir": 0.29843460000010963, "Dialect/SCF/one-shot-bufferize_8.mlir": 0.30732980000011595, "Dialect/SCF/for-loop-canonicalization_15.mlir": 0.3011929999998756, "Dialect/SCF/parallel-loop-fusion_7.mlir": 0.30232799999994314, "Dialect/SCF/for-loop-specialization_0.mlir": 0.30901000000012574, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 0.3012007999999696, "Dialect/SCF/one-shot-bufferize_6.mlir": 0.30027740000005, "Dialect/SCF/for-loop-canonicalization_2.mlir": 0.3056194000000687, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 0.31147979999987, "Dialect/SCF/for-loop-peeling_4.mlir": 0.30977380000003907, "Dialect/SCF/canonicalize_22.mlir": 0.3011347999999998, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 0.32191340000008495, "Dialect/SCF/parallel-loop-fusion_4.mlir": 0.304147600000033, "Dialect/SCF/loop-pipelining_4.mlir": 0.3014392000000953, "Dialect/SCF/parallel-loop-fusion_3.mlir": 0.3025082000000111, "Dialect/SCF/canonicalize_2.mlir": 0.30114080000003013, "Dialect/SCF/for-loop-canonicalization_9.mlir": 0.3032154000000446, "Dialect/SCF/control-flow-sink_1.mlir": 0.2990825999999288, "Dialect/SCF/one-shot-bufferize_27.mlir": 0.30635760000004664, "Dialect/SCF/canonicalize_25.mlir": 0.31088479999998525, "Dialect/SCF/canonicalize_8.mlir": 0.29887159999998403, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 0.30865699999994833, "Dialect/SCF/one-shot-bufferize_14.mlir": 0.30986080000002403, "Dialect/SCF/for-loop-canonicalization_1.mlir": 0.30205919999989417, "Dialect/SCF/parallel-loop-tiling_3.mlir": 0.3054337999999916, "Dialect/SCF/canonicalize_26.mlir": 0.307054799999969, "Dialect/SCF/parallel-loop-fusion_5.mlir": 0.30275639999999837, "Dialect/SCF/for-loop-canonicalization_3.mlir": 0.30594980000005306, "Dialect/SCF/for-loop-canonicalization_18.mlir": 0.3082287999999608, "Dialect/SCF/parallel-loop-fusion_0.mlir": 0.303088199999911, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 0.3028009999999995, "Dialect/SCF/transform-ops_1.mlir": 0.31059900000000196, "Dialect/SCF/canonicalize_24.mlir": 0.3079679999998916, "Dialect/SCF/for-loop-canonicalization_10.mlir": 0.30377300000000107, "Dialect/SCF/canonicalize_19.mlir": 0.3059476000000359, "Dialect/SCF/one-shot-bufferize_5.mlir": 0.3115025999999489, "Dialect/SCF/for-loop-canonicalization_8.mlir": 0.30322919999998704, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 0.30760319999990315, "Dialect/SCF/for-loop-peeling_3.mlir": 0.3100635999999213, "Dialect/SCF/one-shot-bufferize_18.mlir": 0.32021139999997106, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 0.31411619999998946, "Dialect/SCF/one-shot-bufferize_9.mlir": 0.3095465999998851, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 0.3181452000000718, "Dialect/SCF/for-loop-peeling_0.mlir": 0.3077948000000106, "Dialect/SCF/for-loop-canonicalization_6.mlir": 0.30976060000011785, "Dialect/SCF/one-shot-bufferize_1.mlir": 0.31196079999990617, "Dialect/SCF/loop-pipelining_8.mlir": 0.3038196000001335, "Dialect/SCF/canonicalize_15.mlir": 0.3029710000000705, "Dialect/SCF/transform-ops_3.mlir": 0.31251019999999696, "Dialect/SCF/parallel-loop-tiling_2.mlir": 0.3166699999999764, "Dialect/SCF/one-shot-bufferize_28.mlir": 0.30839759999998934, "Dialect/SCF/for-loop-canonicalization_5.mlir": 0.3116097999998601, "Dialect/SCF/one-shot-bufferize_15.mlir": 0.32445260000004056, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 0.31082059999989725, "Dialect/SCF/one-shot-bufferize_24.mlir": 0.3132824000000255, "Dialect/SCF/canonicalize_42.mlir": 0.32463219999990545, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 0.3069843999999648, "Dialect/SCF/canonicalize_11.mlir": 0.3087915999998586, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 0.3095110000000204, "Dialect/SCF/canonicalize_17.mlir": 0.30548060000000987, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 0.3122934000000896, "Dialect/SCF/transform-ops_5.mlir": 0.31358860000000277, "Dialect/SCF/canonicalize_18.mlir": 0.30633340000003956, "Dialect/SCF/loop-pipelining_6.mlir": 0.3088659999999436, "Dialect/SCF/canonicalize_16.mlir": 0.3057316000000355, "Dialect/SCF/canonicalize_1.mlir": 0.3087757999999667, "Dialect/SCF/loop-pipelining_0.mlir": 0.3086088000000018, "Dialect/SCF/one-shot-bufferize_20.mlir": 0.30716539999993986, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 0.3012010000000373, "Dialect/SCF/one-shot-bufferize_19.mlir": 0.3076176000000487, "Dialect/SCF/canonicalize_23.mlir": 0.30878520000005666, "Dialect/SCF/transform-ops_6.mlir": 0.30974320000004807, "Dialect/SCF/for-loop-peeling_5.mlir": 0.304527600000074, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 0.3012163999999757, "Dialect/SCF/one-shot-bufferize_25.mlir": 0.31324079999994864, "Dialect/SCF/canonicalize_28.mlir": 0.30544559999998455, "Dialect/SCF/loop-pipelining_3.mlir": 0.30054479999998873, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 0.3013805999999022, "Dialect/SCF/canonicalize_34.mlir": 0.31189780000004247, "Dialect/SCF/transform-ops_2.mlir": 0.3151185999999143, "Dialect/SCF/control-flow-sink_0.mlir": 0.3014578000000256, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 0.3071429999999964, "Dialect/SCF/for-loop-canonicalization_7.mlir": 0.30344719999993686, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 0.30522600000003874, "Dialect/SCF/canonicalize_27.mlir": 0.30429459999995745, "Dialect/SCF/canonicalize_38.mlir": 0.30676619999994725, "Dialect/SCF/canonicalize_20.mlir": 0.30679960000015855, "Dialect/SCF/loop-pipelining_7.mlir": 0.3209796000001006, "Dialect/SCF/one-shot-bufferize_17.mlir": 0.33063679999995654, "Dialect/SCF/canonicalize_10.mlir": 0.30607340000005934, "Dialect/SCF/one-shot-bufferize_4.mlir": 0.3164824000001317, "Dialect/SCF/loop-pipelining_2.mlir": 0.3093503999998575, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 0.3049511999999595, "Dialect/SCF/for-loop-peeling_1.mlir": 0.3056558000000223, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 0.30423700000010284, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 0.30390819999993257, "Dialect/SCF/canonicalize_39.mlir": 0.30164180000010676, "Dialect/SCF/one-shot-bufferize_0.mlir": 0.2975861999999324, "Dialect/SCF/one-shot-bufferize_21.mlir": 0.3096295999999711, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 0.30567940000000815, "Dialect/SCF/canonicalize_0.mlir": 0.2978151999999682, "Dialect/SCF/one-shot-bufferize_7.mlir": 0.30425019999984215, "Dialect/SCF/canonicalize_45.mlir": 0.3248333999999886, "Dialect/SCF/one-shot-bufferize_16.mlir": 0.3191058000000339, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 0.3081490000000485, "Dialect/SCF/transform-ops_0.mlir": 0.315182200000163, "Dialect/SCF/for-loop-canonicalization_0.mlir": 0.30678459999999175, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 0.31078919999999927, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 0.30852579999991575, "Dialect/SCF/parallel-loop-tiling_1.mlir": 0.3067634000000908, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 0.31417799999999263, "Dialect/SCF/for-loop-canonicalization_17.mlir": 0.3078885999999329, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 0.32493280000016966, "Dialect/SCF/canonicalize_46.mlir": 0.30860300000003915, "Dialect/SCF/one-shot-bufferize_23.mlir": 0.316905399999996, "Dialect/SCF/loop-pipelining_9.mlir": 0.30661360000012794, "Dialect/SCF/loop-pipelining_10.mlir": 0.30112219999991796, "Dialect/SCF/transform-ops_4.mlir": 0.31390260000007403, "Dialect/SCF/loop-range_0.mlir": 0.31640879999995375, "Dialect/SCF/parallel-loop-specialization_0.mlir": 0.3092447999999422, "Dialect/SCF/canonicalize_33.mlir": 0.30702799999999114, "Dialect/SCF/control-flow-sink_2.mlir": 0.301137000000017, "Dialect/SCF/for-loop-canonicalization_4.mlir": 0.3015816000000996, "Dialect/SCF/loop-pipelining_1.mlir": 0.30819379999993546, "Dialect/ArmNeon/invalid_0.mlir": 0.2936096000001271, "Dialect/ArmNeon/roundtrip.mlir": 0.314154199999939, "Dialect/LLVMIR/legalize-for-export.mlir": 0.31413720000000467, "Dialect/LLVMIR/canonicalize_5.mlir": 0.30432340000006664, "Dialect/LLVMIR/canonicalize_2.mlir": 0.31001699999997073, "Dialect/LLVMIR/canonicalize_3.mlir": 0.30287760000010167, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 0.3060563999999431, "Dialect/LLVMIR/terminator.mlir": 0.31234779999995227, "Dialect/LLVMIR/func_0.mlir": 0.3188867999999275, "Dialect/LLVMIR/request-c-wrappers.mlir": 0.3064908000000287, "Dialect/LLVMIR/callgraph_0.mlir": 0.32147399999994375, "Dialect/LLVMIR/rocdl_0.mlir": 0.397410200000013, "Dialect/LLVMIR/canonicalize_0.mlir": 0.30943700000007085, "Dialect/LLVMIR/canonicalize_6.mlir": 0.3091789999998582, "Dialect/LLVMIR/layout_7.mlir": 0.30236879999993105, "Dialect/LLVMIR/global_21.mlir": 0.3156999999999243, "Dialect/LLVMIR/global_22.mlir": 0.3144105999999738, "Dialect/LLVMIR/layout_11.mlir": 0.3022317999999359, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 0.31202499999999417, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 0.30630880000007893, "Dialect/SparseTensor/roundtrip_11.mlir": 0.30037480000009964, "Dialect/SparseTensor/roundtrip_19.mlir": 0.3018484000000171, "Dialect/SparseTensor/roundtrip_15.mlir": 0.3108142000000953, "Dialect/SparseTensor/roundtrip_24.mlir": 0.30753879999992934, "Dialect/SparseTensor/roundtrip_10.mlir": 0.30369619999983116, "Dialect/SparseTensor/roundtrip_17.mlir": 0.31180459999995946, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 0.3073284000000058, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 0.3019172000000253, "Dialect/SparseTensor/roundtrip_18.mlir": 0.31021639999999023, "Dialect/SparseTensor/roundtrip_22.mlir": 0.30496019999991403, "Dialect/SparseTensor/roundtrip_16.mlir": 0.3071880000001329, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 0.3119184000001042, "Dialect/SparseTensor/roundtrip_23.mlir": 0.3144820000001346, "Dialect/AMX/invalid_0.mlir": 0.3078398000001471, "Dialect/EmitC/ops.mlir": 0.31435200000014446, "Dialect/EmitC/types.mlir": 0.3125056000000768, "Dialect/Shape/canonicalize_48.mlir": 0.30819319999991424, "Dialect/Shape/canonicalize_82.mlir": 0.30446700000011334, "Dialect/Shape/canonicalize_41.mlir": 0.30929679999990184, "Dialect/Shape/canonicalize_90.mlir": 0.2992551999999705, "Dialect/Shape/outline-shape-computation_0.mlir": 0.31293919999989156, "Dialect/Shape/canonicalize_70.mlir": 0.30422719999987746, "Dialect/Shape/bufferize_1.mlir": 0.3197204000000056, "Dialect/Shape/outline-shape-computation_1.mlir": 0.3196094000000812, "Dialect/Shape/canonicalize_80.mlir": 0.30702799999999114, "Dialect/Shape/canonicalize_79.mlir": 0.30408640000005105, "Dialect/Shape/canonicalize_22.mlir": 0.30437139999994545, "Dialect/Shape/canonicalize_44.mlir": 0.2990553999999975, "Dialect/Shape/canonicalize_5.mlir": 0.30384720000001836, "Dialect/Shape/canonicalize_81.mlir": 0.305390400000033, "Dialect/Shape/canonicalize_60.mlir": 0.30608400000000985, "Dialect/Shape/canonicalize_25.mlir": 0.30635620000011843, "Dialect/Shape/canonicalize_61.mlir": 0.31055580000011107, "Dialect/Shape/canonicalize_14.mlir": 0.30029759999997624, "Dialect/Shape/canonicalize_26.mlir": 0.29690519999985554, "Dialect/Shape/canonicalize_88.mlir": 0.3069475999998758, "Dialect/Shape/canonicalize_37.mlir": 0.3004877999999735, "Dialect/Shape/canonicalize_112.mlir": 0.30587439999999333, "Dialect/Shape/canonicalize_47.mlir": 0.3037297999999282, "Dialect/Shape/canonicalize_35.mlir": 0.3065860000000612, "Dialect/Shape/canonicalize_57.mlir": 0.2975846000001184, "Dialect/Shape/shape-to-shape_1.mlir": 0.3016852000000654, "Dialect/Shape/canonicalize_103.mlir": 0.30545640000000274, "Dialect/Shape/canonicalize_77.mlir": 0.30555920000006154, "Dialect/Shape/canonicalize_24.mlir": 0.30671579999998355, "Dialect/Shape/canonicalize_19.mlir": 0.30684060000003227, "Dialect/Shape/canonicalize_30.mlir": 0.3020399999999427, "Dialect/Shape/canonicalize_4.mlir": 0.3113688000001275, "Dialect/Shape/canonicalize_36.mlir": 0.29829719999997906, "Dialect/Shape/bufferize_0.mlir": 0.2982267999999749, "Dialect/Shape/canonicalize_66.mlir": 0.2990748000000167, "Dialect/Shape/canonicalize_87.mlir": 0.2952876000001197, "Dialect/Shape/remove-shape-constraints_1.mlir": 0.30529780000015305, "Dialect/Shape/canonicalize_40.mlir": 0.30506700000005366, "Dialect/Shape/canonicalize_105.mlir": 0.30352240000011077, "Dialect/Shape/outline-shape-computation_2.mlir": 0.31050920000016047, "Dialect/Shape/canonicalize_98.mlir": 0.30396099999998116, "Dialect/Shape/canonicalize_97.mlir": 0.30237139999990176, "Dialect/Shape/canonicalize_15.mlir": 0.3098124000000098, "Dialect/Shape/canonicalize_110.mlir": 0.3046038000000408, "Dialect/Shape/canonicalize_102.mlir": 0.30210040000001753, "Dialect/Shape/canonicalize_109.mlir": 0.3068304000000353, "Dialect/Shape/canonicalize_106.mlir": 0.30312340000000404, "Dialect/Shape/canonicalize_49.mlir": 0.3009806000000026, "Dialect/Shape/canonicalize_99.mlir": 0.30278920000000653, "Dialect/Shape/canonicalize_58.mlir": 0.29841620000006513, "Dialect/Shape/canonicalize_95.mlir": 0.30184320000007575, "Dialect/Shape/canonicalize_42.mlir": 0.3023827999999412, "Dialect/Shape/canonicalize_85.mlir": 0.3023516000001109, "Dialect/Shape/canonicalize_73.mlir": 0.3046946000000389, "Dialect/Shape/canonicalize_11.mlir": 0.3064753999999084, "Dialect/Shape/canonicalize_50.mlir": 0.30671180000008463, "Dialect/Shape/remove-shape-constraints_3.mlir": 0.3053824000000532, "Dialect/Shape/canonicalize_17.mlir": 0.30171800000007354, "Dialect/Shape/canonicalize_78.mlir": 0.30921300000009067, "Dialect/Shape/canonicalize_68.mlir": 0.3041530000000421, "Dialect/Shape/canonicalize_75.mlir": 0.30158439999995607, "Dialect/Shape/canonicalize_18.mlir": 0.30183619999988875, "Dialect/Shape/canonicalize_86.mlir": 0.30404899999994084, "Dialect/Shape/canonicalize_31.mlir": 0.30659820000000765, "Dialect/Shape/canonicalize_94.mlir": 0.302350800000022, "Dialect/Shape/outline-shape-computation_4.mlir": 0.30849440000001777, "Dialect/Shape/canonicalize_69.mlir": 0.29999139999999896, "Dialect/Shape/canonicalize_16.mlir": 0.306448200000159, "Dialect/Shape/canonicalize_12.mlir": 0.30576079999991634, "Dialect/Shape/canonicalize_76.mlir": 0.3035919999998441, "Dialect/Shape/canonicalize_108.mlir": 0.30356299999984915, "Dialect/Shape/canonicalize_23.mlir": 0.2988002000000051, "Dialect/Shape/remove-shape-constraints_0.mlir": 0.29986679999983606, "Dialect/Shape/canonicalize_28.mlir": 0.3051489999999831, "Dialect/Shape/canonicalize_55.mlir": 0.3074687999998787, "Dialect/Shape/canonicalize_53.mlir": 0.3024139999999534, "Dialect/Shape/canonicalize_43.mlir": 0.3027595999999903, "Dialect/Shape/canonicalize_51.mlir": 0.3068946000001233, "Dialect/Shape/canonicalize_34.mlir": 0.3077291999999943, "Dialect/Shape/canonicalize_67.mlir": 0.30080980000002455, "Dialect/Shape/canonicalize_100.mlir": 0.2987741999999344, "Dialect/Shape/canonicalize_71.mlir": 0.300783600000068, "Dialect/Shape/canonicalize_27.mlir": 0.3021736000000601, "Dialect/Shape/canonicalize_38.mlir": 0.30279979999995704, "Dialect/Shape/canonicalize_20.mlir": 0.30566039999994243, "Dialect/Shape/canonicalize_111.mlir": 0.2997350000001461, "Dialect/Shape/canonicalize_72.mlir": 0.3010519999999815, "Dialect/Shape/canonicalize_21.mlir": 0.29985839999990277, "Dialect/Shape/canonicalize_65.mlir": 0.30178999999989176, "Dialect/Shape/canonicalize_84.mlir": 0.30243480000008277, "Dialect/Shape/shape-to-shape_0.mlir": 0.3002948000001197, "Dialect/Shape/canonicalize_39.mlir": 0.3022106000000349, "Dialect/Shape/canonicalize_92.mlir": 0.30659620000005816, "Dialect/Shape/outline-shape-computation_5.mlir": 0.3188959999999497, "Dialect/Shape/canonicalize_101.mlir": 0.3001437999999325, "Dialect/Shape/canonicalize_0.mlir": 0.30704800000003163, "Dialect/Shape/canonicalize_29.mlir": 0.3117774000000281, "Dialect/Shape/canonicalize_6.mlir": 0.30794679999999064, "Dialect/Shape/canonicalize_45.mlir": 0.30663519999998246, "Dialect/Shape/canonicalize_32.mlir": 0.3043416000000434, "Dialect/Shape/canonicalize_83.mlir": 0.3012249999999767, "Dialect/Shape/canonicalize_56.mlir": 0.307253800000035, "Dialect/Shape/canonicalize_107.mlir": 0.3046883999999409, "Dialect/Shape/canonicalize_59.mlir": 0.3068943999998737, "Dialect/Shape/canonicalize_96.mlir": 0.3023785999999745, "Dialect/Shape/canonicalize_91.mlir": 0.3029679999999644, "Dialect/Shape/canonicalize_46.mlir": 0.30067980000003447, "Dialect/Shape/canonicalize_93.mlir": 0.3043646000000081, "Dialect/Shape/canonicalize_89.mlir": 0.30330359999989015, "Dialect/Shape/canonicalize_62.mlir": 0.3056879999998273, "Dialect/Shape/outline-shape-computation_3.mlir": 0.3045222000000649, "Dialect/Shape/canonicalize_104.mlir": 0.3064667999999074, "Dialect/Shape/remove-shape-constraints_2.mlir": 0.3024884000000384, "Dialect/Shape/canonicalize_33.mlir": 0.2956191999999646, "Dialect/Shape/canonicalize_13.mlir": 0.30133939999996073, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 0.303610000000117, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 0.2986957999999504, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 0.3005411999998614, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 0.3025687999999718, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 0.3007357999998931, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 0.29672500000015134, "Dialect/NVGPU/roundtrip.mlir": 0.31081859999994776, "Dialect/Transform/test-interpreter_2.mlir": 0.3058654000000388, "Dialect/Transform/check-use-after-free_3.mlir": 0.30428240000001094, "Dialect/Transform/test-interpreter_0.mlir": 0.2953149999999368, "Dialect/Transform/check-use-after-free_2.mlir": 0.3037791999999172, "Dialect/Transform/transform-state-extension_1.mlir": 0.3091042000000016, "Dialect/Transform/test-interpreter_1.mlir": 0.30012359999982435, "Dialect/Transform/test-interpreter_14.mlir": 0.30496320000002014, "Dialect/Transform/test-interpreter_5.mlir": 0.30585599999994884, "Dialect/Transform/transform-state-extension_2.mlir": 0.30919900000008055, "Dialect/Transform/check-use-after-free_5.mlir": 0.30775139999987006, "Dialect/Transform/check-use-after-free_1.mlir": 0.3097030000000814, "Dialect/Transform/expensive-checks_3.mlir": 0.3044977999999901, "Dialect/Transform/test-interpreter_29.mlir": 0.30587799999993875, "Dialect/Transform/ops.mlir": 0.3134221999998772, "Dialect/Transform/expensive-checks_2.mlir": 0.30493699999988166, "Dialect/Transform/check-use-after-free_4.mlir": 0.30540019999989454, "Dialect/Transform/test-dialect-injection.mlir": 0.30048560000013824, "Dialect/Transform/check-use-after-free_0.mlir": 0.30783119999996417, "Dialect/Transform/transform-state-extension_0.mlir": 0.30824540000012346, "Dialect/Transform/test-interpreter_28.mlir": 0.30738559999990683, "Dialect/Transform/test-interpreter_6.mlir": 0.3102940000000672, "Dialect/Transform/selective-targeting_2.mlir": 0.30551980000000184, "Dialect/Transform/test-interpreter_4.mlir": 0.30612380000002304, "Dialect/Transform/test-interpreter_7.mlir": 0.31531359999989944, "Dialect/Transform/test-interpreter_3.mlir": 0.3073206000000937, "Dialect/Builtin/types.mlir": 0.3077049999999872, "Dialect/Builtin/invalid_2.mlir": 0.30025839999998427, "Dialect/PDLInterp/ops_0.mlir": 0.3008585999999923, "Dialect/PDLInterp/ops_1.mlir": 0.30426100000004225, "Dialect/DLTI/roundtrip.mlir": 0.3042916000000332, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 0.30114880000000993, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 0.3040304000000106, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 0.3081650000000081, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 0.3060326000000714, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 0.31046540000006645, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 0.31157819999989445, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 0.3125156000000061, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 0.3083051999999952, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 0.30314980000002834, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 0.3041929999999411, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 0.31044640000000073, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 0.30914819999998144, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 0.31042600000000675, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 0.29787020000003395, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 0.3093479999999545, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 0.30367540000006554, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 0.3113228000000163, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 0.31578339999996385, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 0.31229980000007346, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 0.31358780000009573, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 0.3094700000001467, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 0.30520619999988413, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 0.31472859999994396, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 0.30494180000005144, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 0.3108111999999892, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 0.302436999999918, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 0.2977896000000328, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 0.3085928000000422, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 0.31255519999995157, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 0.313597800000025, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 0.31523140000008426, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 0.3081320000001142, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 0.30368319999997767, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 0.30530440000002274, "Dialect/SPIRV/IR/structure-ops_20.mlir": 0.3090301999998701, "Dialect/SPIRV/IR/cast-ops_10.mlir": 0.29755960000002235, "Dialect/SPIRV/IR/cast-ops_33.mlir": 0.3012235999998666, "Dialect/SPIRV/IR/logical-ops_20.mlir": 0.30308999999997466, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 0.2996800000000803, "Dialect/SPIRV/IR/structure-ops_51.mlir": 0.3055550000000949, "Dialect/SPIRV/IR/gl-ops_24.mlir": 0.301010000000133, "Dialect/SPIRV/IR/gl-ops_8.mlir": 0.302709600000162, "Dialect/SPIRV/IR/structure-ops_63.mlir": 0.3060113999999885, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 0.30122080000001006, "Dialect/SPIRV/IR/gl-ops_7.mlir": 0.3341542000000118, "Dialect/SPIRV/IR/types_59.mlir": 0.3044678000000204, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 0.3074182000000292, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 0.30630140000012035, "Dialect/SPIRV/IR/logical-ops_13.mlir": 0.3199823999999353, "Dialect/SPIRV/IR/composite-ops_13.mlir": 0.297831000000042, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 0.30324619999992136, "Dialect/SPIRV/IR/cast-ops_15.mlir": 0.30562600000012025, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 0.30751479999998993, "Dialect/SPIRV/IR/composite-ops_2.mlir": 0.3048168000001169, "Dialect/SPIRV/IR/gl-ops_25.mlir": 0.2996742000001177, "Dialect/SPIRV/IR/logical-ops_24.mlir": 0.3006470000000263, "Dialect/SPIRV/IR/image-ops_7.mlir": 0.3054761999999755, "Dialect/SPIRV/IR/cast-ops_18.mlir": 0.30441019999998387, "Dialect/SPIRV/IR/structure-ops_30.mlir": 0.30007020000011836, "Dialect/SPIRV/IR/structure-ops_60.mlir": 0.29933359999995446, "Dialect/SPIRV/IR/structure-ops_18.mlir": 0.3073589999999967, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 0.29754059999995663, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 0.30380560000012335, "Dialect/SPIRV/IR/memory-ops_27.mlir": 0.3087308000000121, "Dialect/SPIRV/IR/types_38.mlir": 0.3011951999998928, "Dialect/SPIRV/IR/cast-ops_12.mlir": 0.3018404000000373, "Dialect/SPIRV/IR/types_25.mlir": 0.29931720000004136, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 0.3005811999999423, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 0.2951943999998548, "Dialect/SPIRV/IR/target-env.mlir": 0.32043160000011994, "Dialect/SPIRV/IR/structure-ops_0.mlir": 0.3078010000001086, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 0.3051158000000214, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 0.29769239999986896, "Dialect/SPIRV/IR/group-ops_11.mlir": 0.3062916000000769, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 0.30543500000003404, "Dialect/SPIRV/IR/bit-ops_8.mlir": 0.30350480000015523, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 0.30174280000010184, "Dialect/SPIRV/IR/structure-ops_4.mlir": 0.3054606000001513, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 0.3277973999998721, "Dialect/SPIRV/IR/cast-ops_14.mlir": 0.29919600000012, "Dialect/SPIRV/IR/bit-ops_6.mlir": 0.30043060000007243, "Dialect/SPIRV/IR/gl-ops_12.mlir": 0.2997772000000623, "Dialect/SPIRV/IR/types_20.mlir": 0.30155899999990654, "Dialect/SPIRV/IR/types_66.mlir": 0.29470079999991866, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 0.299790799999937, "Dialect/SPIRV/IR/composite-ops_28.mlir": 0.29743240000007065, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 0.3140900000000329, "Dialect/SPIRV/IR/group-ops_9.mlir": 0.3023436000001311, "Dialect/SPIRV/IR/composite-ops_11.mlir": 0.2989931999998589, "Dialect/SPIRV/IR/types_15.mlir": 0.29614559999990886, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 0.29611060000006545, "Dialect/SPIRV/IR/logical-ops_0.mlir": 0.30106919999998355, "Dialect/SPIRV/IR/composite-ops_0.mlir": 0.30105419999999866, "Dialect/SPIRV/IR/types_85.mlir": 0.29597859999994397, "Dialect/SPIRV/IR/types_70.mlir": 0.29447240000008607, "Dialect/SPIRV/IR/types_60.mlir": 0.29730719999988653, "Dialect/SPIRV/IR/structure-ops_57.mlir": 0.29944720000003144, "Dialect/SPIRV/IR/image-ops_8.mlir": 0.30541119999998045, "Dialect/SPIRV/IR/structure-ops_12.mlir": 0.31186539999998786, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 0.30460019999991345, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 0.3017996000000494, "Dialect/SPIRV/IR/types_69.mlir": 0.29661039999991773, "Dialect/SPIRV/IR/memory-ops_0.mlir": 0.31179859999992915, "Dialect/SPIRV/IR/structure-ops_68.mlir": 0.31036999999996623, "Dialect/SPIRV/IR/memory-ops_54.mlir": 0.30383959999999205, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 0.30071659999994155, "Dialect/SPIRV/IR/structure-ops_25.mlir": 0.2996619999999893, "Dialect/SPIRV/IR/misc-ops_3.mlir": 0.2994201999999859, "Dialect/SPIRV/IR/bit-ops_5.mlir": 0.2986699999999473, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 0.30546699999995325, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 0.2943595999999161, "Dialect/SPIRV/IR/logical-ops_19.mlir": 0.30302879999999277, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 0.3074333999998998, "Dialect/SPIRV/IR/cast-ops_0.mlir": 0.30796179999997547, "Dialect/SPIRV/IR/memory-ops_12.mlir": 0.3090307999998913, "Dialect/SPIRV/IR/gl-ops_13.mlir": 0.30460020000009536, "Dialect/SPIRV/IR/image-ops_13.mlir": 0.29887519999992945, "Dialect/SPIRV/IR/logical-ops_22.mlir": 0.301625199999944, "Dialect/SPIRV/IR/bit-ops_1.mlir": 0.29975999999987835, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 0.29699259999997596, "Dialect/SPIRV/IR/logical-ops_23.mlir": 0.3005581999999777, "Dialect/SPIRV/IR/structure-ops_27.mlir": 0.3010239999999612, "Dialect/SPIRV/IR/composite-ops_12.mlir": 0.3019366000000446, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 0.299647399999958, "Dialect/SPIRV/IR/gl-ops_9.mlir": 0.3031979999999749, "Dialect/SPIRV/IR/gl-ops_30.mlir": 0.3002908000000389, "Dialect/SPIRV/IR/cast-ops_25.mlir": 0.30008600000001023, "Dialect/SPIRV/IR/types_55.mlir": 0.2991280000000188, "Dialect/SPIRV/IR/logical-ops_3.mlir": 0.30521500000013474, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 0.3012457999999242, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 0.30229440000002794, "Dialect/SPIRV/IR/memory-ops_13.mlir": 0.30787880000007134, "Dialect/SPIRV/IR/logical-ops_8.mlir": 0.3041266000000178, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 0.30568960000000517, "Dialect/SPIRV/IR/structure-ops_45.mlir": 0.32206960000003165, "Dialect/SPIRV/IR/bit-ops_12.mlir": 0.30535479999998644, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 0.29897340000006806, "Dialect/SPIRV/IR/memory-ops_38.mlir": 0.29504440000000615, "Dialect/SPIRV/IR/bit-ops_10.mlir": 0.3039890000000014, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 0.3058499999999185, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 0.30245279999999186, "Dialect/SPIRV/IR/cast-ops_24.mlir": 0.30120200000001207, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 0.31136699999988193, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 0.3049297999999908, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 0.3023879999998826, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 0.30360179999988757, "Dialect/SPIRV/IR/logical-ops_26.mlir": 0.3041564000001017, "Dialect/SPIRV/IR/types_58.mlir": 0.301289800000086, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 0.30332840000010036, "Dialect/SPIRV/IR/group-ops_3.mlir": 0.3025955999999496, "Dialect/SPIRV/IR/gl-ops_6.mlir": 0.30320860000010724, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 0.30028519999996206, "Dialect/SPIRV/IR/types_53.mlir": 0.2990809999999328, "Dialect/SPIRV/IR/structure-ops_29.mlir": 0.3037503999999899, "Dialect/SPIRV/IR/cast-ops_20.mlir": 0.3034240000000864, "Dialect/SPIRV/IR/bit-ops_15.mlir": 0.3008687999999893, "Dialect/SPIRV/IR/availability.mlir": 0.31117640000011304, "Dialect/SPIRV/IR/types_0.mlir": 0.3013922000000093, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 0.29839440000014295, "Dialect/SPIRV/IR/gl-ops_10.mlir": 0.2962579999999434, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 0.29773700000005193, "Dialect/SPIRV/IR/structure-ops_47.mlir": 0.3078981999999087, "Dialect/SPIRV/IR/cast-ops_13.mlir": 0.3028424000000086, "Dialect/SPIRV/IR/composite-ops_29.mlir": 0.3018124000000171, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 0.30337020000006304, "Dialect/SPIRV/IR/memory-ops_37.mlir": 0.30791539999991074, "Dialect/SPIRV/IR/composite-ops_35.mlir": 0.30225719999998546, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 0.3017766000000847, "Dialect/SPIRV/IR/cast-ops_16.mlir": 0.30516280000010737, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 0.30246919999990496, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 0.31075619999992343, "Dialect/SPIRV/IR/structure-ops_36.mlir": 0.307980999999927, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 0.3091047999998409, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 0.29908719999984895, "Dialect/SPIRV/IR/bit-ops_0.mlir": 0.29719180000010964, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 0.31151559999998424, "Dialect/SPIRV/IR/logical-ops_4.mlir": 0.30603420000006737, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 0.30508499999996275, "Dialect/SPIRV/IR/image-ops_1.mlir": 0.302590599999894, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 0.2977453999999852, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 0.3031300000000556, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 0.3108752000000095, "Dialect/SPIRV/IR/composite-ops_1.mlir": 0.3034569999999803, "Dialect/SPIRV/IR/types_65.mlir": 0.2988413999999466, "Dialect/SPIRV/IR/memory-ops_40.mlir": 0.3030612000000474, "Dialect/SPIRV/IR/cast-ops_11.mlir": 0.30530559999988327, "Dialect/SPIRV/IR/types_71.mlir": 0.2988493999999264, "Dialect/SPIRV/IR/cast-ops_8.mlir": 0.3008269999998447, "Dialect/SPIRV/IR/memory-ops_39.mlir": 0.3037465999999768, "Dialect/SPIRV/IR/gl-ops_14.mlir": 0.29806379999990895, "Dialect/SPIRV/IR/group-ops_2.mlir": 0.3035271999999168, "Dialect/SPIRV/IR/composite-ops_27.mlir": 0.304660800000056, "Dialect/SPIRV/IR/group-ops_1.mlir": 0.3005403999999544, "Dialect/SPIRV/IR/cast-ops_19.mlir": 0.30275839999994786, "Dialect/SPIRV/IR/cast-ops_7.mlir": 0.30011759999997595, "Dialect/SPIRV/IR/cast-ops_23.mlir": 0.30258180000000723, "Dialect/SPIRV/IR/types_57.mlir": 0.3034544000000096, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 0.3050390000000334, "Dialect/SPIRV/IR/gl-ops_11.mlir": 0.3018758000000162, "Dialect/SPIRV/IR/gl-ops_5.mlir": 0.3162460000001374, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 0.3035496000000421, "Dialect/SPIRV/IR/structure-ops_67.mlir": 0.3122964000000138, "Dialect/SPIRV/IR/structure-ops_26.mlir": 0.30548259999995936, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 0.30367659999992613, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 0.29942680000003746, "Dialect/SPIRV/IR/memory-ops_26.mlir": 0.3142735999999786, "Dialect/SPIRV/IR/memory-ops_53.mlir": 0.30944500000005065, "Dialect/SPIRV/IR/bit-ops_3.mlir": 0.3067214000000604, "Dialect/SPIRV/IR/composite-ops_34.mlir": 0.3125009999999747, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 0.32786439999999856, "Dialect/SPIRV/IR/types_56.mlir": 0.3019790000000285, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 0.3028873999999632, "Dialect/SPIRV/IR/gl-ops_0.mlir": 0.3057640000000902, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 0.30723739999993993, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 0.30985540000001494, "Dialect/SPIRV/IR/group-ops_10.mlir": 0.3049750000000131, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 0.3019261999999799, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 0.3065126000001328, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 0.29970800000010056, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 0.31748200000001814, "Dialect/SPIRV/IR/logical-ops_25.mlir": 0.3032736000001023, "Dialect/SPIRV/IR/gl-ops_18.mlir": 0.299877799999922, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 0.29738300000008167, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 0.30202860000008513, "Dialect/SPIRV/IR/cast-ops_29.mlir": 0.3032447999999931, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 0.31834199999993873, "Dialect/SPIRV/IR/structure-ops_28.mlir": 0.30414080000009563, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 0.29801059999990687, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 0.30466319999995906, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 0.3023292000001675, "Dialect/SPIRV/IR/bit-ops_16.mlir": 0.30444099999986063, "Dialect/SPIRV/IR/types_54.mlir": 0.30052880000002913, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 0.2981448000000455, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 0.30869000000002417, "Dialect/SPIRV/IR/types_40.mlir": 0.31059900000000196, "Dialect/SPIRV/IR/gl-ops_15.mlir": 0.31239799999984824, "Dialect/SPIRV/IR/cast-ops_21.mlir": 0.30225719999998546, "Dialect/SPIRV/IR/types_64.mlir": 0.3015906000000541, "Dialect/SPIRV/IR/gl-ops_19.mlir": 0.3058703999999125, "Dialect/SPIRV/IR/cast-ops_6.mlir": 0.3040359999999055, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 0.2991971999999805, "Dialect/SPIRV/IR/logical-ops_1.mlir": 0.3052582000000257, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 0.30732439999992495, "Dialect/SPIRV/IR/group-ops_7.mlir": 0.2997910000000047, "Dialect/SPIRV/IR/bit-ops_13.mlir": 0.3039065999999366, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 0.3021500000000742, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 0.3021974000001137, "Dialect/SPIRV/IR/gl-ops_29.mlir": 0.3024724000000788, "Dialect/SPIRV/IR/gl-ops_16.mlir": 0.30092119999990247, "Dialect/SPIRV/IR/group-ops_8.mlir": 0.3021108000000822, "Dialect/SPIRV/IR/cast-ops_17.mlir": 0.29946020000006685, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 0.3051100000000588, "Dialect/SPIRV/IR/structure-ops_1.mlir": 0.31229879999991683, "Dialect/SPIRV/IR/gl-ops_17.mlir": 0.30718260000012376, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 0.30416040000000066, "Dialect/SPIRV/IR/composite-ops_14.mlir": 0.3127564000000348, "Dialect/SPIRV/IR/memory-ops_52.mlir": 0.3108620000000883, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 0.3031116000000111, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 0.3141942000000199, "Dialect/SPIRV/IR/logical-ops_2.mlir": 0.3083889999999883, "Dialect/SPIRV/IR/memory-ops_41.mlir": 0.30728799999997136, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 0.30026679999991757, "Dialect/SPIRV/IR/group-ops_0.mlir": 0.3016246000001047, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 0.29998239999986254, "Dialect/SPIRV/IR/composite-ops_3.mlir": 0.3022979999999734, "Dialect/SPIRV/IR/image-ops_0.mlir": 0.30258639999992737, "Dialect/SPIRV/IR/cast-ops_9.mlir": 0.3035455999999613, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 0.30901059999996505, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 0.3000899999999092, "Dialect/SPIRV/IR/structure-ops_46.mlir": 0.3007707999999184, "Dialect/SPIRV/IR/misc-ops_0.mlir": 0.30285879999992177, "Dialect/SPIRV/IR/logical-ops_21.mlir": 0.3006009999999151, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 0.31752960000012537, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 0.33547319999997854, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 0.30271499999998924, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 0.3081643999999869, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 0.3085478000000876, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 0.3156042000000525, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 0.3141268000001219, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 0.3038902000000235, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 0.3060586000001422, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 0.30805060000002416, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 0.30334579999998823, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 0.3089294000001246, "Dialect/SPIRV/Transforms/inlining_0.mlir": 0.3084118000000672, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 0.30993479999997364, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 0.303010600000016, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 0.3150175999999192, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 0.31046939999996537, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 0.3146896000000197, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 0.30388719999991737, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 0.3087014000000636, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 0.31794800000006945, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 0.3025872000000163, "Dialect/SPIRV/Transforms/inlining_1.mlir": 0.30910280000007334, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 0.31185839999998277, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 0.3029087999999319, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 0.31906319999998234, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 0.3095719999999346, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 0.3021548000000621, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 0.3221770000000106, "Dialect/SPIRV/Transforms/inlining_4.mlir": 0.3105578000000605, "Dialect/SPIRV/Transforms/inlining_3.mlir": 0.3149084000000585, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 0.3024443999998766, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 0.31190980000010315, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 0.30424480000001497, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 0.30571240000008404, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 0.3016160000001037, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 0.2952257999999347, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 0.3055021999998644, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 0.3033097999999882, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 0.3208109999999579, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 0.3055415999999241, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 0.30377320000006874, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 0.30297320000008765, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 0.3040157999999792, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 0.3059954000000289, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 0.3130880000000616, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 0.3132520000001023, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 0.3088796000000002, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 0.31319039999998494, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 0.31647460000003774, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 0.30511740000001736, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 0.3049698000000717, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 0.3062479999998686, "Dialect/SPIRV/Transforms/abi-interface.mlir": 0.30603640000008453, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 0.29812459999993735, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 0.30278420000013284, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 0.31853159999991476, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 0.30878859999993435, "Dialect/SPIRV/Transforms/inlining_2.mlir": 0.3166215999999622, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 0.3144636000000901, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 0.301967599999989, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 0.3006439999999202, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 0.3116061999999147, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 0.3068229999998948, "Dialect/SPIRV/Transforms/inlining_5.mlir": 0.31410780000005617, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 0.3049485999999888, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 0.3307457999999315, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 0.3183348000000478, "Dialect/SPIRV/Transforms/inlining_7.mlir": 0.3243115999999645, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 0.3002997999999934, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 0.30584519999993065, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 0.3108165999999983, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 0.3179229999999734, "Dialect/SPIRV/Transforms/inlining_6.mlir": 0.3167257999999492, "Dialect/AMDGPU/invalid_0.mlir": 0.29862080000002605, "Dialect/OpenMP/canonicalize_5.mlir": 0.30173940000004223, "Dialect/OpenMP/canonicalize_2.mlir": 0.30560719999994035, "Dialect/OpenMP/canonicalize_8.mlir": 0.3126821999998356, "Dialect/OpenMP/canonicalize_4.mlir": 0.3038542000000234, "Dialect/OpenMP/canonicalize_3.mlir": 0.30590599999995904, "Dialect/OpenMP/canonicalize_1.mlir": 0.3061660000001211, "Dialect/OpenMP/canonicalize_7.mlir": 0.30219980000001667, "Dialect/OpenMP/canonicalize_0.mlir": 0.3054420000000391, "Dialect/OpenMP/canonicalize_6.mlir": 0.30325359999987994, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 0.32174099999992906, "Dialect/Linalg/vectorization_33.mlir": 0.3133139999999912, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 0.31439740000005256, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 0.3065300000000207, "Dialect/Linalg/collapse-dim_0.mlir": 0.3054621999999654, "Dialect/Linalg/tile-and-distribute_1.mlir": 0.30138499999993656, "Dialect/Linalg/named-ops_25.mlir": 0.31162640000002284, "Dialect/Linalg/transform-op-vectorize_1.mlir": 0.33473059999996624, "Dialect/Linalg/canonicalize_9.mlir": 0.3183493999998973, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 0.3017936000000191, "Dialect/Linalg/one-shot-bufferize_8.mlir": 0.3102810000000318, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 0.3069209999999657, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 0.30244519999996555, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 0.3076648000000205, "Dialect/Linalg/transform-patterns_0.mlir": 0.3666085999999268, "Dialect/Linalg/bufferize_1.mlir": 0.3077110000000175, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 0.30877920000002634, "Dialect/Linalg/transform-op-match_0.mlir": 0.31659939999990455, "Dialect/Linalg/vectorization_26.mlir": 0.32091359999994895, "Dialect/Linalg/one-shot-bufferize_10.mlir": 0.30958820000014386, "Dialect/Linalg/named-ops_19.mlir": 0.3124257999999827, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 0.3131638000000748, "Dialect/Linalg/reshape_control_fusion_0.mlir": 0.31049720000009984, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 0.3103931999999986, "Dialect/Linalg/parallel-loops_2.mlir": 0.3057278000000224, "Dialect/Linalg/lower-pad-tensor_0.mlir": 0.3108931999999186, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 0.3193009999999049, "Dialect/Linalg/one-shot-bufferize_6.mlir": 0.3329177999999956, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 0.3346091999999771, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 0.30978159999995114, "Dialect/Linalg/tile-and-distribute_2.mlir": 0.3027696000001015, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 0.311392799999885, "Dialect/Linalg/canonicalize_22.mlir": 0.31568500000012134, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 0.3512269999999262, "Dialect/Linalg/tile-parallel.mlir": 0.30511100000003355, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 0.32900140000001554, "Dialect/Linalg/one-shot-bufferize_2.mlir": 0.31281640000015615, "Dialect/Linalg/detensorize_if_0.mlir": 0.31232220000001687, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 0.30443620000005467, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 0.3044818000000305, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 0.3090087999999014, "Dialect/Linalg/canonicalize_5.mlir": 0.30369399999999586, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 0.30556719999985943, "Dialect/Linalg/named-ops_31.mlir": 0.3137245999998413, "Dialect/Linalg/canonicalize_2.mlir": 0.306297799999993, "Dialect/Linalg/transform-op-vectorize_3.mlir": 0.3198081999998976, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 0.3134282000000894, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 0.3103354000000763, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 0.3207163999999466, "Dialect/Linalg/bufferize_6.mlir": 0.3035361999998713, "Dialect/Linalg/named-ops_21.mlir": 0.31097200000003794, "Dialect/Linalg/vectorization_29.mlir": 0.3227763999999297, "Dialect/Linalg/vectorization_10.mlir": 0.32226300000002084, "Dialect/Linalg/vectorization_36.mlir": 0.3231232000000091, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 0.3224798000001101, "Dialect/Linalg/transform-op-interchange_1.mlir": 0.3200294000000213, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 0.3171540000001187, "Dialect/Linalg/canonicalize_25.mlir": 0.3188634000000093, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 0.3132981999999174, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 0.3178697999999713, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 0.3078392000001259, "Dialect/Linalg/hoisting_0.mlir": 0.3258052000001044, "Dialect/Linalg/inline-scalar-operands_1.mlir": 0.31958379999996395, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 0.31276120000002267, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 0.3190463999999338, "Dialect/Linalg/pad_fusion_0.mlir": 0.31669160000001284, "Dialect/Linalg/named-ops_1.mlir": 0.3153229999999894, "Dialect/Linalg/canonicalize_14.mlir": 0.3139923999999155, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 0.3180395999999746, "Dialect/Linalg/split_reduction_2.mlir": 0.31311320000004345, "Dialect/Linalg/fusion-push-reshape_0.mlir": 0.31407579999995505, "Dialect/Linalg/detensorize_br_operands_0.mlir": 0.32407300000013495, "Dialect/Linalg/named-ops_28.mlir": 0.3099589999999807, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 0.31311379999988276, "Dialect/Linalg/named-ops_10.mlir": 0.31034319999998844, "Dialect/Linalg/canonicalize_26.mlir": 0.3313791999999012, "Dialect/Linalg/split_reduction_0.mlir": 0.31589700000004084, "Dialect/Linalg/tile-and-peel-tensors.mlir": 0.3267949999999473, "Dialect/Linalg/vectorize-convolution_3.mlir": 0.3081155999998373, "Dialect/Linalg/named-ops_26.mlir": 0.3165627999998833, "Dialect/Linalg/detensorize_0d.mlir": 0.3301158000000214, "Dialect/Linalg/named-ops_2.mlir": 0.37412199999998846, "Dialect/Linalg/reshape_fusion_4.mlir": 0.3161471999999776, "Dialect/Linalg/namedop_conversion_1.mlir": 0.31578840000001945, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 0.3199103999999352, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 0.2993324000000939, "Dialect/Linalg/generalize-named-ops_0.mlir": 0.3134172000000035, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 0.34289279999993594, "Dialect/Linalg/vectorize-convolution_6.mlir": 0.3122669999998834, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 0.3171176000001651, "Dialect/Linalg/vectorization_21.mlir": 0.3221637999999075, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 0.31362939999999073, "Dialect/Linalg/named-ops_29.mlir": 0.31906060000001163, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 0.3228906000000279, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 0.31124839999993126, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 0.3376863999999841, "Dialect/Linalg/canonicalize_24.mlir": 0.30897659999991445, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 0.3112645999999586, "Dialect/Linalg/canonicalize_19.mlir": 0.31632260000005774, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 0.3166454000000158, "Dialect/Linalg/canonicalize_30.mlir": 0.3217335999999705, "Dialect/Linalg/named-ops_30.mlir": 0.30771700000004787, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 0.31654639999997014, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 0.33050180000009277, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 0.3238342000000557, "Dialect/Linalg/generalize-named-ops_8.mlir": 0.31249539999989795, "Dialect/Linalg/one-shot-bufferize_5.mlir": 0.3125363999999536, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 0.31473219999988944, "Dialect/Linalg/named-ops_9.mlir": 0.31501979999993635, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 0.3123199999999997, "Dialect/Linalg/bufferize_0.mlir": 0.3060594000000492, "Dialect/Linalg/generalize-named-ops_10.mlir": 0.31483939999998256, "Dialect/Linalg/vectorization_37.mlir": 0.3291103999999905, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 0.32216819999994184, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 0.31980439999988447, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 0.3279430000000502, "Dialect/Linalg/tile-zero.mlir": 0.32461419999999636, "Dialect/Linalg/reshape_fusion_2.mlir": 0.32574640000002547, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 0.3235399999999572, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 0.3097751999999673, "Dialect/Linalg/affine.mlir": 0.32726640000000773, "Dialect/Linalg/reshape_fusion_5.mlir": 0.3201785999999629, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 0.31382839999987483, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 0.32016700000003767, "Dialect/Linalg/canonicalize_3.mlir": 0.3192813999999998, "Dialect/Linalg/named-ops_43.mlir": 0.31479639999997744, "Dialect/Linalg/one-shot-bufferize_9.mlir": 0.3057281999999759, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 0.31067480000001524, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 0.31961780000001455, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 0.316836400000102, "Dialect/Linalg/detensorize_if_1.mlir": 0.319388600000093, "Dialect/Linalg/vectorization_2.mlir": 0.3227924000000712, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 0.33034520000001066, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 0.3191844000000856, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 0.31338940000005094, "Dialect/Linalg/named-ops_3.mlir": 0.31245920000001204, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 0.3053101999999853, "Dialect/Linalg/reshape_fusion_9.mlir": 0.3057495999999446, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 0.307264799999939, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 0.3006026000000929, "Dialect/Linalg/tile.mlir": 0.3497901999999158, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 0.3118915999999444, "Dialect/Linalg/hoisting_1.mlir": 0.31936740000001007, "Dialect/Linalg/one-shot-bufferize_1.mlir": 0.3080122000001211, "Dialect/Linalg/vectorize-convolution_7.mlir": 0.31242180000008374, "Dialect/Linalg/fusion-push-reshape_2.mlir": 0.3070463999998537, "Dialect/Linalg/transform-op-match_2.mlir": 0.32359179999984916, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 0.31477699999995823, "Dialect/Linalg/canonicalize_15.mlir": 0.3087859999999637, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 0.31239159999986443, "Dialect/Linalg/tile-and-distribute_5.mlir": 0.31094560000001364, "Dialect/Linalg/named-ops_11.mlir": 0.30828440000004775, "Dialect/Linalg/vectorization_42.mlir": 0.3239503999999215, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 0.3227261999998518, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 0.31042899999993095, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 0.3188459999999395, "Dialect/Linalg/named-ops_32.mlir": 0.31339299999999637, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 0.3132078000000547, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 0.30915899999999963, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 0.30422359999993204, "Dialect/Linalg/tile-conv.mlir": 0.31200840000001334, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 0.3076084000000264, "Dialect/Linalg/vectorization_27.mlir": 0.32269739999992453, "Dialect/Linalg/parallel-loops_1.mlir": 0.3022574000000532, "Dialect/Linalg/vectorization_22.mlir": 0.3214991999999256, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 0.31121359999997367, "Dialect/Linalg/transform-op-interchange_0.mlir": 0.3134975999999369, "Dialect/Linalg/vectorization_30.mlir": 0.3121189999999842, "Dialect/Linalg/named-ops_15.mlir": 0.31000459999995655, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 0.3189563999998427, "Dialect/Linalg/named-ops_37.mlir": 0.3103984000001219, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 0.3083619999999428, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 0.3084718000000066, "Dialect/Linalg/named-ops_16.mlir": 0.30470499999992173, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 0.30474319999993893, "Dialect/Linalg/tile-tensors_1.mlir": 0.3107531999999992, "Dialect/Linalg/canonicalize_11.mlir": 0.30520620000006604, "Dialect/Linalg/canonicalize_17.mlir": 0.31736199999995734, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 0.3052451999999903, "Dialect/Linalg/parallel-loops_0.mlir": 0.30575779999999214, "Dialect/Linalg/reshape_fusion_1.mlir": 0.31030140000002576, "Dialect/Linalg/vectorization_0.mlir": 0.3006644000000961, "Dialect/Linalg/namedop_conversion_0.mlir": 0.30869699999984734, "Dialect/Linalg/collapse-dim_1.mlir": 0.3094193999999334, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 0.31741519999995943, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 0.3161207999999533, "Dialect/Linalg/vectorization_9.mlir": 0.31408160000009955, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 0.31107499999998256, "Dialect/Linalg/canonicalize_18.mlir": 0.3091484000000492, "Dialect/Linalg/vectorization_23.mlir": 0.3198363999999856, "Dialect/Linalg/generalize-named-ops_6.mlir": 0.3106659999999465, "Dialect/Linalg/named-ops_39.mlir": 0.3159408000001349, "Dialect/Linalg/vectorization_12.mlir": 0.31353619999990767, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 0.3194045999998707, "Dialect/Linalg/vectorization_25.mlir": 0.3133932000000641, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 0.31649859999997715, "Dialect/Linalg/inline-scalar-operands_0.mlir": 0.3151911999999356, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 0.3052795999999944, "Dialect/Linalg/vectorization_14.mlir": 0.3127730000000156, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 0.31075220000002446, "Dialect/Linalg/vectorization_13.mlir": 0.3170774000000165, "Dialect/Linalg/canonicalize_31.mlir": 0.3135692000001654, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 0.3047435999998925, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 0.309665799999857, "Dialect/Linalg/named-ops_20.mlir": 0.31386419999998905, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 0.31376799999998184, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 0.31137220000000526, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 0.3028039999999237, "Dialect/Linalg/canonicalize_16.mlir": 0.30630499999988386, "Dialect/Linalg/reshape_control_fusion_1.mlir": 0.31845260000009146, "Dialect/Linalg/transform-op-decompose_0.mlir": 0.3327531999999337, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 0.31274300000004585, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 0.3136032000000341, "Dialect/Linalg/vectorization_32.mlir": 0.3200079999998707, "Dialect/Linalg/canonicalize_12.mlir": 0.3149913999999626, "Dialect/Linalg/named-ops_23.mlir": 0.30938119999991615, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 0.31717659999994796, "Dialect/Linalg/named-ops_34.mlir": 0.3129687999999078, "Dialect/Linalg/lower-pad-tensor_2.mlir": 0.31040059999995717, "Dialect/Linalg/named-ops_13.mlir": 0.3136604000001171, "Dialect/Linalg/lower-pad-tensor_1.mlir": 0.3089700000000448, "Dialect/Linalg/vectorization_41.mlir": 0.3264419999999518, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 0.31228620000001683, "Dialect/Linalg/vectorization_7.mlir": 0.3192310000000361, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 0.31670320000012, "Dialect/Linalg/transform-op-match_1.mlir": 0.30872920000001614, "Dialect/Linalg/bufferize_4.mlir": 0.30859660000005534, "Dialect/Linalg/vectorization_16.mlir": 0.31650019999997314, "Dialect/Linalg/vectorization_15.mlir": 0.31772300000011455, "Dialect/Linalg/vectorization_18.mlir": 0.3192688000000999, "Dialect/Linalg/tile-and-distribute_0.mlir": 0.3044689999998809, "Dialect/Linalg/canonicalize_23.mlir": 0.31658820000011473, "Dialect/Linalg/named-ops_33.mlir": 0.3087811999999758, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 0.30083020000001853, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 0.3097245999999359, "Dialect/Linalg/generalize-named-ops_9.mlir": 0.3097574000001259, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 0.3010554000000411, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 0.30963940000001455, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 0.31231919999991076, "Dialect/Linalg/generalize-named-ops_1.mlir": 0.3076258000000962, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 0.3159351999998762, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 0.3018987999999808, "Dialect/Linalg/vectorization_38.mlir": 0.3210297999999966, "Dialect/Linalg/named-ops_8.mlir": 0.30713640000012676, "Dialect/Linalg/named-ops_6.mlir": 0.3121140000001105, "Dialect/Linalg/canonicalize_28.mlir": 0.3187053999999989, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 0.30559479999992617, "Dialect/Linalg/vectorization_8.mlir": 0.31368359999996753, "Dialect/Linalg/vectorization_24.mlir": 0.31674460000012916, "Dialect/Linalg/standard.mlir": 0.322582599999987, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 0.3173651999999493, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 0.3084243999999671, "Dialect/Linalg/reshape_fusion_10.mlir": 0.3127726000000621, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 0.3068806000001132, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 0.30623900000009596, "Dialect/Linalg/vectorization_1.mlir": 0.31204340000003866, "Dialect/Linalg/one-shot-bufferize_3.mlir": 0.30809879999997064, "Dialect/Linalg/vectorization_6.mlir": 0.3117449999999735, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 0.3117125999999189, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 0.31276940000007014, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 0.31021459999992657, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 0.3130295999999362, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 0.3098512000000483, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 0.3136895999999979, "Dialect/Linalg/reshape_fusion_6.mlir": 0.31657740000009654, "Dialect/Linalg/transform-op-pad_1.mlir": 0.3146620000001349, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 0.310018399999899, "Dialect/Linalg/vectorize-convolution_0.mlir": 0.3085465999998632, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 0.30159679999997024, "Dialect/Linalg/detensorize_trivial.mlir": 0.31261580000009415, "Dialect/Linalg/generalize-named-ops_7.mlir": 0.3094234000000142, "Dialect/Linalg/canonicalize_27.mlir": 0.3290625999999975, "Dialect/Linalg/generalize-named-ops_3.mlir": 0.318138799999906, "Dialect/Linalg/tile-tensors_2.mlir": 0.3180334000000585, "Dialect/Linalg/vectorization_3.mlir": 0.3151980000000549, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 0.34720299999989945, "Dialect/Linalg/named-ops_44.mlir": 0.30896800000009533, "Dialect/Linalg/tile-indexed_1.mlir": 0.30539260000005014, "Dialect/Linalg/transform-op-pad_2.mlir": 0.3283403999999791, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 0.31446720000003553, "Dialect/Linalg/canonicalize_20.mlir": 0.3191397999999026, "Dialect/Linalg/vectorization_35.mlir": 0.3208752000000459, "Dialect/Linalg/canonicalize_21.mlir": 0.31916299999993497, "Dialect/Linalg/generalize-named-ops_5.mlir": 0.3077579999999216, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 0.30524120000009136, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 0.31325980000001435, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 0.3161927999999534, "Dialect/Linalg/detensorize_if_2.mlir": 0.3168445999999676, "Dialect/Linalg/canonicalize_10.mlir": 0.31183540000001814, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 0.3148744000000079, "Dialect/Linalg/one-shot-bufferize_4.mlir": 0.305337199999849, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 0.3082263999998759, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 0.3058657999999923, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 0.31093180000007126, "Dialect/Linalg/fusion-push-reshape_1.mlir": 0.3084077999999863, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 0.31850660000000064, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 0.30823600000003354, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 0.3089433999999528, "Dialect/Linalg/reshape_fusion_8.mlir": 0.31368419999998876, "Dialect/Linalg/named-ops_40.mlir": 0.31050479999994424, "Dialect/Linalg/vectorization_17.mlir": 0.3135543999998845, "Dialect/Linalg/vectorization_39.mlir": 0.3154096000000209, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 0.3104483999999502, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 0.30909819999997123, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 0.31852040000012494, "Dialect/Linalg/canonicalize_7.mlir": 0.30868899999986754, "Dialect/Linalg/named-ops_35.mlir": 0.3129284000000553, "Dialect/Linalg/detensorize_while.mlir": 0.31608919999998764, "Dialect/Linalg/one-shot-bufferize_0.mlir": 0.3021367999999711, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 0.3040315999998711, "Dialect/Linalg/named-ops_0.mlir": 0.31689560000013445, "Dialect/Linalg/named-ops_7.mlir": 0.312711599999966, "Dialect/Linalg/one-shot-bufferize_11.mlir": 0.3122750000000451, "Dialect/Linalg/generalize-named-ops_4.mlir": 0.31028539999988425, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 0.31015580000002957, "Dialect/Linalg/fusion-push-reshape_3.mlir": 0.3140046000000439, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 0.30474319999993893, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 0.306835399999909, "Dialect/Linalg/named-ops_38.mlir": 0.31252819999990605, "Dialect/Linalg/vectorization_20.mlir": 0.32118160000009083, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 0.3189771999999721, "Dialect/Linalg/inlining.mlir": 0.3084764000001087, "Dialect/Linalg/vectorization_31.mlir": 0.31604979999992794, "Dialect/Linalg/canonicalize_29.mlir": 0.32190239999999903, "Dialect/Linalg/tile-and-distribute_3.mlir": 0.3055739999999787, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 0.30761899999997694, "Dialect/Linalg/canonicalize_6.mlir": 0.30972039999996925, "Dialect/Linalg/vectorization_43.mlir": 0.3198398000000452, "Dialect/Linalg/one-shot-bufferize_7.mlir": 0.31329679999998916, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 0.3161736000000019, "Dialect/Linalg/named-ops_27.mlir": 0.31273259999998115, "Dialect/Linalg/reshape_fusion_7.mlir": 0.3002660000000105, "Dialect/Linalg/canonicalize_32.mlir": 0.3049571999999898, "Dialect/Linalg/named-ops_24.mlir": 0.3147468000001027, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 0.3112112000000707, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 0.3061225999999806, "Dialect/Linalg/named-ops_17.mlir": 0.3057350000000952, "Dialect/Linalg/tile-indexed_0.mlir": 0.30058539999990896, "Dialect/Linalg/named-ops_22.mlir": 0.31224400000010066, "Dialect/Linalg/invalid_22.mlir": 0.2997715999999855, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 0.30373099999997066, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 0.3078745999999228, "Dialect/Linalg/vectorization_40.mlir": 0.32445560000014667, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 0.3092873999999938, "Dialect/Linalg/reshape_fusion_0.mlir": 0.31096159999997325, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 0.31080659999988713, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 0.3076202000000194, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 0.3054822000000058, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 0.30925100000004024, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 0.3057807999999568, "Dialect/Linalg/vectorization_5.mlir": 0.31923320000005334, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 0.31713999999992665, "Dialect/Linalg/vectorize-convolution_1.mlir": 0.3163572000001295, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 0.3095020000000659, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 0.317203999999947, "Dialect/Linalg/transform-op-generalize.mlir": 0.3151696000000811, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 0.3111504000000423, "Dialect/Linalg/transform-op-vectorize_2.mlir": 0.3308696000000054, "Dialect/Linalg/tile-and-distribute_4.mlir": 0.3066716000001179, "Dialect/Linalg/hoisting_5.mlir": 0.31173620000008667, "Dialect/Linalg/vectorization_4.mlir": 0.3213502000000517, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 0.3121224000000439, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 0.3181829999999536, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 0.32244960000007267, "Dialect/Linalg/tile-tensors_0.mlir": 0.30525459999989835, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 0.30719779999999447, "Dialect/Linalg/vectorization_34.mlir": 0.3212443999998868, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 0.31006440000001023, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 0.30997520000000806, "Dialect/Linalg/one-shot-bufferize_12.mlir": 0.3056249999999636, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 0.3123567999999068, "Dialect/Linalg/named-ops_12.mlir": 0.3123084000000745, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 0.3068852000000334, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 0.30672099999992497, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 0.3111259999999675, "Dialect/Linalg/transform-op-pad_3.mlir": 0.32149960000006106, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 0.31560279999994234, "Dialect/Linalg/pad_fusion_1.mlir": 0.3148645999999644, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 0.31170179999990066, "Dialect/Linalg/bufferize_7.mlir": 0.3185143999999127, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 0.3290945999999167, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 0.3098869999999806, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 0.3190440000000308, "Dialect/Linalg/vectorize-convolution_2.mlir": 0.30959320000001755, "Dialect/Linalg/reshape_fusion_3.mlir": 0.31193219999986466, "Dialect/Linalg/named-ops_18.mlir": 0.3124547999999777, "Dialect/Linalg/canonicalize_33.mlir": 0.3115474000000177, "Dialect/Linalg/tile-and-distribute_6.mlir": 0.30808280000001104, "Dialect/Linalg/canonicalize_13.mlir": 0.3116894000000684, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 0.31026480000000445, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 0.31041519999998857, "Dialect/Linalg/vectorize-convolution_4.mlir": 0.30947159999996077, "Dialect/Linalg/decompose-ops_2.mlir": 0.31150139999990645, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 0.30524960000002466, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 0.3104827999999543, "Dialect/Linalg/named-ops_36.mlir": 0.3094855999999709, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 0.3034560000000056, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 0.3138226000000941, "Dialect/Linalg/transform-op-pad_0.mlir": 0.3248862000000372, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 0.3187637999999424, "Dialect/Linalg/vectorize-convolution_5.mlir": 0.3057888000001185, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 0.3070263999999952, "Dialect/Linalg/split_reduction_1.mlir": 0.306482799999867, "Dialect/Linalg/vectorization_28.mlir": 0.3213395999999193, "Dialect/Linalg/named-ops_14.mlir": 0.31099020000001476, "Dialect/Linalg/bufferize_5.mlir": 0.30678720000014437, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 0.3068951999999626, "Dialect/Linalg/reshape_fusion_11.mlir": 0.31739539999998667, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 0.30127360000005865, "Dialect/ControlFlow/canonicalize_2.mlir": 0.3048333999999159, "Dialect/ControlFlow/ops.mlir": 0.30991620000004333, "Dialect/ControlFlow/canonicalize_3.mlir": 0.30596279999990655, "Dialect/ControlFlow/canonicalize_1.mlir": 0.3009882000000289, "Dialect/ControlFlow/canonicalize_0.mlir": 0.34988439999997356, "Dialect/GPU/transform-gpu-failing_9.mlir": 0.3118695999999545, "Dialect/GPU/sink-ops_0.mlir": 0.30280819999989034, "Dialect/GPU/mapping_1.mlir": 0.3051497999998901, "Dialect/GPU/outlining_2.mlir": 0.30121739999995045, "Dialect/GPU/sink-ops_1.mlir": 0.30198239999990617, "Dialect/GPU/outlining_4.mlir": 0.30522520000013176, "Dialect/GPU/outlining_7.mlir": 0.3066212000001542, "Dialect/GPU/invalid_15.mlir": 0.30882959999999005, "Dialect/GPU/promotion_1.mlir": 0.30506859999986774, "Dialect/GPU/transform-gpu-failing_0.mlir": 0.304837199999929, "Dialect/GPU/canonicalize_1.mlir": 0.3039930000000822, "Dialect/GPU/outlining_0.mlir": 0.30990920000003824, "Dialect/GPU/mapping_0.mlir": 0.30286400000004504, "Dialect/GPU/transform-gpu-failing_8.mlir": 0.3157014000000345, "Dialect/GPU/transform-gpu-failing_10.mlir": 0.30107459999999264, "Dialect/GPU/int-range-interface.mlir": 0.3167787999998836, "Dialect/GPU/all-reduce-max.mlir": 0.30746899999994637, "Dialect/GPU/promotion_2.mlir": 0.30946399999993446, "Dialect/GPU/outlining_5.mlir": 0.30726500000000667, "Dialect/GPU/promotion_0.mlir": 0.3034297999998671, "Dialect/GPU/sink-ops_2.mlir": 0.29882520000010115, "Dialect/GPU/sink-ops_3.mlir": 0.3077664000000368, "Dialect/GPU/outlining_3.mlir": 0.3027835999999297, "Dialect/GPU/transform-gpu_2.mlir": 0.32138620000005175, "Dialect/GPU/transform-gpu-failing_6.mlir": 0.30487499999999274, "Dialect/GPU/outlining_6.mlir": 0.30642900000002554, "Dialect/GPU/all-reduce.mlir": 0.30320880000017497, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 0.3099799999999959, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 0.30583019999994576, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 0.30527860000001966, "Dialect/Async/async-runtime-ref-counting.mlir": 0.33638740000005785, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 0.30369100000007165, "Dialect/Async/coro.mlir": 0.31864800000003013, "Dialect/Async/async-to-async-runtime_1.mlir": 0.30729279999995923, "Dialect/Async/async-to-async-runtime_7.mlir": 0.3075909999999567, "Dialect/Async/runtime.mlir": 0.3435758000001442, "Dialect/Async/async-to-async-runtime_3.mlir": 0.3101798000001509, "Dialect/Async/async-to-async-runtime_0.mlir": 0.3060693999999785, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 0.3140231999999742, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 0.31079900000004274, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 0.3163002000001143, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 0.31333080000003977, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 0.3056673999999475, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 0.3046147999999448, "Dialect/Async/async-to-async-runtime_6.mlir": 0.3127368000001297, "Dialect/Async/async-to-async-runtime_2.mlir": 0.30694779999994354, "Dialect/Async/async-parallel-for-canonicalize.mlir": 0.2999611999999615, "Dialect/Async/verify_0.mlir": 0.30833419999999023, "Dialect/Async/async-to-async-runtime_8.mlir": 0.3075071999999636, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 0.30612419999997653, "Dialect/Arith/canonicalize_41.mlir": 0.3075886000000537, "Dialect/Arith/canonicalize_9.mlir": 0.3052333999999973, "Dialect/Arith/expand-ops_1.mlir": 0.30088859999996204, "Dialect/Arith/bufferize_1.mlir": 0.3016939999999522, "Dialect/Arith/expand-ops_7.mlir": 0.3020494000000326, "Dialect/Arith/expand-ops_4.mlir": 0.3022077999999965, "Dialect/Arith/canonicalize_44.mlir": 0.30729840000003605, "Dialect/Arith/canonicalize_5.mlir": 0.3204916000000594, "Dialect/Arith/canonicalize_2.mlir": 0.3026842000001125, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 0.30389000000013766, "Dialect/Arith/canonicalize_25.mlir": 0.30662520000005317, "Dialect/Arith/canonicalize_8.mlir": 0.3007791999998517, "Dialect/Arith/canonicalize_26.mlir": 0.30642879999995787, "Dialect/Arith/canonicalize_37.mlir": 0.31205599999993866, "Dialect/Arith/canonicalize_35.mlir": 0.3104601999999431, "Dialect/Arith/canonicalize_24.mlir": 0.30323000000007594, "Dialect/Arith/canonicalize_19.mlir": 0.30916959999995014, "Dialect/Arith/canonicalize_4.mlir": 0.3146291999999448, "Dialect/Arith/canonicalize_36.mlir": 0.30396660000005793, "Dialect/Arith/bufferize_0.mlir": 0.31118500000011406, "Dialect/Arith/canonicalize_3.mlir": 0.3174650000000838, "Dialect/Arith/canonicalize_40.mlir": 0.31595099999995, "Dialect/Arith/one-shot-bufferize_1.mlir": 0.3166779999999562, "Dialect/Arith/expand-ops_10.mlir": 0.30754180000003545, "Dialect/Arith/expand-ops_8.mlir": 0.30672920000015436, "Dialect/Arith/canonicalize_15.mlir": 0.3058604000001651, "Dialect/Arith/expand-ops_3.mlir": 0.3077116000000387, "Dialect/Arith/canonicalize_42.mlir": 0.306754600000022, "Dialect/Arith/expand-ops_2.mlir": 0.3065416000001278, "Dialect/Arith/canonicalize_17.mlir": 0.3053356000000349, "Dialect/Arith/bufferize_2.mlir": 0.3108587999999145, "Dialect/Arith/canonicalize_18.mlir": 0.3084528000001228, "Dialect/Arith/canonicalize_1.mlir": 0.30802960000000895, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 0.3031542000000627, "Dialect/Arith/canonicalize_12.mlir": 0.30572740000006887, "Dialect/Arith/expand-ops_11.mlir": 0.31167399999994816, "Dialect/Arith/bufferize_4.mlir": 0.30481459999991783, "Dialect/Arith/canonicalize_23.mlir": 0.3105760000000373, "Dialect/Arith/canonicalize_28.mlir": 0.3139048000000912, "Dialect/Arith/canonicalize_43.mlir": 0.30678719999996246, "Dialect/Arith/canonicalize_34.mlir": 0.3137004000000161, "Dialect/Arith/canonicalize_20.mlir": 0.311478999999963, "Dialect/Arith/canonicalize_10.mlir": 0.3054657999999108, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 0.3084872000001269, "Dialect/Arith/canonicalize_7.mlir": 0.3067065999999613, "Dialect/Arith/one-shot-bufferize_0.mlir": 0.3134101999999984, "Dialect/Arith/expand-ops_9.mlir": 0.30602760000001583, "Dialect/Arith/canonicalize_29.mlir": 0.30446960000008405, "Dialect/Arith/expand-ops_12.mlir": 0.3025826000000961, "Dialect/Arith/canonicalize_45.mlir": 0.3020574000000124, "Dialect/Arith/canonicalize_32.mlir": 0.3087011999999959, "Dialect/Arith/expand-ops_5.mlir": 0.299254800000017, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 0.3071544000000358, "Dialect/Arith/expand-ops_6.mlir": 0.3121343999999226, "Dialect/Arith/expand-ops_0.mlir": 0.3042658000000301, "Dialect/Arith/canonicalize_33.mlir": 0.3235792000001311, "Dialect/Arith/canonicalize_13.mlir": 0.3076707999998689, "Dialect/Arith/bufferize_3.mlir": 0.30747339999998075, "Dialect/Arith/bufferize_5.mlir": 0.3016591999999946, "Dialect/Func/func-bufferize_1.mlir": 0.30974760000008245, "Dialect/Func/func-bufferize_0.mlir": 0.30999919999994746, "Transforms/constant-fold_24.mlir": 0.3062871999998606, "Transforms/loop-fusion-dependence-check_0.mlir": 0.30419920000003914, "Transforms/inlining-recursive.mlir": 0.3119738000001234, "Transforms/constant-fold_34.mlir": 0.3151244000000588, "Transforms/test-legalize-erased-op-with-uses.mlir": 0.30641279999999826, "Transforms/canonicalize_9.mlir": 0.3116406000001007, "Transforms/inlining-dce_1.mlir": 0.3047860000000583, "Transforms/canonicalize-dce_5.mlir": 0.3000799999999799, "Transforms/constant-fold_26.mlir": 0.30698760000013864, "Transforms/sccp-callgraph_10.mlir": 0.30828180000007704, "Transforms/constant-fold_8.mlir": 0.3075249999999869, "Transforms/test-legalizer_9.mlir": 0.3094955999999002, "Transforms/pipeline-data-transfer_0.mlir": 0.29992440000005444, "Transforms/constant-fold_22.mlir": 0.3114301999999952, "Transforms/loop-invariant-code-motion_10.mlir": 0.306069799999932, "Transforms/sccp-callgraph_5.mlir": 0.3043161999999938, "Transforms/constant-fold_28.mlir": 0.3052752000001419, "Transforms/canonicalize_5.mlir": 0.31108860000003913, "Transforms/test-legalizer-full_1.mlir": 0.31060340000003633, "Transforms/constant-fold_12.mlir": 0.30676519999997254, "Transforms/test-legalize-type-conversion_0.mlir": 0.3028229999999894, "Transforms/constant-fold_14.mlir": 0.3082511999999042, "Transforms/location-snapshot.mlir": 0.30893160000014175, "Transforms/control-flow-sink-test.mlir": 0.31196600000002944, "Transforms/test-legalizer_7.mlir": 0.31166400000001887, "Transforms/test-legalize-type-conversion_8.mlir": 0.30489459999989776, "Transforms/canonicalize-td.mlir": 0.3130576000001383, "Transforms/loop-fusion-slice-computation_0.mlir": 0.30593599999992876, "Transforms/constant-fold_30.mlir": 0.3163926000001084, "Transforms/canonicalize-dce_2.mlir": 0.3028618000000279, "Transforms/inlining-repeated-use.mlir": 0.3077205999999933, "Transforms/sccp-callgraph_7.mlir": 0.30466340000002673, "Transforms/test-legalizer-full_2.mlir": 0.3116308000000572, "Transforms/canonicalize-dce_4.mlir": 0.3116120000000592, "Transforms/buffer-results-to-out-params_4.mlir": 0.31126100000001317, "Transforms/constant-fold_25.mlir": 0.31191539999999807, "Transforms/test-legalizer_0.mlir": 0.3307792000001427, "Transforms/constant-fold_31.mlir": 0.31001859999996667, "Transforms/constant-fold_18.mlir": 0.30116500000003726, "Transforms/inlining-dce_0.mlir": 0.31022699999994074, "Transforms/parametric-tiling.mlir": 0.30945800000008605, "Transforms/canonicalize_4.mlir": 0.31360880000011093, "Transforms/constant-fold_9.mlir": 0.3144885999998223, "Transforms/memref-bound-check_0.mlir": 0.30278419999995093, "Transforms/canonicalize_3.mlir": 0.30584660000004077, "Transforms/sccp-callgraph_6.mlir": 0.31815459999997986, "Transforms/test-legalizer_8.mlir": 0.31625459999995653, "Transforms/test-symbol-dce_1.mlir": 0.3039405999999872, "Transforms/test-legalize-type-conversion_4.mlir": 0.3089674000000741, "Transforms/test-symbol-privatize.mlir": 0.30508480000007693, "Transforms/test-legalizer-analysis.mlir": 0.30238960000006043, "Transforms/loop-invariant-code-motion_11.mlir": 0.29958520000000133, "Transforms/canonicalize-dce_6.mlir": 0.30072700000000624, "Transforms/test-merge-blocks_2.mlir": 0.30496679999996557, "Transforms/constant-fold_10.mlir": 0.30491839999995135, "Transforms/constant-fold_16.mlir": 0.3008809999999357, "Transforms/loop-fusion_0.mlir": 0.30292740000004414, "Transforms/test-legalize-target-materialization-no-uses.mlir": 0.3065699999999197, "Transforms/test-legalizer-full_0.mlir": 0.30893880000003265, "Transforms/test-pattern-selective-replacement_0.mlir": 0.3043659999999363, "Transforms/constant-fold_0.mlir": 0.3002944000001662, "Transforms/scf-if-utils_3.mlir": 0.3040189999999711, "Transforms/canonicalize_11.mlir": 0.3046306000000186, "Transforms/scf-if-utils_0.mlir": 0.2964319999999134, "Transforms/test-legalizer_3.mlir": 0.30642379999990227, "Transforms/test-legalize-type-conversion_3.mlir": 0.3046347999999853, "Transforms/test-legalize-type-conversion_6.mlir": 0.3134141999998974, "Transforms/loop-invariant-code-motion_13.mlir": 0.3040337999998883, "Transforms/canonicalize-dce_7.mlir": 0.3094407999999021, "Transforms/test-legalizer-full_3.mlir": 0.30699260000001233, "Transforms/test-operation-folder-commutative.mlir": 0.30204979999998616, "Transforms/constant-fold_6.mlir": 0.3076336000000083, "Transforms/test-legalizer-full_4.mlir": 0.31019500000002154, "Transforms/buffer-results-to-out-params_1.mlir": 0.3077519999998913, "Transforms/constant-fold_4.mlir": 0.3193760000000111, "Transforms/canonicalize_12.mlir": 0.3182663999999932, "Transforms/constant-fold_29.mlir": 0.3134127999999691, "Transforms/scf-replace-with-new-yields.mlir": 0.29985219999998663, "Transforms/test-legalize-unknown-root.mlir": 0.31878299999989396, "Transforms/sccp-callgraph_8.mlir": 0.31054420000000393, "Transforms/canonicalize-dce_0.mlir": 0.3031082000001334, "Transforms/scf-if-utils_1.mlir": 0.30792340000007246, "Transforms/constant-fold_2.mlir": 0.3082169999999678, "Transforms/test-legalizer_2.mlir": 0.3019232000000557, "Transforms/canonicalize-dce_9.mlir": 0.30765559999999825, "Transforms/constant-fold_19.mlir": 0.31189919999997073, "Transforms/test-symbol-dce_0.mlir": 0.31018500000009225, "Transforms/test-legalize-type-conversion_9.mlir": 0.31186580000012326, "Transforms/constant-fold_3.mlir": 0.30926840000010997, "Transforms/test-legalize-type-conversion_5.mlir": 0.30441019999998387, "Transforms/parallel-loop-collapsing.mlir": 0.3161608000000342, "Transforms/constant-fold_7.mlir": 0.3101275999999416, "Transforms/loop-invariant-code-motion_12.mlir": 0.3103949999998804, "Transforms/canonicalize-dce_11.mlir": 0.30785140000007233, "Transforms/control-flow-sink.mlir": 0.3254687999999078, "Transforms/test-symbol-dce_3.mlir": 0.29824879999996484, "Transforms/canonicalize-dce_3.mlir": 0.30050479999990787, "Transforms/constant-fold_21.mlir": 0.3068542000000889, "Transforms/test-legalizer-full_5.mlir": 0.3036764000000403, "Transforms/test-convert-call-op.mlir": 0.3079461999999694, "Transforms/test-pattern-selective-replacement_1.mlir": 0.30357579999999873, "Transforms/constant-fold_35.mlir": 0.30889900000001946, "Transforms/sccp-callgraph_0.mlir": 0.3036895999999615, "Transforms/canonicalize_10.mlir": 0.31465360000001963, "Transforms/test-symbol-dce_4.mlir": 0.3149841999998898, "Transforms/scf-if-utils_2.mlir": 0.3063930000000255, "Transforms/test-legalizer-full_6.mlir": 0.31144339999991644, "Transforms/constant-fold_17.mlir": 0.3095922000000428, "Transforms/test-symbol-dce_2.mlir": 0.31060140000008685, "Transforms/test-legalize-remapped-value.mlir": 0.3194895999999062, "Transforms/constant-fold_5.mlir": 0.3127394000001004, "Transforms/test-legalizer_4.mlir": 0.3042906000000585, "Transforms/test-legalizer_6.mlir": 0.3031081999999515, "Transforms/loop-fusion-2_0.mlir": 0.30347700000002076, "Transforms/constant-fold_15.mlir": 0.30635920000004263, "Transforms/single-parallel-loop-collapsing.mlir": 0.30597879999986616, "Transforms/canonicalize_6.mlir": 0.3109488000000056, "Transforms/canonicalize-dce_1.mlir": 0.30733280000004015, "Transforms/test-legalizer_10.mlir": 0.30765159999991737, "Transforms/canonicalize-dce_8.mlir": 0.30781719999995405, "Transforms/test-canonicalize-filter.mlir": 0.3077237999999852, "Transforms/test-commutativity-utils.mlir": 0.31709119999995894, "Transforms/constant-fold_11.mlir": 0.3067986000000019, "Transforms/sccp-callgraph_1.mlir": 0.31018199999998614, "Transforms/test-legalizer_1.mlir": 0.3025251999999455, "Transforms/test-legalize-type-conversion_1.mlir": 0.3096562000000631, "Transforms/constant-fold_27.mlir": 0.31180160000003526, "Transforms/loop-fusion-3_0.mlir": 0.30571080000008805, "Transforms/test-merge-blocks_1.mlir": 0.3067125999999917, "Transforms/test-strict-pattern-driver.mlir": 0.3197302000000491, "Transforms/test-legalizer_5.mlir": 0.3093823999999586, "Transforms/constant-fold_13.mlir": 0.31241300000001504, "Transforms/canonicalize_13.mlir": 0.31465919999991454, "Transforms/constant-fold_20.mlir": 0.3139368000000104, "Transforms/memref-dependence-check_0.mlir": 0.30490480000007664, "Transforms/test-legalize-type-conversion_10.mlir": 0.3075596000000587, "Transforms/test-legalize-type-conversion_7.mlir": 0.3060906000000614, "Transforms/test-legalize-type-conversion_2.mlir": 0.3056302000000869, "Transforms/constant-fold_23.mlir": 0.3003622000000178, "Transforms/test-operation-folder.mlir": 0.30902800000003483}, "TIME_PARSING_PER_TEST_XDSL_NATIVE_DESKTOP": {"Pass/crash-recovery.mlir": 0.0008010000000000072, "Pass/crash-recovery-dynamic-failure.mlir": 0.0007047999999999721, "Pass/pass-timing.mlir": 0.0037361999999999894, "Pass/pipeline-invalid_1.mlir": 0.0025146000000000335, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 0.0026850000000000042, "Pass/dynamic-pipeline.mlir": 0.0038160000000000416, "Pass/interface-pass.mlir": 0.0008281999999999901, "Pass/dynamic-pipeline-nested.mlir": 0.002322000000000024, "Pass/generic-pipeline.mlir": 0.00673739999999996, "Pass/run-reproducer.mlir": 0.0013295999999999974, "Pass/pipeline-stats.mlir": 0.0015708000000000054, "Pass/invalid-parent.mlir": 0.0008414000000000144, "Pass/pipeline-invalid_0.mlir": 0.0006777999999999729, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 0.027305199999999984, "Interfaces/DataLayoutInterfaces/types_5.mlir": 0.0037313999999999846, "Interfaces/DataLayoutInterfaces/module.mlir": 0.0024915999999999714, "Interfaces/DataLayoutInterfaces/types_6.mlir": 0.003458199999999989, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 0.008154799999999972, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 0.009907600000000016, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 0.011657999999999991, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 0.016840999999999974, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 0.011069400000000007, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 0.018047799999999992, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 0.005762599999999995, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 0.01449600000000002, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 0.008703599999999988, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 0.011652799999999974, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 0.018633800000000013, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 0.013073000000000067, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 0.026098399999999966, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 0.008938800000000047, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 0.00936659999999998, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 0.014743800000000019, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 0.008637200000000077, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 0.008100799999999974, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 0.011979399999999973, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 0.008011200000000062, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 0.01747759999999996, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 0.008020800000000073, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 0.029502999999999967, "mlir-reduce/dce-test.mlir": 0.005351799999999951, "mlir-reduce/invalid.mlir": 0.0011309999999999931, "mlir-reduce/crashop-reduction.mlir": 0.004814799999999941, "IR/pretty_printed_region_op_0.mlir": 0.00017459999999998034, "IR/visitors_1.mlir": 0.008887599999999996, "IR/region_0.mlir": 0.005527800000000038, "IR/invalid-affinemap_0.mlir": 0.0003517999999999688, "IR/test-func-set-type_0.mlir": 0.00037039999999999296, "IR/dense-resource-elements-attr_0.mlir": 0.002878999999999987, "IR/attribute_19.mlir": 0.003587999999999969, "IR/test-symbol-uses_1.mlir": 0.004712399999999927, "IR/attribute_14.mlir": 0.0038401999999999603, "IR/operation-equality_0.mlir": 0.0027131999999999933, "IR/module-op_4.mlir": 0.00020359999999994827, "IR/operation-equality_7.mlir": 0.00913700000000004, "IR/visitors_0.mlir": 0.009004799999999947, "IR/generic-visitors-interrupt_7.mlir": 0.007430200000000031, "IR/test-func-erase-result_2.mlir": 0.0011824000000000723, "IR/traits_60.mlir": 0.004636399999999962, "IR/print-op-local-scope.mlir": 0.0034597999999999907, "IR/pretty_printed_region_op_2.mlir": 0.007848400000000044, "IR/test-symbol-rauw_0.mlir": 0.005175799999999953, "IR/affine-set.mlir": 0.027462199999999992, "IR/traits_68.mlir": 0.0021764000000000115, "IR/test-take-body_0.mlir": 0.027500000000000035, "IR/operation-equality_2.mlir": 0.0028129999999999987, "IR/top-level_2.mlir": 0.00033240000000001046, "IR/attribute_5.mlir": 0.004355799999999998, "IR/operation-equality_10.mlir": 0.005511399999999967, "IR/module-op_1.mlir": 0.00047120000000004935, "IR/op-stats-json.mlir": 0.016258399999999985, "IR/print-op-custom-or-generic_0.mlir": 0.003366799999999959, "IR/test-func-insert-arg_1.mlir": 0.0015450000000000407, "IR/region_5.mlir": 0.0027288000000000425, "IR/operation-equality_6.mlir": 0.002794199999999947, "IR/dynamic_4.mlir": 0.0033338000000000534, "IR/attribute_11.mlir": 0.0043587999999999735, "IR/traits_32.mlir": 0.007682199999999995, "IR/test-symbol-rauw_3.mlir": 0.0037233999999999766, "IR/invalid-func-op_0.mlir": 0.000338999999999956, "IR/traits_66.mlir": 0.003234800000000071, "IR/generic-visitors-interrupt_5.mlir": 0.007838600000000006, "IR/top-level_1.mlir": 0.001406399999999941, "IR/test-symbol-uses_0.mlir": 0.006042599999999965, "IR/invalid-unregistered_2.mlir": 0.00032799999999983954, "IR/test-func-erase-arg_0.mlir": 0.001269399999999976, "IR/traits_41.mlir": 0.005985599999999991, "IR/generic-visitors-interrupt_1.mlir": 0.004709199999999925, "IR/attribute_0.mlir": 0.0036581999999999227, "IR/test-func-erase-result_4.mlir": 0.0011218000000001282, "IR/module-op_2.mlir": 0.0025668000000001355, "IR/generic-block-visitors-interrupt_0.mlir": 0.0036108000000000472, "IR/module-op_7.mlir": 0.0005929999999999324, "IR/test-symbol-rauw_1.mlir": 0.005721600000000038, "IR/operation-equality_1.mlir": 0.002886999999999951, "IR/generic-visitors-interrupt_6.mlir": 0.008251199999999948, "IR/traits_31.mlir": 0.009277200000000008, "IR/module-op_6.mlir": 0.0010502000000000677, "IR/generic-visitors-interrupt_3.mlir": 0.007991200000000021, "IR/operation-equality_4.mlir": 0.0036237999999999106, "IR/attribute_28.mlir": 0.003662199999999949, "IR/attribute_38.mlir": 0.0039723999999999645, "IR/generic-visitors-interrupt_4.mlir": 0.008733599999999874, "IR/attribute_25.mlir": 0.028814200000000057, "IR/print-ir-invalid.mlir": 0.0002549999999999386, "IR/module-op_5.mlir": 0.0025753999999999166, "IR/zero_whitespace.mlir": 0.000691599999999859, "IR/module-op_0.mlir": 0.0005234000000001515, "IR/print-op-custom-or-generic_1.mlir": 0.0023177999999999697, "IR/pretty-region-args.mlir": 0.007564400000000049, "IR/test-func-erase-arg_5.mlir": 0.0018307999999999324, "IR/invalid-unregistered_1.mlir": 0.00023319999999991126, "IR/test-func-erase-arg_2.mlir": 0.0015902000000000526, "IR/invalid-module-op_0.mlir": 0.000229399999999913, "IR/test-func-insert-result_3.mlir": 0.0015515999999999863, "IR/test-symbol-uses_2.mlir": 0.0030896000000000257, "IR/dynamic_11.mlir": 0.0033706000000000456, "IR/attribute_3.mlir": 0.007909799999999833, "IR/dynamic_0.mlir": 0.0037514000000001602, "IR/op-stats.mlir": 0.01704719999999984, "IR/attribute_41.mlir": 0.003191600000000072, "IR/test-symbol-rauw_4.mlir": 0.0035821999999999577, "IR/traits_13.mlir": 0.006740600000000008, "IR/test-symbol-rauw_2.mlir": 0.003298200000000051, "IR/module-op_3.mlir": 0.0003625999999998797, "IR/pretty_printed_region_op_3.mlir": 0.006826400000000099, "IR/test-func-erase-arg_3.mlir": 0.001748599999999989, "IR/test-verification-order_3.mlir": 0.00569980000000001, "IR/generic-visitors-interrupt_0.mlir": 0.0038864000000000233, "IR/test-func-erase-result_0.mlir": 0.0009246000000000976, "IR/dynamic_7.mlir": 0.0033632000000000774, "IR/test-func-insert-result_1.mlir": 0.0014364000000000488, "IR/attribute_22.mlir": 0.0040441999999998755, "IR/affine-map.mlir": 0.06138379999999995, "IR/operation-equality_9.mlir": 0.004802999999999891, "IR/test-func-insert-arg_2.mlir": 0.0401822000000001, "IR/test-func-insert-arg_5.mlir": 0.001424599999999998, "IR/traits_0.mlir": 0.006164600000000142, "IR/test-func-insert-result_4.mlir": 0.0018129999999999314, "IR/traits_40.mlir": 0.0039033999999999124, "IR/recursive-type.mlir": 0.0045796000000001055, "IR/operation-equality_11.mlir": 0.005449400000000004, "IR/test-func-insert-result_0.mlir": 0.0013040000000000163, "IR/test-func-insert-result_5.mlir": 0.0019665999999999074, "IR/operation-equality_5.mlir": 0.0044107999999999595, "IR/test-func-set-type_1.mlir": 0.0017771999999999012, "IR/traits_59.mlir": 0.004950200000000038, "IR/attribute_4.mlir": 0.00371100000000002, "IR/traits_22.mlir": 0.004039000000000037, "IR/pretty_printed_region_op_4.mlir": 0.006047199999999897, "IR/traits_49.mlir": 0.0036122000000000654, "IR/generic-region-visitors-interrupt_0.mlir": 0.003941400000000072, "IR/test-func-erase-result_5.mlir": 0.0014186000000000476, "IR/generic-visitors_0.mlir": 0.010852000000000039, "IR/top-level_0.mlir": 0.0008381999999999224, "IR/test-func-insert-arg_0.mlir": 0.001389599999999902, "IR/operation-equality_3.mlir": 0.0033301999999999056, "IR/test-clone_0.mlir": 0.00550279999999983, "IR/generic-visitors_1.mlir": 0.00475860000000008, "IR/test-func-set-type_2.mlir": 0.0017675999999999803, "IR/pretty_printed_region_op_1.mlir": 0.008123199999999997, "IR/invalid-unregistered_0.mlir": 0.001588599999999829, "IR/enum-attr-roundtrip.mlir": 0.007811599999999963, "IR/traits_57.mlir": 0.00435320000000008, "IR/dynamic_3.mlir": 0.0033313999999998955, "IR/operand_0.mlir": 0.004000399999999971, "IR/test-func-insert-arg_3.mlir": 0.0019363999999999493, "IR/invalid-locations_0.mlir": 0.00035919999999993734, "IR/attribute_29.mlir": 0.0023642000000000606, "IR/check-help-output.mlir": 0.00027699999999999394, "IR/test-func-insert-arg_4.mlir": 0.0021387999999999963, "IR/test-func-erase-result_3.mlir": 0.0012259999999999494, "IR/operation-equality_8.mlir": 0.003521599999999836, "IR/attribute_31.mlir": 0.006608000000000125, "IR/traits_29.mlir": 0.0026039999999998287, "IR/attribute_45.mlir": 0.003924999999999912, "IR/test-func-erase-arg_4.mlir": 0.0016761999999999944, "IR/test-func-erase-result_6.mlir": 0.0019142000000000436, "IR/invalid-builtin-types_36.mlir": 0.0001260000000000261, "IR/traits_18.mlir": 0.0072545999999999115, "IR/traits_10.mlir": 0.006276200000000109, "IR/repro_b120295301.mlir": 0.10704619999999991, "IR/region_6.mlir": 0.010736800000000102, "IR/test-func-erase-arg_6.mlir": 0.0019693999999999432, "IR/test-func-erase-arg_1.mlir": 0.000944400000000023, "IR/traits_4.mlir": 0.059038400000000026, "IR/test-side-effects.mlir": 0.007666799999999974, "IR/generic-visitors-interrupt_2.mlir": 0.008142199999999988, "IR/test-func-insert-result_2.mlir": 0.0016107999999999123, "IR/test-matchers.mlir": 0.0035145999999999233, "IR/test-func-erase-result_1.mlir": 0.0011752000000001318, "IR/traits_58.mlir": 0.007346199999999925, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 0.060265000000000055, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 0.019189599999999984, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 0.006796999999999898, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 0.01835780000000007, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 0.015889800000000065, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 0.01570299999999989, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 0.01498480000000022, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 0.011749200000000215, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 0.011683600000000283, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 0.08014079999999986, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 0.016307600000000023, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 0.013528599999999714, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 0.012952199999999792, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 0.00859020000000008, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 0.016655199999999936, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 0.010793400000000019, "Integration/Dialect/Vector/CPU/test-fma.mlir": 0.010073399999999922, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 0.025490999999999885, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 0.03950959999999988, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 0.013666600000000173, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 0.06299480000000024, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 0.05555419999999991, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 0.012462000000000018, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 0.09615960000000001, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 0.026535200000000002, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 0.012382599999999754, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 0.02518279999999997, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 0.017933999999999985, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 0.01130040000000001, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 0.008399999999999963, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 0.0, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 0.033749999999999857, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 0.02779980000000002, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 0.011510599999999727, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 0.022386200000000044, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 0.014694600000000335, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 0.011353599999999986, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 0.008797799999999967, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 0.012627800000000277, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 0.012672600000000145, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 0.007079399999999935, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 0.04238719999999994, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 0.012579799999999964, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 0.010508600000000002, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 0.024622400000000155, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 0.024533200000000123, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 0.012435199999999823, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 0.1152666, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 0.009417400000000242, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 0.01229760000000013, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 0.01001759999999976, "mlir-pdll/Integration/test-pdll.mlir": 0.007566600000000178, "mlir-cpu-runner/invalid.mlir": 0.0020931999999998395, "mlir-cpu-runner/async-group.mlir": 0.01491819999999997, "mlir-cpu-runner/simple.mlir": 0.020797800000000068, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 0.007427999999999812, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 0.010463399999999724, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 0.0066311999999999925, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 0.006361400000000117, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 0.006772000000000134, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 0.00661399999999972, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 0.005629600000000323, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 0.006932400000000172, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 0.006842400000000026, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 0.007023999999999831, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 0.006592600000000104, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 0.006476600000000232, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 0.009687800000000024, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 0.011557399999999874, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 0.013078000000000145, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 0.005563599999999979, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 0.035889599999999786, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 0.011718000000000117, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 0.006099000000000032, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 0.07761879999999977, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 0.048276399999999955, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 0.021226000000000057, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 0.018455599999999704, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 0.018385200000000167, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 0.003480400000000117, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 0.021659999999999967, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 0.1645871999999997, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 0.008415600000000013, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 0.009039800000000042, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 0.0129328000000001, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 0.04146860000000032, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 0.011924199999999986, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 0.037328600000000024, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 0.005611799999999789, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 0.016176600000000006, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 0.007588400000000206, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 0.03317160000000001, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 0.004785000000000395, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 0.011896000000000129, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 0.010087599999999952, "Conversion/GPUCommon/memory-attrbution_0.mlir": 0.008903600000000012, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 0.008513600000000565, "Conversion/GPUCommon/memory-attrbution_3.mlir": 0.012700999999999851, "Conversion/GPUCommon/memory-attrbution_1.mlir": 0.010579399999999595, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 0.003808000000000078, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 0.013128000000000384, "Conversion/GPUCommon/memory-attrbution_2.mlir": 0.009682399999999803, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 0.002256599999999764, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 0.003624600000000555, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 0.0003453999999997848, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 0.005759199999999964, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 0.0033704000000000177, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 0.00033439999999984593, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 0.001091000000000264, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 0.012332200000000171, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 0.0055577999999997015, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 0.0018099999999996897, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 0.0052735999999995896, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 0.002847799999999978, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 0.005196200000000317, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 0.0023699999999998054, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 0.000989399999999563, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 0.0036794000000000436, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 0.0038408000000003995, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 0.002064200000000227, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 0.0023290000000002918, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 0.005721999999999383, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 0.0055220000000005594, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 0.006904200000000316, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 0.010668400000000133, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 0.005638400000000132, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 0.011725200000000057, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 0.0063442000000002, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 0.006096600000000052, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 0.006222200000000555, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 0.00745939999999976, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 0.0075658000000004225, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 0.004442600000000141, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 0.01119640000000004, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 0.007416399999999612, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 0.0038626000000000714, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 0.0045608000000001425, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 0.0041612000000000645, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 0.005403599999999642, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 0.008716799999999835, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 0.003049400000000446, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 0.003441200000000322, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 0.0036567999999995494, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 0.003283400000000114, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 0.00345659999999981, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 0.0025266000000002007, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 0.003242199999999684, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 0.003118200000000115, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 0.0033481999999999345, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 0.0032536000000000344, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 0.002803600000000017, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 0.0027960000000000207, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 0.003278399999999948, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 0.006204400000000021, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 0.0016172000000004515, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 0.0006528000000002975, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 0.0014593999999995334, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 0.0008856000000001529, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 0.0016753999999998825, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 0.0019219999999997128, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 0.0017505999999997356, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 0.0015591999999998052, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 0.007818000000000325, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 0.004522599999999955, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 0.004205000000000325, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 0.0050338000000003545, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 0.004552200000000539, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 0.010872599999999722, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 0.004357200000000461, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 0.004673000000000371, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 0.005049799999999749, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 0.0037040000000004626, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 0.0031274000000003355, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 0.00532180000000011, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 0.004012399999999872, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 0.006544399999999939, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 0.004841800000000518, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 0.00397259999999946, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 0.0032735999999999876, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 0.004829799999999551, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 0.005429800000000285, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 0.003246000000000038, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 0.005574200000000218, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 0.002451599999999843, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 0.003920999999999708, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 0.004018800000000056, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 0.002094199999999802, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 0.004124600000000101, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 0.005619800000000197, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 0.005201199999999772, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 0.005751200000000267, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 0.0032903999999994936, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 0.0040875999999997244, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 0.005601399999999757, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 0.0033704000000000177, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 0.003965200000000379, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 0.16530480000000053, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 0.00422140000000013, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 0.003999999999999915, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 0.005799400000000077, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 0.003940800000000166, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 0.0053096000000003585, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 0.0058399999999998896, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 0.0040008000000000266, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 0.006849599999999611, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 0.0030487999999998295, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 0.006223599999999862, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 0.00357879999999966, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 0.00220160000000007, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 0.0026825999999999794, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 0.006603199999999987, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 0.003968000000000416, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 0.004529000000000139, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 0.004340000000000543, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 0.005443800000000465, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 0.0024762000000002615, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 0.0035119999999999154, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 0.0037055999999999756, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 0.003727599999999853, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 0.003932400000000058, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 0.0038375999999999523, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 0.004097000000000151, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 0.004831400000000485, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 0.007680599999999771, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 0.004090399999999761, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 0.0036636000000001443, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 0.005542799999999915, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 0.004107400000000183, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 0.00394940000000048, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 0.002490399999999937, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 0.003884000000000043, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 0.005386800000000136, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 0.005282000000000409, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 0.003496399999999511, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 0.003534799999999905, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 0.004128000000000043, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 0.004281600000000196, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 0.003693200000000019, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 0.0027917999999999667, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 0.009792799999999602, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 0.006218599999999697, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 0.005771200000000221, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 0.003901400000000166, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 0.0026567999999997484, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 0.003486199999999684, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 0.004252999999999929, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 0.003120400000000245, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 0.003239599999999854, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 0.005456999999999823, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 0.0037506000000000483, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 0.003242000000000189, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 0.003604399999999686, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 0.00548560000000009, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 0.009700999999999738, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 0.005286799999999659, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 0.0053537999999996085, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 0.005857199999999807, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 0.0023026000000001545, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 0.006308399999999636, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 0.003150999999999726, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 0.0035111999999998035, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 0.0026175999999999535, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 0.006084800000000001, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 0.00562100000000001, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 0.004265399999999886, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 0.00391260000000031, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 0.002517399999999981, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 0.003940599999999961, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 0.0045130000000000335, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 0.004354399999999714, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 0.0035356000000000163, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 0.003831599999999469, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 0.006493800000000505, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 0.0036690000000000112, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 0.002137400000000156, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 0.004067400000000276, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 0.0033970000000003607, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 0.002706799999999987, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 0.00448159999999973, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 0.0035314000000006727, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 0.00897420000000011, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 0.0035272000000006187, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 0.0047344000000002495, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 0.0036146000000002233, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 0.0039639999999998565, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 0.003931800000000152, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 0.004952600000000018, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 0.004035599999999561, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 0.004634399999999772, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 0.007308600000000354, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 0.004498799999999648, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 0.004492000000000473, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 0.0057753999999995646, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 0.004111199999999826, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 0.003341999999999956, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 0.0045996000000002365, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 0.004373800000000472, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 0.002909200000000567, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 0.003197999999999723, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 0.0030356000000004713, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 0.005150199999999927, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 0.0037354000000000553, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 0.0038705999999997685, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 0.004750200000000149, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 0.005872600000000006, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 0.002745399999999876, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 0.0033751999999999784, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 0.003341999999999956, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 0.006408599999999609, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 0.005283999999999622, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 0.004952000000000112, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 0.002821399999999841, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 0.0035811999999999953, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 0.0038578000000001112, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 0.0047170000000001265, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 0.005293000000000348, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 0.005477400000000188, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 0.003578600000000165, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 0.0034385999999997805, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 0.005068399999999684, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 0.0036913999999995894, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 0.0045851999999996455, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 0.004363400000000439, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 0.0040749999999995625, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 0.003674599999999373, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 0.0027355999999997493, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 0.011550600000000345, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 0.004875599999999735, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 0.004255000000000564, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 0.0037676000000004704, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 0.0040615999999999985, "Conversion/ControlFlowToLLVM/invalid.mlir": 0.010049200000000268, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 0.008153800000000188, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 0.008492400000000089, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 0.008396799999999871, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 0.008091399999999993, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 0.0081156, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 0.007950800000000414, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 0.005677200000000227, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 0.005646000000000128, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 0.0141531999999998, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 0.008072999999999553, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 0.010650799999999804, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 0.008307199999999427, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 0.007828400000000357, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 0.00811920000000015, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 0.008595000000000397, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 0.008118400000000036, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 0.006769599999999798, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 0.008086999999999733, "Conversion/GPUToROCDL/memref_0.mlir": 0.00994540000000015, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 0.008220000000000028, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 0.008312600000000003, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 0.007472399999999624, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 0.008151800000000264, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 0.007353799999999922, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 0.012862399999999496, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 0.002999799999999908, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 0.008770200000000016, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 0.011393599999999537, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 0.013850800000000163, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 0.008070199999999517, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 0.013758200000000187, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 0.009894000000000602, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 0.012148800000000648, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 0.011787799999999748, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 0.0004635999999997864, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 0.0003613999999998896, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 0.015044400000000024, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 0.013572800000000029, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 0.009661399999999532, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 0.009328000000000003, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 0.013176400000000399, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 0.01096380000000039, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 0.009715400000000329, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 0.01285699999999963, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 0.012372599999999779, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 0.011558799999999536, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 0.21941940000000032, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 0.00037219999999962285, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 0.011782399999999882, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 0.009936199999999928, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 0.01209039999999959, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 0.004111800000000443, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 0.0048085999999997854, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 0.00587680000000006, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 0.0052272000000002095, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 0.0072662000000001115, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 0.006331799999999532, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 0.007635199999999997, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 0.005005799999999993, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 0.0058244000000001964, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 0.007246200000000158, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 0.0045183999999999, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 0.004869399999999757, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 0.00486140000000006, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 0.006569600000000264, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 0.004579400000000078, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 0.007003999999999877, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 0.011558999999999741, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 0.004418599999999629, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 0.009612400000000321, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 0.006261800000000051, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 0.004655799999999743, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 0.0044958000000001165, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 0.004530599999999651, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 0.00478079999999963, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 0.005097399999999652, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 0.007678399999999641, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 0.005747399999999914, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 0.004213400000000434, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 0.009679400000000272, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 0.012296200000000113, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 0.006557800000000213, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 0.008577800000000479, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 0.004924400000000162, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 0.0030394000000001143, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 0.0046413999999998625, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 0.005150400000000133, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 0.0065736000000001125, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 0.00528059999999968, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 0.006842199999999821, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 0.0023366000000002883, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 0.0033265999999997574, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 0.004281799999999692, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 0.018048399999999985, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 0.005316599999999738, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 0.011516400000000005, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 0.004406800000000289, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 0.03865300000000005, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 0.00547639999999987, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 0.0034978000000002395, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 0.006697600000000392, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 0.0032423999999998897, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 0.0026311999999997226, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 0.007864599999999911, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 0.006392599999999504, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 0.004013600000000395, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 0.003213399999999922, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 0.004415000000000191, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 0.0038375999999999523, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 0.007487400000000121, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 0.010985800000000268, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 0.005156799999999606, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 0.005012399999999672, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 0.005197600000000335, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 0.006679199999999952, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 0.005850600000000128, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 0.005603400000000392, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 0.03755600000000001, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 0.003881799999999913, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 0.005729199999999679, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 0.008167399999999958, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 0.006185600000000591, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 0.006150000000000233, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 0.004635200000000594, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 0.0031345999999999206, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 0.004343399999999775, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 0.006242199999999798, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 0.006490999999999758, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 0.004116000000000497, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 0.006134400000000539, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 0.004880200000000201, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 0.006076199999999687, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 0.01081580000000031, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 0.006492800000000187, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 0.005569799999999958, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 0.003810999999999609, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 0.007869999999999776, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 0.006414199999999681, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 0.007589399999999813, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 0.005224599999999668, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 0.0030999999999998806, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 0.005944800000000328, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 0.0037193999999999504, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 0.003913200000000216, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 0.0034030000000001338, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 0.003809200000000601, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 0.007235199999999509, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 0.009420799999999474, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 0.009373200000000281, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 0.00523860000000127, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 0.005509800000000098, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 0.007759400000000483, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 0.004423199999999383, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 0.003683599999999387, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 0.004372200000000248, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 0.0032151999999996406, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 0.00445140000000066, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 0.007015399999998806, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 0.007719399999999155, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 0.00236720000000048, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 0.016618599999999616, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 0.008857400000000838, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 0.007163400000000308, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 0.03983980000000002, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 0.004142400000000634, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 0.008660999999999319, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 0.006455400000000111, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 0.0020088000000001217, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 0.0023507999999992533, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 0.002275000000000205, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 0.015268799999999772, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 0.007718999999998743, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 0.00032379999999960775, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 0.04236720000000105, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 0.002453199999999356, "Conversion/ArithToSPIRV/fast-math_1.mlir": 0.2555481999999998, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 0.003569199999999739, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 0.015964199999999096, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 0.01692999999999927, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 0.017524600000000133, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 0.01900020000000069, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 0.016340399999999988, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 0.018486199999999543, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 0.014317199999999275, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 0.0176076000000009, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 0.07531839999999904, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 0.01641040000000089, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 0.014806199999999593, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 0.016779800000000476, "Conversion/FuncToLLVM/func-memref_2.mlir": 0.0017684000000002698, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 0.0014426000000000272, "Conversion/FuncToLLVM/convert-argattrs.mlir": 0.0025388000000006626, "Conversion/FuncToLLVM/invalid_1.mlir": 0.0012058000000010338, "Conversion/FuncToLLVM/func-memref_6.mlir": 0.0021982000000008383, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 0.00193880000000064, "Conversion/FuncToLLVM/func-memref_1.mlir": 0.003925000000000978, "Conversion/FuncToLLVM/func-memref_4.mlir": 0.002803399999999101, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 0.00478559999999959, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 0.010008400000000962, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 0.002610400000000368, "Conversion/FuncToLLVM/func-memref_5.mlir": 0.0020609999999990692, "Conversion/FuncToLLVM/func-memref_3.mlir": 0.0025179999999991763, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 0.0033856000000000107, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 0.005825000000000103, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 0.001211600000000601, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 0.0034704000000004955, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 0.0017979999999994333, "Conversion/FuncToLLVM/invalid_0.mlir": 0.0007176000000001182, "Conversion/FuncToLLVM/func-memref_0.mlir": 0.001487799999999595, "Conversion/FuncToLLVM/convert-data-layout.mlir": 0.00031660000000073297, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 0.001340799999999831, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 0.0032409999999998716, "Conversion/SCFToSPIRV/while.mlir": 0.007559200000000032, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 0.020826800000000388, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 0.0035160000000004745, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 0.003860399999999231, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 0.015963800000000104, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 0.004176599999999553, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 0.0010829999999998562, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 0.004422799999998972, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 0.003921400000000119, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 0.002638000000000318, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 0.005286999999999864, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 0.005309600000001069, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 0.0032809999999997785, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 0.003806400000000565, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 0.0043222000000000095, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 0.0048320000000003915, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 0.009959399999999619, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 0.0035820000000001072, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 0.004171999999999798, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 0.0036993999999992864, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 0.004840599999999995, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 0.0034759999999991464, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 0.004191200000001061, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 0.004717600000000743, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 0.005509599999999182, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 0.0036657999999988532, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 0.003862200000000371, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 0.0042644000000009894, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 0.00995280000000065, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 0.004133200000001125, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 0.0037041999999999574, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 0.004064800000000446, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 0.0036362000000011107, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 0.005033399999999233, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 0.004174600000000339, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 0.006225399999999581, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 0.004193200000000274, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 0.004818400000000622, "Conversion/SCFToGPU/parallel_loop_8.mlir": 0.0036295999999993002, "Conversion/SCFToGPU/parallel_loop_1.mlir": 0.008071200000000545, "Conversion/SCFToGPU/parallel_loop_3.mlir": 0.007914800000000355, "Conversion/SCFToGPU/parallel_loop_7.mlir": 0.007186199999999587, "Conversion/SCFToGPU/parallel_loop_0.mlir": 0.004692000000000007, "Conversion/SCFToGPU/parallel_loop_2.mlir": 0.005209999999999581, "Conversion/SCFToGPU/parallel_loop_5.mlir": 0.002197599999999511, "Conversion/SCFToGPU/parallel_loop_6.mlir": 0.004203200000000606, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 0.008351199999999892, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 0.009259199999999624, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 0.010345999999999833, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 0.01344699999999932, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 0.006633999999999673, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 0.005648399999999753, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 0.005134400000000028, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 0.009048599999999851, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 0.010279799999999284, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 0.0082027999999994, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 0.008470999999998697, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 0.008313799999999105, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 0.009459999999999979, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 0.015747399999999346, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 0.008027799999999275, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 0.005369999999999209, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 0.005662200000000439, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 0.008780800000000966, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 0.008553400000000978, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 0.008323599999999941, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 0.015230800000000499, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 0.010151799999999867, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 0.008988600000000702, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 0.00810859999999991, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 0.007244799999999429, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 0.008486800000000017, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 0.008533800000000724, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 0.01167080000000027, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 0.008468599999999072, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 0.007308799999999849, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 0.013070399999999437, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 0.0021599999999992294, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 0.00932420000000036, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 0.006520399999999427, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 0.0015219999999999344, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 0.002161999999999864, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 0.0015427999999999998, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 0.009361400000000231, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 0.002336599999999578, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 0.0015138000000007423, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 0.005229599999999834, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 0.0018717999999992685, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 0.0018883999999999902, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 0.002128599999998926, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 0.00636960000000073, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 0.0016543999999996117, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 0.001394200000000012, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 0.0025232000000002587, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 0.005964799999999571, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 0.0042158000000000586, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 0.0017728000000005295, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 0.005275600000000225, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 0.004543599999999514, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 0.002167200000000946, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 0.01098700000000008, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 0.0048237999999997784, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 0.0020994000000001734, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 0.0011698000000009757, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 0.0021100000000004115, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 0.00481979999999993, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 0.009008800000000861, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 0.0037087999999997124, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 0.004531599999999969, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 0.001181399999998689, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 0.00504980000000046, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 0.002034199999999942, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 0.005907200000000046, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 0.00214380000000034, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 0.009424799999999322, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 0.3070152000000007, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 0.006648199999999349, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 0.006316400000000044, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 0.0019698000000005324, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 0.002288999999998964, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 0.0019612000000009287, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 0.005670800000000043, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 0.0045197999999999185, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 0.00186300000000017, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 0.0029820000000000844, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 0.0054832000000004655, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 0.002884399999999232, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 0.001619399999999871, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 0.006643199999999183, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 0.004490599999999745, "Conversion/GPUToSPIRV/builtins_0.mlir": 0.01344840000000005, "Conversion/GPUToSPIRV/builtins_10.mlir": 0.010399400000000013, "Conversion/GPUToSPIRV/builtins_11.mlir": 0.014902800000000127, "Conversion/GPUToSPIRV/builtins_3.mlir": 0.010801599999999212, "Conversion/GPUToSPIRV/builtins_4.mlir": 0.010147600000000524, "Conversion/GPUToSPIRV/builtins_13.mlir": 0.01326739999999944, "Conversion/GPUToSPIRV/builtins_6.mlir": 0.01459600000000023, "Conversion/GPUToSPIRV/builtins_15.mlir": 0.013246999999999787, "Conversion/GPUToSPIRV/builtins_16.mlir": 0.010903399999999407, "Conversion/GPUToSPIRV/builtins_7.mlir": 0.013554399999999588, "Conversion/GPUToSPIRV/builtins_2.mlir": 0.013065000000000281, "Conversion/GPUToSPIRV/builtins_5.mlir": 0.013753400000000226, "Conversion/GPUToSPIRV/builtins_9.mlir": 0.0113348000000002, "Conversion/GPUToSPIRV/builtins_14.mlir": 0.013153199999999287, "Conversion/GPUToSPIRV/builtins_8.mlir": 0.010348399999999458, "Conversion/GPUToSPIRV/builtins_12.mlir": 0.010303000000000395, "Conversion/GPUToSPIRV/entry-point.mlir": 0.009391800000000217, "Conversion/GPUToSPIRV/builtins_1.mlir": 0.014149600000000363, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 0.010931600000000685, "Conversion/AffineToStandard/no-memref.mlir": 0.003426000000000329, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 0.01142899999999969, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 0.005129999999999768, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 0.005886800000000391, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 0.004979199999999651, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 0.003979999999999961, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 0.004904600000000414, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 0.006528199999999628, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 0.004475200000000257, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 0.004328599999999483, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 0.002978000000000236, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 0.005149000000000114, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 0.004592999999999847, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 0.0054395999999997, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 0.004912400000000617, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 0.003466999999999132, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 0.0048556000000004925, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 0.003861999999999455, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 0.004862599999999872, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 0.0050761999999991755, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 0.004879400000000089, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 0.004924399999998741, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 0.005394199999999216, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 0.005457599999999729, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 0.005401000000000522, "Bytecode/resources.mlir": 0.000993799999999112, "mlir-tblgen/interfaces.mlir": 0.0028398000000009914, "mlir-tblgen/testdialect-typedefs.mlir": 0.006873199999999713, "mlir-tblgen/types_59.mlir": 0.004518600000000106, "mlir-tblgen/types_45.mlir": 0.004688199999999654, "mlir-tblgen/types_62.mlir": 0.002843799999999419, "mlir-tblgen/types_27.mlir": 0.004030799999999601, "mlir-tblgen/return-types_0.mlir": 0.007511599999999419, "mlir-tblgen/return-types_4.mlir": 0.006450399999999945, "mlir-tblgen/types_61.mlir": 0.0034002000000000975, "mlir-tblgen/types_47.mlir": 0.006488200000001143, "mlir-tblgen/trait.mlir": 0.012727999999999896, "mlir-tblgen/types_58.mlir": 0.00620399999999961, "mlir-tblgen/types_50.mlir": 0.005209799999998666, "mlir-tblgen/types_21.mlir": 0.006565799999999911, "mlir-tblgen/types_24.mlir": 0.005120200000000352, "mlir-tblgen/types_41.mlir": 0.008745599999998887, "mlir-tblgen/types_37.mlir": 0.006297599999999193, "mlir-tblgen/types_35.mlir": 0.0047354000000012775, "mlir-tblgen/types_33.mlir": 0.0032175999999992655, "mlir-tblgen/types_30.mlir": 0.005583599999999933, "mlir-tblgen/types_18.mlir": 0.0034352000000012596, "Rewrite/pdl-bytecode_2.mlir": 0.016293200000001208, "Rewrite/pdl-bytecode_35.mlir": 0.01752660000000077, "Rewrite/pdl-bytecode_32.mlir": 0.014616999999999792, "Rewrite/pdl-bytecode_16.mlir": 0.021272399999999435, "Rewrite/pdl-bytecode_3.mlir": 0.012605000000000643, "Rewrite/pdl-bytecode_8.mlir": 0.014113399999999388, "Rewrite/pdl-bytecode_37.mlir": 0.019512799999999685, "Rewrite/pdl-bytecode_9.mlir": 0.016590399999999762, "Rewrite/pdl-bytecode_10.mlir": 0.016480799999999362, "Rewrite/pdl-bytecode_6.mlir": 0.015746000000000038, "Rewrite/pdl-bytecode_0.mlir": 0.017173799999999063, "Rewrite/pdl-bytecode_36.mlir": 0.016271000000000414, "Rewrite/pdl-bytecode_5.mlir": 0.017491800000000522, "Rewrite/pdl-bytecode_24.mlir": 0.020443600000000117, "Rewrite/pdl-bytecode_13.mlir": 0.01983599999999939, "Rewrite/pdl-bytecode_30.mlir": 0.014724999999999966, "Rewrite/pdl-bytecode_11.mlir": 0.015273799999999938, "Rewrite/pdl-bytecode_34.mlir": 0.019005200000000853, "Analysis/test-foo-analysis_1.mlir": 0.0026954000000003475, "Analysis/test-foo-analysis_4.mlir": 0.007023199999999008, "Analysis/test-liveness_7.mlir": 0.004796600000000239, "Analysis/test-dominance_1.mlir": 0.0032228000000003474, "Analysis/test-foo-analysis_0.mlir": 0.002228599999999403, "Analysis/test-dominance_4.mlir": 0.004812599999999634, "Analysis/test-dominance_3.mlir": 0.0029287999999993986, "Analysis/test-dominance_0.mlir": 0.0013834000000002788, "Analysis/test-dominance_2.mlir": 0.0011701999999999657, "Analysis/test-liveness_0.mlir": 0.0009748000000001866, "Analysis/test-liveness_5.mlir": 0.0036101999999999636, "Analysis/test-foo-analysis_3.mlir": 0.007158800000000553, "Analysis/test-liveness_4.mlir": 0.0049026000000012004, "Analysis/test-callgraph_1.mlir": 0.004663600000000656, "Analysis/test-alias-analysis-modref_4.mlir": 0.0035854000000000497, "Analysis/test-liveness_1.mlir": 0.0018194000000008258, "Analysis/test-match-reduction_0.mlir": 0.007457800000000248, "Analysis/test-match-reduction_3.mlir": 0.0069102000000000885, "Analysis/test-match-reduction_2.mlir": 0.00921859999999981, "Analysis/test-alias-analysis-modref_2.mlir": 0.002640600000000859, "Analysis/test-liveness_3.mlir": 0.003005999999999176, "Analysis/test-liveness_2.mlir": 0.001237399999999411, "Analysis/test-foo-analysis_5.mlir": 0.006294400000000167, "Analysis/test-liveness_6.mlir": 0.0036504000000007865, "Analysis/test-topoligical-sort.mlir": 0.00994840000000039, "Analysis/test-foo-analysis_2.mlir": 0.002930000000000632, "Analysis/DataFlow/test-last-modified.mlir": 0.017100800000000048, "Target/Cpp/cast.mlir": 0.003672399999999243, "Target/Cpp/control_flow.mlir": 0.008059799999999484, "Target/Cpp/invalid_1.mlir": 0.0026759999999995897, "Target/Cpp/invalid_7.mlir": 0.0012152000000000384, "Target/Cpp/invalid_6.mlir": 0.001584199999999214, "Target/Cpp/invalid_5.mlir": 0.001384000000000185, "Target/Cpp/types.mlir": 0.008777600000000519, "Target/Cpp/invalid_4.mlir": 0.0014787999999995804, "Target/Cpp/invalid_0.mlir": 0.0014099999999999113, "Target/Cpp/variable.mlir": 0.005678799999999739, "Target/Cpp/invalid_2.mlir": 0.001325400000000343, "Target/LLVMIR/llvmir-invalid_18.mlir": 0.0035323999999988588, "Target/LLVMIR/openmp-llvm_33.mlir": 0.012354799999999954, "Target/LLVMIR/llvmir-invalid_14.mlir": 0.008252399999999226, "Target/LLVMIR/llvmir_9.mlir": 0.008139599999999803, "Target/LLVMIR/openmp-llvm_46.mlir": 0.05657279999999929, "Target/LLVMIR/llvmir-invalid_11.mlir": 0.005759600000000376, "Target/LLVMIR/llvmir-invalid_15.mlir": 0.004180799999998897, "Target/LLVMIR/openmp-llvm_21.mlir": 0.011768399999999702, "Target/LLVMIR/openmp-llvm_10.mlir": 0.01199139999999943, "Target/LLVMIR/openmp-llvm_59.mlir": 0.01154239999999902, "Target/LLVMIR/llvmir-invalid_0.mlir": 0.003274000000000399, "Target/LLVMIR/llvmir-invalid_8.mlir": 0.0046132000000000065, "Target/LLVMIR/llvmir-invalid_19.mlir": 0.003396000000000754, "Target/LLVMIR/arm-neon.mlir": 0.024307600000000207, "Target/LLVMIR/openmp-llvm_6.mlir": 0.01252720000000096, "Target/LLVMIR/openmp-llvm_51.mlir": 0.016906000000000178, "Target/LLVMIR/rocdl.mlir": 0.07696019999999919, "Target/LLVMIR/openmp-llvm_45.mlir": 0.009900600000000282, "Target/LLVMIR/openmp-llvm_56.mlir": 0.016699200000000757, "Target/LLVMIR/llvmir-invalid_4.mlir": 0.0035399999999995656, "Target/LLVMIR/openmp-llvm_7.mlir": 0.012744599999999195, "Target/LLVMIR/openmp-llvm_44.mlir": 0.010976599999999337, "Target/LLVMIR/openmp-llvm_28.mlir": 0.012252200000000357, "Target/LLVMIR/openmp-llvm_36.mlir": 0.017758200000000102, "Target/LLVMIR/openmp-llvm_53.mlir": 0.012604600000000233, "Target/LLVMIR/openmp-llvm_54.mlir": 0.013822400000000812, "Target/LLVMIR/llvmir-invalid_17.mlir": 0.004123199999999372, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 0.012172399999998617, "Target/LLVMIR/llvmir-invalid_6.mlir": 0.0063051999999999, "Target/LLVMIR/llvmir_10.mlir": 0.008563399999999888, "Target/LLVMIR/openmp-llvm_4.mlir": 0.0133656000000002, "Target/LLVMIR/llvmir_19.mlir": 0.01755059999999986, "Target/LLVMIR/openmp-llvm_37.mlir": 0.014300599999999974, "Target/LLVMIR/openmp-llvm_48.mlir": 0.02240759999999966, "Target/LLVMIR/openmp-llvm_32.mlir": 0.012181600000000969, "Target/LLVMIR/openmp-llvm_52.mlir": 0.013086800000000665, "Target/LLVMIR/openmp-llvm_16.mlir": 0.011702400000000068, "Target/LLVMIR/llvmir_20.mlir": 0.01471960000000081, "Target/LLVMIR/openmp-llvm_42.mlir": 0.013090599999999597, "Target/LLVMIR/llvmir_16.mlir": 0.0004648000000003094, "Target/LLVMIR/openmp-llvm_55.mlir": 0.014019000000000403, "Target/LLVMIR/openmp-llvm_38.mlir": 0.015413800000000321, "Target/LLVMIR/openmp-llvm_17.mlir": 0.012286399999999276, "Target/LLVMIR/llvmir-invalid_2.mlir": 0.006516399999999578, "Target/LLVMIR/arm-neon-2d.mlir": 0.008217799999999897, "Target/LLVMIR/openmp-llvm_47.mlir": 0.05076980000000049, "Target/LLVMIR/openmp-llvm_35.mlir": 0.012047799999999142, "Target/LLVMIR/llvmir-debug.mlir": 0.010550600000000543, "Target/LLVMIR/data-layout_0.mlir": 0.0064976000000001475, "Target/LLVMIR/openmp-llvm_25.mlir": 0.012557800000000442, "Target/LLVMIR/openmp-llvm_58.mlir": 0.015190200000000686, "Target/LLVMIR/openmp-llvm_23.mlir": 0.012965400000000215, "Target/LLVMIR/openmp-llvm_49.mlir": 0.010238599999999565, "Target/LLVMIR/openmp-llvm_19.mlir": 0.011422600000000217, "Target/LLVMIR/llvmir_15.mlir": 0.0004456000000004678, "Target/LLVMIR/openmp-llvm_50.mlir": 0.012093000000000131, "Target/LLVMIR/openmp-llvm_43.mlir": 0.011849599999999327, "Target/LLVMIR/llvmir-invalid_9.mlir": 0.005840200000000096, "Target/LLVMIR/llvmir-invalid_16.mlir": 0.0028577999999995995, "Target/LLVMIR/llvmir-invalid_1.mlir": 0.0057013999999995235, "Target/LLVMIR/llvmir_18.mlir": 0.010039199999999937, "Target/LLVMIR/openmp-llvm_1.mlir": 0.3856139999999996, "Target/LLVMIR/llvmir_17.mlir": 0.0003641999999999257, "Target/LLVMIR/openmp-llvm_27.mlir": 0.011759999999999594, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 0.01358900000000034, "Target/LLVMIR/llvmir_14.mlir": 0.0020650000000003387, "Target/LLVMIR/llvmir-invalid_3.mlir": 0.005800800000000095, "Target/LLVMIR/openmp-llvm_2.mlir": 0.019292800000000908, "Target/LLVMIR/llvmir_13.mlir": 0.002926799999998764, "Target/LLVMIR/llvmir_25.mlir": 0.002402399999999716, "Target/LLVMIR/llvmir_23.mlir": 0.011924199999999986, "Target/LLVMIR/openmp-llvm_14.mlir": 0.011635400000000119, "Target/LLVMIR/openmp-llvm_22.mlir": 0.012622199999999851, "Target/LLVMIR/openmp-llvm_3.mlir": 0.01199320000000057, "Target/LLVMIR/openmp-llvm_20.mlir": 0.011803799999999854, "Target/LLVMIR/openmp-llvm_18.mlir": 0.01181100000000015, "Target/LLVMIR/data-layout_3.mlir": 0.0004975999999999204, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 0.017750200000000403, "Target/LLVMIR/llvmir-types_1.mlir": 0.009877600000000087, "Target/LLVMIR/llvmir_8.mlir": 0.00825540000000018, "Target/LLVMIR/llvmir-invalid_10.mlir": 0.0058427999999992155, "Target/LLVMIR/openmp-llvm_31.mlir": 0.012896800000000042, "Target/LLVMIR/openmp-llvm_29.mlir": 0.013530800000000908, "Target/LLVMIR/openmp-llvm_8.mlir": 0.012857199999999125, "Target/LLVMIR/llvmir-types_0.mlir": 0.023861800000000245, "Target/LLVMIR/llvmir-invalid_7.mlir": 0.00670639999999878, "Target/LLVMIR/llvmir_3.mlir": 0.015739399999999647, "Target/LLVMIR/data-layout_1.mlir": 0.0006748000000001752, "Target/LLVMIR/openmp-llvm_41.mlir": 0.009047599999999534, "Target/LLVMIR/openmp-llvm_40.mlir": 0.008677799999999536, "Target/LLVMIR/data-layout_2.mlir": 0.0006801999999993313, "Target/LLVMIR/openmp-llvm_9.mlir": 0.013067800000000318, "Target/LLVMIR/llvmir_6.mlir": 0.01028440000000046, "Target/LLVMIR/openmp-llvm_15.mlir": 0.012003400000000396, "Target/LLVMIR/openmp-llvm_34.mlir": 0.008719600000000582, "Target/LLVMIR/openmp-llvm_5.mlir": 0.01224199999999911, "Target/LLVMIR/openmp-llvm_13.mlir": 0.01149640000000005, "Target/LLVMIR/x86vector.mlir": 0.027205799999998705, "Target/LLVMIR/llvmir_22.mlir": 0.01557459999999935, "Target/LLVMIR/openmp-llvm_39.mlir": 0.01356140000000039, "Target/LLVMIR/llvmir-invalid_5.mlir": 0.005786799999999914, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 0.015006400000000041, "Target/LLVMIR/vector-to-llvm-ir.mlir": 0.010853999999999076, "Target/LLVMIR/openmp-llvm_30.mlir": 0.012716999999999246, "Target/LLVMIR/openmp-llvm_24.mlir": 0.012349000000000387, "Target/SPIRV/module_1.mlir": 0.0041178000000002156, "Target/SPIRV/phi_8.mlir": 0.012013400000000729, "Target/SPIRV/memory-ops_3.mlir": 0.00645719999999983, "Target/SPIRV/memory-ops_1.mlir": 0.00845380000000091, "Target/SPIRV/decorations_4.mlir": 0.006133400000000222, "Target/SPIRV/phi_7.mlir": 0.011879799999999819, "Target/SPIRV/undef_0.mlir": 0.015956400000000315, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 0.04004900000000049, "Target/SPIRV/phi_0.mlir": 0.013939400000001, "Target/SPIRV/decorations_6.mlir": 0.007230400000000259, "Target/SPIRV/atomic-ops_0.mlir": 0.032558600000000125, "Target/SPIRV/decorations_3.mlir": 0.005754600000000209, "Target/SPIRV/logical-ops_0.mlir": 0.055511599999999814, "Target/SPIRV/ocl-ops.mlir": 0.03628140000000002, "Target/SPIRV/struct.mlir": 0.013642799999999511, "Target/SPIRV/image-ops.mlir": 0.013863800000000027, "Target/SPIRV/memory-ops_0.mlir": 0.009684599999999932, "Target/SPIRV/entry-point_0.mlir": 0.011991199999999935, "Target/SPIRV/memory-ops_4.mlir": 0.008108000000000004, "Target/SPIRV/decorations_7.mlir": 0.0024593999999993343, "Target/SPIRV/global-variable_0.mlir": 0.007703199999998844, "Target/SPIRV/cast-ops_0.mlir": 0.009657799999999384, "Target/SPIRV/decorations_0.mlir": 0.007266400000000317, "Target/SPIRV/phi_9.mlir": 0.011382399999999394, "Target/SPIRV/gl-ops.mlir": 0.045765800000000925, "Target/SPIRV/entry-point_1.mlir": 0.015009999999999479, "Target/SPIRV/matrix_1.mlir": 0.006262399999999957, "Target/SPIRV/global-variable_1.mlir": 0.006306399999999712, "Target/SPIRV/global-variable_2.mlir": 0.014405200000000206, "Target/SPIRV/execution-mode.mlir": 0.01159540000000021, "Target/SPIRV/loop_2.mlir": 0.027238599999999735, "Target/SPIRV/loop_0.mlir": 0.0248115999999996, "Target/SPIRV/module_3.mlir": 0.0034552000000005025, "Target/SPIRV/terminator.mlir": 0.013751600000000508, "Target/SPIRV/spec-constant_1.mlir": 0.009798399999999674, "Target/SPIRV/loop_3.mlir": 0.027388799999999946, "Target/SPIRV/decorations_1.mlir": 0.005596200000000806, "Target/SPIRV/composite-op_0.mlir": 0.020423599999999452, "Target/SPIRV/undef_1.mlir": 0.010610800000000609, "Target/SPIRV/array_0.mlir": 0.010137800000001107, "Target/SPIRV/spec-constant_3.mlir": 0.01800920000000019, "Target/SPIRV/bit-ops_0.mlir": 0.035037199999999304, "Target/SPIRV/spec-constant_2.mlir": 0.010263600000000395, "Target/SPIRV/barrier-ops.mlir": 0.013999800000000562, "Target/SPIRV/selection_0.mlir": 0.02315360000000055, "Target/SPIRV/cast-ops_2.mlir": 0.014453200000001231, "Target/SPIRV/cast-ops_1.mlir": 0.023156999999999074, "Target/SPIRV/spec-constant_0.mlir": 0.01607060000000047, "Target/SPIRV/non-uniform-ops_0.mlir": 0.04502200000000016, "Target/SPIRV/function-call.mlir": 0.03228419999999943, "Target/SPIRV/image.mlir": 0.00696399999999926, "Target/SPIRV/phi_1.mlir": 0.01364979999999889, "Target/SPIRV/memory-ops_2.mlir": 0.017177199999999004, "Target/SPIRV/sampled-image.mlir": 0.007959999999999922, "Target/SPIRV/module_0.mlir": 0.008751399999999876, "Target/SPIRV/decorations_2.mlir": 0.005426400000000342, "Target/SPIRV/phi_5.mlir": 0.03430039999999934, "Target/SPIRV/array_1.mlir": 0.005935599999999397, "Target/SPIRV/memory-ops_5.mlir": 0.013693400000001077, "Target/SPIRV/phi_6.mlir": 0.019990199999999448, "Target/SPIRV/decorations_5.mlir": 0.005561600000000055, "Target/SPIRV/loop_1.mlir": 0.03174279999999925, "Target/SPIRV/phi_3.mlir": 0.013968600000001174, "Target/SPIRV/phi_2.mlir": 0.014683800000000247, "Target/SPIRV/selection_1.mlir": 0.019959199999999556, "Target/SPIRV/selection_2.mlir": 0.020222200000000613, "Target/SPIRV/matrix_0.mlir": 0.018732799999999373, "Target/SPIRV/arithmetic-ops.mlir": 0.05159819999999939, "Target/SPIRV/module_2.mlir": 0.0032476000000002613, "Target/SPIRV/phi_4.mlir": 0.018567999999999075, "Target/SPIRV/group-ops_0.mlir": 0.01750380000000007, "Target/SPIRV/joint-matrix-ops_0.mlir": 0.01765039999999942, "Target/SPIRV/debug.mlir": 0.05410980000000052, "mlir-opt/outputfile.mlir": 0.0003591999999997597, "mlir-opt/nearmiss_0.mlir": 0.0005790000000004625, "mlir-opt/commandline.mlir": 0.00034919999999942774, "mlir-translate/commandline.mlir": 0.0003051999999996724, "mlir-translate/unregistered-dialects.mlir": 0.003191800000000455, "Dialect/traits_5.mlir": 0.00574579999999969, "Dialect/traits_1.mlir": 0.00400900000000064, "Dialect/traits_17.mlir": 0.004615200000000641, "Dialect/traits_13.mlir": 0.004384600000000205, "Dialect/traits_12.mlir": 0.005049200000000554, "Dialect/traits_11.mlir": 0.005313400000000001, "Dialect/traits_0.mlir": 0.004259399999999402, "Dialect/traits_16.mlir": 0.005927199999999288, "Dialect/traits_2.mlir": 0.00557940000000059, "Dialect/traits_10.mlir": 0.004377399999999909, "Dialect/traits_14.mlir": 0.005139599999999689, "Dialect/traits_4.mlir": 0.0059505999999998945, "Dialect/traits_3.mlir": 0.006337600000000521, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 0.007488200000000234, "Dialect/Vector/vector-transfer-flatten_4.mlir": 0.01047760000000011, "Dialect/Vector/canonicalize_82.mlir": 0.007747000000000526, "Dialect/Vector/vector-transpose-lowering_0.mlir": 0.003033800000000042, "Dialect/Vector/vector-transfer-flatten_6.mlir": 0.005099799999999277, "Dialect/Vector/canonicalize_41.mlir": 0.0063525999999995975, "Dialect/Vector/canonicalize_90.mlir": 0.0074687999999994755, "Dialect/Vector/canonicalize_9.mlir": 0.008132200000000011, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 0.012509200000000931, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 0.009064599999999246, "Dialect/Vector/vector-warp-distribute_19.mlir": 0.009998000000000219, "Dialect/Vector/canonicalize_70.mlir": 0.010456799999998623, "Dialect/Vector/bufferize_1.mlir": 0.004343799999999476, "Dialect/Vector/canonicalize_80.mlir": 0.005463800000001129, "Dialect/Vector/canonicalize_64.mlir": 0.00845600000000104, "Dialect/Vector/canonicalize_79.mlir": 0.004186999999998875, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 0.008319199999999683, "Dialect/Vector/vector-transpose-lowering_19.mlir": 0.0057993999999993665, "Dialect/Vector/canonicalize_22.mlir": 0.011750999999999578, "Dialect/Vector/canonicalize_54.mlir": 0.007613400000001036, "Dialect/Vector/canonicalize_44.mlir": 0.011528799999999251, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 0.007208199999999465, "Dialect/Vector/canonicalize_5.mlir": 0.004645600000000627, "Dialect/Vector/canonicalize_81.mlir": 0.006138199999999472, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 0.00868159999999989, "Dialect/Vector/canonicalize_60.mlir": 0.009309199999999861, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 0.007327399999999784, "Dialect/Vector/vector-mem-transforms.mlir": 0.04449520000000007, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 0.011833999999998924, "Dialect/Vector/canonicalize_25.mlir": 0.014214800000000593, "Dialect/Vector/canonicalize_8.mlir": 0.008691600000000221, "Dialect/Vector/canonicalize_61.mlir": 0.00946700000000078, "Dialect/Vector/canonicalize_14.mlir": 0.009028399999999692, "Dialect/Vector/vector-transpose-lowering_1.mlir": 0.0032522000000000163, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 0.00796359999999936, "Dialect/Vector/canonicalize_26.mlir": 0.013106799999999908, "Dialect/Vector/canonicalize_88.mlir": 0.008806799999999271, "Dialect/Vector/vector-warp-distribute_12.mlir": 0.011103799999997933, "Dialect/Vector/canonicalize_37.mlir": 0.010876400000000785, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 0.005262400000000866, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 0.003604599999999891, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 0.00670120000000054, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 0.008904200000000629, "Dialect/Vector/canonicalize_35.mlir": 0.007730799999998794, "Dialect/Vector/canonicalize_57.mlir": 0.011528799999999251, "Dialect/Vector/vector-transfer-unroll_3.mlir": 0.005306400000000622, "Dialect/Vector/vector-transfer-flatten_1.mlir": 0.008625399999999672, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 0.011102199999999129, "Dialect/Vector/canonicalize_103.mlir": 0.004074399999998946, "Dialect/Vector/canonicalize_77.mlir": 0.005262600000000362, "Dialect/Vector/canonicalize_24.mlir": 0.0083894000000015, "Dialect/Vector/canonicalize_19.mlir": 0.0056833999999980735, "Dialect/Vector/canonicalize_30.mlir": 0.006552999999999543, "Dialect/Vector/canonicalize_4.mlir": 0.004805399999997917, "Dialect/Vector/vector-transpose-lowering_20.mlir": 0.005739399999998796, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 0.009695200000001592, "Dialect/Vector/vector-transfer-flatten_3.mlir": 0.0048518000000001395, "Dialect/Vector/vector-unroll-options.mlir": 0.022823199999999134, "Dialect/Vector/bufferize_0.mlir": 0.006100399999999695, "Dialect/Vector/canonicalize_66.mlir": 0.010944000000000642, "Dialect/Vector/canonicalize_87.mlir": 0.009116800000001035, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 0.005761000000001104, "Dialect/Vector/vector-warp-distribute_2.mlir": 0.011399399999999105, "Dialect/Vector/vector-transpose-lowering_17.mlir": 0.00332779999999957, "Dialect/Vector/canonicalize_3.mlir": 0.005095399999999017, "Dialect/Vector/vector-transpose-lowering_7.mlir": 0.006103999999999133, "Dialect/Vector/canonicalize_105.mlir": 0.004113599999999451, "Dialect/Vector/vector-warp-distribute_4.mlir": 0.007494399999998791, "Dialect/Vector/vector-transpose-lowering_15.mlir": 0.005588999999997668, "Dialect/Vector/vector-transpose-lowering_4.mlir": 0.005220199999999409, "Dialect/Vector/canonicalize_98.mlir": 0.009571399999998675, "Dialect/Vector/vector-transpose-lowering_8.mlir": 0.005466799999999239, "Dialect/Vector/vector-transpose-lowering_6.mlir": 0.005691200000001118, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 0.00634539999999788, "Dialect/Vector/vector-transpose-lowering_13.mlir": 0.0035698000000024877, "Dialect/Vector/canonicalize_63.mlir": 0.01171820000000139, "Dialect/Vector/canonicalize_97.mlir": 0.007095599999999536, "Dialect/Vector/vector-transpose-lowering_14.mlir": 0.0042680000000018484, "Dialect/Vector/canonicalize_15.mlir": 0.008888000000001738, "Dialect/Vector/vector-transpose-lowering_21.mlir": 0.0038997999999992317, "Dialect/Vector/canonicalize_110.mlir": 0.48749459999999945, "Dialect/Vector/canonicalize_102.mlir": 0.004865600000002246, "Dialect/Vector/vector-warp-distribute_14.mlir": 0.009206399999999348, "Dialect/Vector/canonicalize_109.mlir": 0.007281800000001226, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 0.005127799999999638, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 0.007286399999998139, "Dialect/Vector/canonicalize_106.mlir": 0.006429800000000796, "Dialect/Vector/canonicalize_49.mlir": 0.008494400000000724, "Dialect/Vector/canonicalize_99.mlir": 0.005850599999999417, "Dialect/Vector/canonicalize_58.mlir": 0.010585199999999873, "Dialect/Vector/vector-warp-distribute_17.mlir": 0.014333799999999997, "Dialect/Vector/vector-transpose-lowering_16.mlir": 0.003593399999999747, "Dialect/Vector/vector-transpose-lowering_9.mlir": 0.005563800000001606, "Dialect/Vector/canonicalize_85.mlir": 0.00871840000000077, "Dialect/Vector/canonicalize_73.mlir": 0.010587599999999498, "Dialect/Vector/canonicalize_11.mlir": 0.008746199999998793, "Dialect/Vector/canonicalize_50.mlir": 0.010862799999998174, "Dialect/Vector/canonicalize_17.mlir": 0.011131000000000313, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 0.005817799999999806, "Dialect/Vector/canonicalize_78.mlir": 0.0064969999999988206, "Dialect/Vector/canonicalize_68.mlir": 0.008226199999998584, "Dialect/Vector/canonicalize_75.mlir": 0.011772999999999456, "Dialect/Vector/bufferize_2.mlir": 0.006465999999997507, "Dialect/Vector/vector-warp-distribute_22.mlir": 0.009486400000000117, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 0.005231800000001385, "Dialect/Vector/canonicalize_18.mlir": 0.0029741999999998827, "Dialect/Vector/vector-transfer-flatten_2.mlir": 0.0044447999999988495, "Dialect/Vector/canonicalize_86.mlir": 0.00669240000000002, "Dialect/Vector/canonicalize_94.mlir": 0.003976799999998093, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 0.012446199999999408, "Dialect/Vector/vector-transfer-unroll_1.mlir": 0.006122799999999984, "Dialect/Vector/canonicalize_69.mlir": 0.0067703999999992, "Dialect/Vector/canonicalize_16.mlir": 0.010758400000000279, "Dialect/Vector/canonicalize_1.mlir": 0.004858600000000024, "Dialect/Vector/canonicalize_12.mlir": 0.00533280000000218, "Dialect/Vector/vector-transfer-flatten_5.mlir": 0.006709200000000237, "Dialect/Vector/canonicalize_76.mlir": 0.013588000000001443, "Dialect/Vector/canonicalize_108.mlir": 0.008786599999999112, "Dialect/Vector/canonicalize_23.mlir": 0.006235999999998398, "Dialect/Vector/vector-transfer-unroll_2.mlir": 0.005050400000001787, "Dialect/Vector/vector-transpose-lowering_18.mlir": 0.005495600000000422, "Dialect/Vector/canonicalize_28.mlir": 0.007244800000000851, "Dialect/Vector/canonicalize_55.mlir": 0.0048644000000024334, "Dialect/Vector/vector-transfer-unroll_4.mlir": 0.0066214000000002216, "Dialect/Vector/vector-transpose-lowering_3.mlir": 0.0035624000000012757, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 0.014522400000001313, "Dialect/Vector/canonicalize_67.mlir": 0.012927199999998607, "Dialect/Vector/canonicalize_100.mlir": 0.008703800000000683, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 0.021529599999999503, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 0.008949799999999185, "Dialect/Vector/canonicalize_71.mlir": 0.006927400000000717, "Dialect/Vector/canonicalize_27.mlir": 0.020786800000001902, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 0.02932259999999758, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 0.013233800000000429, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 0.007818000000000325, "Dialect/Vector/canonicalize_38.mlir": 0.007466999999999757, "Dialect/Vector/canonicalize_20.mlir": 0.005347600000001762, "Dialect/Vector/canonicalize_111.mlir": 0.010546600000000694, "Dialect/Vector/canonicalize_72.mlir": 0.010016999999999143, "Dialect/Vector/canonicalize_21.mlir": 0.00862019999999859, "Dialect/Vector/vector-transpose-lowering_10.mlir": 0.005317600000000766, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 0.004895200000001409, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 0.006184999999999263, "Dialect/Vector/canonicalize_10.mlir": 0.005675400000001218, "Dialect/Vector/vector-warp-distribute_11.mlir": 0.007915800000000672, "Dialect/Vector/vector-warp-distribute_21.mlir": 0.005273800000000506, "Dialect/Vector/canonicalize_65.mlir": 0.010300400000002697, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 0.009417799999999943, "Dialect/Vector/vector-transpose-lowering_2.mlir": 0.004874599999999419, "Dialect/Vector/vector-warp-distribute_23.mlir": 0.012686200000001691, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 0.0062595999999985, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 0.0067384000000004106, "Dialect/Vector/canonicalize_84.mlir": 0.007572999999999297, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 0.005913400000000024, "Dialect/Vector/canonicalize_7.mlir": 0.007918800000001624, "Dialect/Vector/canonicalize_39.mlir": 0.006103399999997805, "Dialect/Vector/canonicalize_92.mlir": 0.0070216000000016265, "Dialect/Vector/canonicalize_101.mlir": 0.0039607999999986985, "Dialect/Vector/vector-warp-distribute_18.mlir": 0.009566200000000436, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 0.00791719999999998, "Dialect/Vector/vector-transfer-flatten_0.mlir": 0.006497999999999138, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 0.0055881999999996875, "Dialect/Vector/canonicalize_0.mlir": 0.0003325999999987062, "Dialect/Vector/vector-warp-distribute_7.mlir": 0.005295599999999468, "Dialect/Vector/invalid_0.mlir": 0.00038279999999986104, "Dialect/Vector/canonicalize_29.mlir": 0.01305059999999969, "Dialect/Vector/canonicalize_6.mlir": 0.008459600000000478, "Dialect/Vector/vector-warp-distribute_6.mlir": 0.008930800000001682, "Dialect/Vector/vector-transpose-lowering_5.mlir": 0.006211799999999812, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 0.010225800000000618, "Dialect/Vector/canonicalize_45.mlir": 0.006853399999999965, "Dialect/Vector/canonicalize_32.mlir": 0.006370599999999627, "Dialect/Vector/canonicalize_83.mlir": 0.009986599999999157, "Dialect/Vector/canonicalize_74.mlir": 0.01166379999999947, "Dialect/Vector/vector-transfer-unroll_0.mlir": 0.021801999999999565, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 0.006189599999999018, "Dialect/Vector/canonicalize_56.mlir": 0.006732400000001348, "Dialect/Vector/canonicalize_107.mlir": 0.00766219999999862, "Dialect/Vector/canonicalize_59.mlir": 0.016873800000001892, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 0.008519799999999123, "Dialect/Vector/vector-transpose-lowering_12.mlir": 0.005337599999998588, "Dialect/Vector/canonicalize_91.mlir": 0.008841400000000022, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 0.009362200000001052, "Dialect/Vector/canonicalize_46.mlir": 0.0043047999999998865, "Dialect/Vector/canonicalize_93.mlir": 0.005597599999998692, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 0.011165200000002073, "Dialect/Vector/canonicalize_89.mlir": 0.008924000000001797, "Dialect/Vector/canonicalize_62.mlir": 0.012551600000000463, "Dialect/Vector/vector-warp-distribute_24.mlir": 0.008406999999999698, "Dialect/Vector/canonicalize_104.mlir": 0.0033195999999975356, "Dialect/Vector/vector-transpose-lowering_11.mlir": 0.005497200000002067, "Dialect/Vector/canonicalize_13.mlir": 0.005636000000001218, "Dialect/Vector/vector-warp-distribute_16.mlir": 0.009386200000000145, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 0.005419200000000046, "Dialect/Vector/vector-transfer-flatten_7.mlir": 0.008785199999999804, "Dialect/OpenACC/ops_8.mlir": 0.006950399999999491, "Dialect/OpenACC/canonicalize_5.mlir": 0.004615200000000641, "Dialect/OpenACC/canonicalize_2.mlir": 0.002846599999998034, "Dialect/OpenACC/canonicalize_8.mlir": 0.0036151999999987083, "Dialect/OpenACC/ops_11.mlir": 0.007301400000000058, "Dialect/OpenACC/ops_3.mlir": 0.016743400000001428, "Dialect/OpenACC/canonicalize_4.mlir": 0.004430200000001605, "Dialect/OpenACC/ops_0.mlir": 0.010109799999997903, "Dialect/OpenACC/canonicalize_3.mlir": 0.004827800000001048, "Dialect/OpenACC/ops_4.mlir": 0.020180600000000482, "Dialect/OpenACC/ops_9.mlir": 0.004523600000001693, "Dialect/OpenACC/ops_1.mlir": 0.013163000000000124, "Dialect/OpenACC/ops_2.mlir": 0.01944000000000017, "Dialect/OpenACC/canonicalize_1.mlir": 0.0046300000000002225, "Dialect/OpenACC/ops_6.mlir": 0.01173119999999983, "Dialect/OpenACC/ops_5.mlir": 0.01527279999999962, "Dialect/OpenACC/canonicalize_7.mlir": 0.002774400000001265, "Dialect/OpenACC/canonicalize_0.mlir": 0.004970399999999131, "Dialect/OpenACC/canonicalize_6.mlir": 0.0029644000000018877, "Dialect/OpenACC/ops_7.mlir": 0.009463600000000839, "Dialect/OpenACC/ops_10.mlir": 0.007669400000000337, "Dialect/PDL/ops_8.mlir": 0.012101200000000745, "Dialect/PDL/canonicalize.mlir": 0.007377600000000939, "Dialect/PDL/ops_11.mlir": 0.012525400000001241, "Dialect/PDL/ops_3.mlir": 0.014591400000000476, "Dialect/PDL/ops_12.mlir": 0.00640860000000032, "Dialect/PDL/ops_0.mlir": 0.00035400000000151977, "Dialect/PDL/ops_4.mlir": 0.014717999999999166, "Dialect/PDL/ops_1.mlir": 0.014941799999999717, "Dialect/PDL/ops_2.mlir": 0.009857599999998001, "Dialect/PDL/ops_6.mlir": 0.008338400000002365, "Dialect/PDL/ops_5.mlir": 0.012180399999999736, "Dialect/PDL/ops_10.mlir": 0.01063699999999983, "Dialect/Affine/simplify-structures_1.mlir": 0.01578580000000045, "Dialect/Affine/canonicalize_48.mlir": 0.004215400000001068, "Dialect/Affine/loop-tiling_0.mlir": 0.00037179999999921166, "Dialect/Affine/canonicalize_9.mlir": 0.004130399999999668, "Dialect/Affine/load-store_10.mlir": 0.004612999999997669, "Dialect/Affine/ops_8.mlir": 0.0045926000000008575, "Dialect/Affine/canonicalize_54.mlir": 0.004191000000000144, "Dialect/Affine/canonicalize_44.mlir": 0.004007999999998901, "Dialect/Affine/simplify-structures_6.mlir": 0.006105999999999767, "Dialect/Affine/canonicalize_60.mlir": 0.0056844000000012326, "Dialect/Affine/canonicalize_61.mlir": 0.0041694000000006785, "Dialect/Affine/loop-tiling_12.mlir": 0.0003391999999990958, "Dialect/Affine/canonicalize_14.mlir": 0.003583399999999415, "Dialect/Affine/canonicalize_37.mlir": 0.007209399999999278, "Dialect/Affine/constant-fold_1.mlir": 0.005170400000000086, "Dialect/Affine/canonicalize_47.mlir": 0.003008399999998801, "Dialect/Affine/canonicalize_35.mlir": 0.005154799999999682, "Dialect/Affine/simplify-structures_3.mlir": 0.004095599999999422, "Dialect/Affine/canonicalize_57.mlir": 0.004447799999999802, "Dialect/Affine/canonicalize_19.mlir": 0.0033629999999988057, "Dialect/Affine/canonicalize_36.mlir": 0.006844200000000455, "Dialect/Affine/canonicalize_40.mlir": 0.007244000000000028, "Dialect/Affine/dma_0.mlir": 0.0003274000000004662, "Dialect/Affine/ops_4.mlir": 0.009636800000001245, "Dialect/Affine/canonicalize_15.mlir": 0.005955000000000155, "Dialect/Affine/canonicalize_49.mlir": 0.004298599999998487, "Dialect/Affine/constant-fold_0.mlir": 0.004449400000001447, "Dialect/Affine/slicing-utils_2.mlir": 0.004366600000000176, "Dialect/Affine/canonicalize_11.mlir": 0.0045042000000023565, "Dialect/Affine/canonicalize_50.mlir": 0.0027313999999989845, "Dialect/Affine/canonicalize_17.mlir": 0.005458000000001561, "Dialect/Affine/canonicalize_18.mlir": 0.005701400000000944, "Dialect/Affine/ops_1.mlir": 0.009548199999997564, "Dialect/Affine/simplify-structures_4.mlir": 0.009240400000001614, "Dialect/Affine/canonicalize_16.mlir": 0.004894000000001597, "Dialect/Affine/canonicalize_12.mlir": 0.004823200000001293, "Dialect/Affine/ops_6.mlir": 0.008856199999999603, "Dialect/Affine/constant-fold_2.mlir": 0.004433600000001548, "Dialect/Affine/simplify-structures_7.mlir": 0.005229599999998414, "Dialect/Affine/canonicalize_52.mlir": 0.005019800000002306, "Dialect/Affine/canonicalize_55.mlir": 0.004262600000001271, "Dialect/Affine/canonicalize_53.mlir": 0.0048259999999999085, "Dialect/Affine/canonicalize_51.mlir": 0.002726200000000745, "Dialect/Affine/simplify-structures_9.mlir": 0.0030857999999994944, "Dialect/Affine/canonicalize_38.mlir": 0.004446200000000999, "Dialect/Affine/simplify-structures_2.mlir": 0.002603199999998651, "Dialect/Affine/canonicalize_10.mlir": 0.0032492000000019063, "Dialect/Affine/loop-tiling-parametric_0.mlir": 0.00033679999999947086, "Dialect/Affine/canonicalize_0.mlir": 0.00031160000000056697, "Dialect/Affine/invalid_0.mlir": 0.00033460000000218315, "Dialect/Affine/canonicalize_6.mlir": 0.004611400000001709, "Dialect/Affine/canonicalize_45.mlir": 0.003951399999999694, "Dialect/Affine/dma-generate_0.mlir": 0.00031140000000107193, "Dialect/Affine/canonicalize_56.mlir": 0.0031267999999982977, "Dialect/Affine/simplify-structures_8.mlir": 0.0035089999999996734, "Dialect/Affine/canonicalize_46.mlir": 0.0033021999999988338, "Dialect/Affine/slicing-utils_3.mlir": 0.003325399999999945, "Dialect/Affine/canonicalize_62.mlir": 0.00414519999999925, "Dialect/Affine/loop-tiling-validity_0.mlir": 0.0003119999999995571, "Dialect/Affine/load-store_0.mlir": 0.0003437999999988506, "Dialect/Affine/canonicalize_13.mlir": 0.005054400000000214, "Dialect/Affine/loop-coalescing_0.mlir": 0.019629800000001297, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 0.0026718000000016673, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 0.004324399999998718, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 0.0032071999999999435, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 0.003890200000000732, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 0.004112999999998123, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 0.003897200000000112, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 0.0035013999999989665, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 0.0032272000000006075, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 0.004657199999999762, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 0.004273200000000088, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 0.004039399999999205, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 0.00414260000000013, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 0.004403999999999542, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 0.004444200000000365, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 0.0026523999999994883, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 0.004809199999999692, "Dialect/Bufferization/canonicalize_9.mlir": 0.004698400000000902, "Dialect/Bufferization/canonicalize_5.mlir": 0.006690000000000395, "Dialect/Bufferization/canonicalize_2.mlir": 0.006076999999999088, "Dialect/Bufferization/canonicalize_8.mlir": 0.0043200000000013, "Dialect/Bufferization/canonicalize_14.mlir": 0.004898600000001352, "Dialect/Bufferization/canonicalize_4.mlir": 0.008183800000000473, "Dialect/Bufferization/ops.mlir": 0.020595599999998625, "Dialect/Bufferization/canonicalize_3.mlir": 0.010496200000000044, "Dialect/Bufferization/canonicalize_15.mlir": 0.004736800000000585, "Dialect/Bufferization/canonicalize_11.mlir": 0.0046930000000003245, "Dialect/Bufferization/canonicalize_1.mlir": 0.006831400000001509, "Dialect/Bufferization/canonicalize_12.mlir": 0.006283600000000433, "Dialect/Bufferization/canonicalize_10.mlir": 0.007143999999999551, "Dialect/Bufferization/canonicalize_7.mlir": 0.006946200000001568, "Dialect/Bufferization/canonicalize_0.mlir": 0.004422999999999888, "Dialect/Bufferization/inlining.mlir": 0.004586399999999458, "Dialect/Bufferization/canonicalize_6.mlir": 0.0046523999999976695, "Dialect/Bufferization/canonicalize_13.mlir": 0.005494200000001115, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 0.003803800000000024, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 0.006994600000001583, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 0.004114200000000778, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 0.007163600000001225, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 0.004680200000001378, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 0.0031788000000005923, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 0.0010755999999986442, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 0.010099200000001928, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 0.0031589999999994236, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 0.009336999999999308, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 0.008466999999998847, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 0.011976799999999344, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 0.006813600000000974, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 0.007130200000000286, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 0.013943199999999933, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 0.013231400000000804, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 0.004096200000000749, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 0.009014999999999418, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 0.008428800000001502, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 0.005647400000000857, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 0.005498599999998533, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 0.009904399999999213, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 0.016225000000000024, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 0.004145800000000577, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 0.02480380000000082, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 0.0066920000000010305, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 0.0020806000000021642, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 0.005889000000001943, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 0.004861800000000471, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 0.014615000000000577, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 0.00581319999999721, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 0.016237399999999978, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 0.006469999999998777, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 0.021219800000000077, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 0.012631999999999265, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 0.015260800000001495, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 0.018751199999999812, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 0.011302399999999579, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 0.006690799999998376, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 0.008149600000001556, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 0.008853400000000988, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 0.030320199999999888, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 0.0042811999999997855, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 0.008065600000000473, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 0.009480200000001559, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 0.0062327999999979514, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 0.005715799999998694, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 0.007230600000002596, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 0.01180299999999761, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 0.012344199999998296, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 0.013986399999998867, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 0.011551000000000044, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 0.008829800000000887, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 0.005505600000000754, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 0.008229199999999538, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 0.0038284000000004424, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 0.008042199999999866, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 0.00817779999999857, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 0.009064599999999246, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 0.014844600000000697, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 0.008386600000000044, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 0.006509800000000609, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 0.005087199999999825, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 0.007660599999999818, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 0.005117400000000316, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 0.007930799999999748, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 0.003915600000001973, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 0.0058049999999980175, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 0.016664000000000102, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 0.015400800000000459, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 0.007215199999998844, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 0.00034480000000201014, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 0.01138819999999896, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 0.01278599999999983, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 0.018104200000001923, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 0.007708400000001348, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 0.003165799999999308, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 0.004166400000002568, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 0.0010780000000011115, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 0.00972420000000227, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 0.0065199999999975946, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 0.0105306000000013, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 0.001642200000000571, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 0.0031647999999989906, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 0.0065280000000001335, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 0.012313199999999825, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 0.0068875999999988835, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 0.017985799999999587, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 0.008056000000001973, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 0.012765000000001692, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 0.005140199999999595, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 0.005314999999998804, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 0.006456599999998503, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 0.000879999999997949, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 0.010926200000000108, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 0.0023047999999988634, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 0.0028146000000020877, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 0.011554399999999987, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 0.01244920000000036, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 0.006588200000001621, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 0.0064466000000010125, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 0.00933520000000101, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 0.011158599999998842, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 0.007680200000001492, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 0.006270799999998644, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 0.0040519999999986565, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 0.009311600000000909, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 0.01079560000000015, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 0.010391799999999307, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 0.003411599999998316, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 0.006150200000001859, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 0.6151116000000002, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 0.012514599999997244, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 0.010102000000000545, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 0.012705600000001028, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 0.010699599999998099, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 0.0054127999999991514, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 0.0042514000000011265, "Dialect/Quant/parse-uniform_14.mlir": 0.004116999999999394, "Dialect/Quant/parse-uniform_12.mlir": 0.0035086000000006832, "Dialect/Quant/parse-uniform_10.mlir": 0.0031021999999978787, "Dialect/Quant/parse-any_2.mlir": 0.003900400000000559, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 0.00028979999999876325, "Dialect/Quant/canonicalize_2.mlir": 0.005725599999999531, "Dialect/Quant/parse-any_3.mlir": 0.003337799999999902, "Dialect/Quant/parse-uniform_8.mlir": 0.0035089999999996734, "Dialect/Quant/parse-calibrated_0.mlir": 0.0003440000000011878, "Dialect/Quant/parse-uniform_0.mlir": 0.000311800000000062, "Dialect/Quant/parse-uniform_15.mlir": 0.003074000000000865, "Dialect/Quant/parse-uniform_13.mlir": 0.003069199999998773, "Dialect/Quant/parse-uniform_16.mlir": 0.0037263999999993303, "Dialect/Quant/parse-uniform-invalid_0.mlir": 0.00038660000000163565, "Dialect/Quant/parse-uniform_6.mlir": 0.002577200000001767, "Dialect/Quant/canonicalize_1.mlir": 0.00731219999999837, "Dialect/Quant/parse-uniform_11.mlir": 0.003614400000000728, "Dialect/Quant/parse-uniform_2.mlir": 0.003980999999998858, "Dialect/Quant/parse-uniform_4.mlir": 0.003490199999998822, "Dialect/Quant/parse-any-invalid_0.mlir": 0.0003388000000001057, "Dialect/Quant/parse-uniform_3.mlir": 0.003574199999999905, "Dialect/Quant/parse-calibrated_1.mlir": 0.0030122000000005755, "Dialect/Quant/parse-any_1.mlir": 0.0036051999999983765, "Dialect/Quant/canonicalize_0.mlir": 0.00032119999999906667, "Dialect/Quant/parse-uniform_17.mlir": 0.002752000000000976, "Dialect/Quant/parse-uniform_1.mlir": 0.002780200000000832, "Dialect/Quant/parse-any_0.mlir": 0.0003183999999976095, "Dialect/Quant/parse-uniform_9.mlir": 0.002494399999997654, "Dialect/Quant/parse-uniform_7.mlir": 0.003672799999998233, "Dialect/Quant/parse-uniform_5.mlir": 0.0034223999999994704, "Dialect/Math/expand-math_0.mlir": 0.006171599999998989, "Dialect/Tensor/canonicalize_48.mlir": 0.007647599999998533, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 0.009256999999999493, "Dialect/Tensor/canonicalize_82.mlir": 0.00302199999999857, "Dialect/Tensor/bufferize_19.mlir": 0.004215600000000564, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 0.00889319999999998, "Dialect/Tensor/canonicalize_41.mlir": 0.00907579999999939, "Dialect/Tensor/bufferize_22.mlir": 0.005382199999999671, "Dialect/Tensor/bufferize_15.mlir": 0.006836199999997916, "Dialect/Tensor/canonicalize_90.mlir": 0.011852400000000785, "Dialect/Tensor/canonicalize_9.mlir": 0.00533140000000003, "Dialect/Tensor/one-shot-bufferize_8.mlir": 0.0085156000000012, "Dialect/Tensor/canonicalize_70.mlir": 0.0092314000000016, "Dialect/Tensor/bufferize_1.mlir": 0.0035949999999985494, "Dialect/Tensor/one-shot-bufferize_10.mlir": 0.007053200000001425, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 0.009081799999998452, "Dialect/Tensor/bufferize_14.mlir": 0.007573399999998287, "Dialect/Tensor/canonicalize_80.mlir": 0.006236200000000735, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 0.00711159999999893, "Dialect/Tensor/canonicalize_64.mlir": 0.006928400000001033, "Dialect/Tensor/canonicalize_79.mlir": 0.021845399999997996, "Dialect/Tensor/one-shot-bufferize_6.mlir": 0.023426399999999604, "Dialect/Tensor/bufferize_27.mlir": 0.009341599999999062, "Dialect/Tensor/canonicalize_22.mlir": 0.00952000000000055, "Dialect/Tensor/one-shot-bufferize_2.mlir": 0.0069608000000016546, "Dialect/Tensor/bufferize_21.mlir": 0.00902680000000089, "Dialect/Tensor/canonicalize_54.mlir": 0.007036399999998366, "Dialect/Tensor/canonicalize_44.mlir": 0.008929999999998018, "Dialect/Tensor/canonicalize_2.mlir": 0.004474999999999341, "Dialect/Tensor/canonicalize_81.mlir": 0.004291799999998602, "Dialect/Tensor/canonicalize_60.mlir": 0.00736220000000003, "Dialect/Tensor/bufferize_6.mlir": 0.0046345999999999775, "Dialect/Tensor/canonicalize_25.mlir": 0.008576400000001172, "Dialect/Tensor/canonicalize_8.mlir": 0.006908599999999865, "Dialect/Tensor/canonicalize_61.mlir": 0.008999599999998508, "Dialect/Tensor/split-padding_0.mlir": 0.008434199999999236, "Dialect/Tensor/canonicalize_14.mlir": 0.010953000000000657, "Dialect/Tensor/canonicalize_26.mlir": 0.011869000000001507, "Dialect/Tensor/canonicalize_88.mlir": 0.01134839999999997, "Dialect/Tensor/canonicalize_37.mlir": 0.0045410000000003945, "Dialect/Tensor/canonicalize_47.mlir": 0.007004000000000588, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 0.010263599999998974, "Dialect/Tensor/canonicalize_35.mlir": 0.007124799999999709, "Dialect/Tensor/canonicalize_57.mlir": 0.007601199999999153, "Dialect/Tensor/canonicalize_77.mlir": 0.008362399999998615, "Dialect/Tensor/canonicalize_24.mlir": 0.011714200000000119, "Dialect/Tensor/canonicalize_19.mlir": 0.005266399999999294, "Dialect/Tensor/bufferize_13.mlir": 0.006035599999998453, "Dialect/Tensor/canonicalize_30.mlir": 0.01398800000000051, "Dialect/Tensor/canonicalize_4.mlir": 0.0036454000000020414, "Dialect/Tensor/one-shot-bufferize_5.mlir": 0.004813400000000456, "Dialect/Tensor/canonicalize_36.mlir": 0.008126000000001455, "Dialect/Tensor/bufferize_0.mlir": 0.0035733999999990828, "Dialect/Tensor/canonicalize_66.mlir": 0.004465600000000336, "Dialect/Tensor/canonicalize_87.mlir": 0.012783600000000206, "Dialect/Tensor/bufferize_8.mlir": 0.003386599999998907, "Dialect/Tensor/canonicalize_3.mlir": 0.005849399999999605, "Dialect/Tensor/canonicalize_40.mlir": 0.008670000000000755, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 0.009467200000000276, "Dialect/Tensor/one-shot-bufferize_9.mlir": 0.00866280000000188, "Dialect/Tensor/bufferize_16.mlir": 0.006002800000001684, "Dialect/Tensor/bufferize_28.mlir": 0.00620140000000049, "Dialect/Tensor/canonicalize_98.mlir": 0.007901400000000081, "Dialect/Tensor/bufferize_9.mlir": 0.008328800000001024, "Dialect/Tensor/bufferize_20.mlir": 0.009601000000000682, "Dialect/Tensor/one-shot-bufferize_1.mlir": 0.010847200000000612, "Dialect/Tensor/canonicalize_63.mlir": 0.007525200000000609, "Dialect/Tensor/canonicalize_97.mlir": 0.004931799999999953, "Dialect/Tensor/canonicalize_15.mlir": 0.008429000000000996, "Dialect/Tensor/bufferize_23.mlir": 0.004401200000000926, "Dialect/Tensor/bufferize_18.mlir": 0.003450200000000336, "Dialect/Tensor/canonicalize_49.mlir": 0.007834199999999214, "Dialect/Tensor/canonicalize_58.mlir": 0.006967000000000212, "Dialect/Tensor/canonicalize_95.mlir": 0.00995099999999809, "Dialect/Tensor/canonicalize_42.mlir": 0.006625000000002501, "Dialect/Tensor/canonicalize_85.mlir": 0.00746859999999856, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 0.009885199999999372, "Dialect/Tensor/canonicalize_73.mlir": 0.010492200000001617, "Dialect/Tensor/canonicalize_11.mlir": 0.006217799999998874, "Dialect/Tensor/canonicalize_50.mlir": 0.005554599999999255, "Dialect/Tensor/canonicalize_17.mlir": 0.007838200000000484, "Dialect/Tensor/canonicalize_78.mlir": 0.012389799999999696, "Dialect/Tensor/canonicalize_68.mlir": 0.008660799999998404, "Dialect/Tensor/canonicalize_75.mlir": 0.007889000000000123, "Dialect/Tensor/bufferize_2.mlir": 0.003477399999999875, "Dialect/Tensor/canonicalize_18.mlir": 0.003555800000000886, "Dialect/Tensor/canonicalize_86.mlir": 0.008259599999999524, "Dialect/Tensor/canonicalize_31.mlir": 0.005942999999999188, "Dialect/Tensor/canonicalize_94.mlir": 0.005582599999999616, "Dialect/Tensor/canonicalize_69.mlir": 0.007688200000001188, "Dialect/Tensor/canonicalize_16.mlir": 0.010775000000001, "Dialect/Tensor/canonicalize_1.mlir": 0.004731400000000008, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 0.009351399999999899, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 0.006272000000001299, "Dialect/Tensor/canonicalize_12.mlir": 0.004015999999998599, "Dialect/Tensor/bufferize_26.mlir": 0.008929800000001365, "Dialect/Tensor/canonicalize_76.mlir": 0.008553200000000061, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 0.008606199999999831, "Dialect/Tensor/bufferize_4.mlir": 0.003995599999998945, "Dialect/Tensor/canonicalize_23.mlir": 0.009972000000001913, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 0.010238199999997732, "Dialect/Tensor/canonicalize_52.mlir": 0.010217000000000098, "Dialect/Tensor/canonicalize_28.mlir": 0.012922600000001694, "Dialect/Tensor/canonicalize_55.mlir": 0.008598200000000134, "Dialect/Tensor/canonicalize_53.mlir": 0.007982200000000716, "Dialect/Tensor/canonicalize_43.mlir": 0.005963199999999347, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 0.010744200000002025, "Dialect/Tensor/canonicalize_51.mlir": 0.010113800000002015, "Dialect/Tensor/canonicalize_34.mlir": 0.011977200000001176, "Dialect/Tensor/canonicalize_67.mlir": 0.008167000000000257, "Dialect/Tensor/one-shot-bufferize_3.mlir": 0.0055182000000002064, "Dialect/Tensor/bufferize_17.mlir": 0.00725879999999961, "Dialect/Tensor/bufferize_25.mlir": 0.010039199999999937, "Dialect/Tensor/canonicalize_71.mlir": 0.0073160000000001444, "Dialect/Tensor/canonicalize_27.mlir": 0.010739799999998922, "Dialect/Tensor/canonicalize_38.mlir": 0.005627400000000194, "Dialect/Tensor/canonicalize_20.mlir": 0.004465799999999831, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 0.007627199999998879, "Dialect/Tensor/canonicalize_72.mlir": 0.009555199999999786, "Dialect/Tensor/canonicalize_21.mlir": 0.006770800000001032, "Dialect/Tensor/canonicalize_10.mlir": 0.010638199999999643, "Dialect/Tensor/bufferize_12.mlir": 0.005711600000000772, "Dialect/Tensor/one-shot-bufferize_4.mlir": 0.008068400000001929, "Dialect/Tensor/canonicalize_65.mlir": 0.005706600000002027, "Dialect/Tensor/bufferize_24.mlir": 0.007580800000002341, "Dialect/Tensor/canonicalize_84.mlir": 0.009426399999998124, "Dialect/Tensor/canonicalize_7.mlir": 0.0064346000000000455, "Dialect/Tensor/split-padding_1.mlir": 0.00895659999999907, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 0.00669719999999927, "Dialect/Tensor/bufferize_11.mlir": 0.0066662000000007994, "Dialect/Tensor/canonicalize_39.mlir": 0.0058806000000004134, "Dialect/Tensor/one-shot-bufferize_0.mlir": 0.011286400000000186, "Dialect/Tensor/canonicalize_92.mlir": 0.003586799999999357, "Dialect/Tensor/bufferize_10.mlir": 0.0055083999999993695, "Dialect/Tensor/canonicalize_0.mlir": 0.004442800000001057, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 0.009078999999999837, "Dialect/Tensor/canonicalize_29.mlir": 0.010905199999999126, "Dialect/Tensor/canonicalize_6.mlir": 0.006121000000001686, "Dialect/Tensor/one-shot-bufferize_7.mlir": 0.012691000000000941, "Dialect/Tensor/canonicalize_45.mlir": 0.00864880000000028, "Dialect/Tensor/canonicalize_32.mlir": 0.007697199999998361, "Dialect/Tensor/canonicalize_83.mlir": 0.0040077999999994065, "Dialect/Tensor/canonicalize_74.mlir": 0.008296200000000909, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 0.007837799999998651, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 0.008634000000000697, "Dialect/Tensor/canonicalize_56.mlir": 0.0061214000000006765, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 0.01013939999999991, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 0.011273199999999406, "Dialect/Tensor/canonicalize_59.mlir": 0.009138200000001007, "Dialect/Tensor/canonicalize_96.mlir": 0.004259400000000824, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 0.00870219999999904, "Dialect/Tensor/canonicalize_91.mlir": 0.010891200000000368, "Dialect/Tensor/canonicalize_46.mlir": 0.007754800000000728, "Dialect/Tensor/bufferize_30.mlir": 0.008132599999999001, "Dialect/Tensor/canonicalize_93.mlir": 0.005410599999999021, "Dialect/Tensor/canonicalize_89.mlir": 0.011339000000000965, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 0.010465399999998227, "Dialect/Tensor/canonicalize_62.mlir": 0.006317400000000362, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 0.010230999999998857, "Dialect/Tensor/bufferize_7.mlir": 0.002626799999998752, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 0.009166999999999348, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 0.009387799999998947, "Dialect/Tensor/canonicalize_33.mlir": 0.008073799999999664, "Dialect/Tensor/canonicalize_13.mlir": 0.006231999999999971, "Dialect/Tensor/bufferize_3.mlir": 0.002938199999999824, "Dialect/Tensor/bufferize_5.mlir": 0.002017600000002062, "Dialect/Tensor/bufferize_29.mlir": 0.005084600000000705, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 0.007938000000001466, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 0.006662800000000857, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 0.003067000000001485, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 0.006476200000000177, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 0.009129000000001497, "Dialect/Tosa/constant-op-fold_14.mlir": 0.007643600000000106, "Dialect/Tosa/broadcast.mlir": 0.05128039999999885, "Dialect/Tosa/constant_folding.mlir": 0.002646200000000931, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 0.007525199999997767, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 0.005726400000000353, "Dialect/Tosa/constant-op-fold_24.mlir": 0.011830399999999486, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 0.00490039999999965, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 0.006756599999999935, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 0.005149800000000937, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 0.008673999999999182, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 0.004203400000000102, "Dialect/Tosa/constant-op-fold_27.mlir": 0.010659999999998605, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 0.00795880000000011, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 0.00569500000000005, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 0.02424859999999853, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 0.004010000000002378, "Dialect/Tosa/constant-op-fold_36.mlir": 0.00640160000000094, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 0.004986000000002377, "Dialect/Tosa/constant-op-fold_4.mlir": 0.005634200000000078, "Dialect/Tosa/constrained_shapes.mlir": 0.004709200000002056, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 0.007346999999998616, "Dialect/Tosa/quant-test.mlir": 0.009389400000000592, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 0.0031413999999983845, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 0.003150999999999726, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 0.009109200000000327, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 0.005269400000000246, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 0.005405199999998445, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 0.005676800000000526, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 0.007719600000001492, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 0.005708200000000829, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 0.011179199999997991, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 0.00759960000000035, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 0.004084000000000287, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 0.006748600000000238, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 0.006096400000001267, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 0.008604599999998186, "Dialect/Tosa/constant-op-fold_1.mlir": 0.0073715999999990345, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 0.007365799999999467, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 0.007223600000000374, "Dialect/Tosa/constant-op-fold_9.mlir": 0.005326999999999771, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 0.005121199999999248, "Dialect/Tosa/constant-op-fold_3.mlir": 0.005537000000001058, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 0.005162999999998874, "Dialect/Tosa/constant-op-fold_15.mlir": 0.007662799999999947, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 0.009723800000000438, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 0.004786800000002245, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 0.005853400000000874, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 0.00742699999999843, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 0.005654599999999732, "Dialect/Tosa/constant-op-fold_10.mlir": 0.006699800000001232, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 0.007612000000000308, "Dialect/Tosa/constant-op-fold_17.mlir": 0.005969799999999736, "Dialect/Tosa/constant-op-fold_21.mlir": 0.007338200000000938, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 0.0003804000000002361, "Dialect/Tosa/constant-op-fold_2.mlir": 0.007251399999998398, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 0.009012200000000803, "Dialect/Tosa/constant-op-fold_23.mlir": 0.009329599999998096, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 0.007674600000001419, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 0.009973999999999705, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 0.005584199999998418, "Dialect/Tosa/constant-op-fold_39.mlir": 0.006575599999999326, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 0.007440800000000536, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 0.02168180000000177, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 0.004932199999998943, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 0.008151000000000862, "Dialect/Tosa/constant-op-fold_33.mlir": 0.007310200000000577, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 0.01737580000000207, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 0.008472600000001763, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 0.00828599999999824, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 0.006626199999999471, "Dialect/Tosa/constant-op-fold_13.mlir": 0.006768600000000902, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 0.005170400000000086, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 0.000365199999998822, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 0.006748799999999733, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 0.004793199999997455, "Dialect/Tosa/constant-op-fold_32.mlir": 0.006336200000001213, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 0.008350799999999482, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 0.006227599999999711, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 0.0043868000000003345, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 0.012653199999999743, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 0.017533599999998727, "Dialect/Tosa/constant-op-fold_25.mlir": 0.008978999999999359, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 0.0032386000000002467, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 0.004903600000000096, "Dialect/Tosa/constant-op-fold_19.mlir": 0.010071999999999548, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 0.006096800000000258, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 0.007390799999998876, "Dialect/Tosa/constant-op-fold_31.mlir": 0.008399600000001329, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 0.007819399999999633, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 0.018446199999999635, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 0.008509599999999295, "Dialect/Tosa/constant-op-fold_35.mlir": 0.006789399999999546, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 0.010051999999998885, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 0.0033825999999976377, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 0.003864999999998986, "Dialect/Tosa/constant-op-fold_30.mlir": 0.0043684000000013155, "Dialect/Tosa/constant-op-fold_12.mlir": 0.007423800000000824, "Dialect/Tosa/constant-op-fold_18.mlir": 0.006242399999999293, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 0.005053399999999897, "Dialect/Tosa/constant-op-fold_34.mlir": 0.007041399999999953, "Dialect/Tosa/constant-op-fold_7.mlir": 0.007044799999999895, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 0.006715199999999299, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 0.004778000000001725, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 0.0071426000000002435, "Dialect/Tosa/constant-op-fold_28.mlir": 0.008342799999999784, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 0.003497600000000034, "Dialect/Tosa/constant-op-fold_40.mlir": 0.005833200000000716, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 0.007710800000000973, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 0.007759999999998967, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 0.0038842000000016697, "Dialect/Tosa/constant-op-fold_5.mlir": 0.008852999999999157, "Dialect/Tosa/constant-op-fold_20.mlir": 0.0072173999999989745, "Dialect/Tosa/constant-op-fold_0.mlir": 0.037802600000000554, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 0.00539359999999931, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 0.008843799999999647, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 0.005156199999998989, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 0.00567840000000217, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 0.0061564000000004174, "Dialect/Tosa/constant-op-fold_37.mlir": 0.006813199999999142, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 0.004325800000000868, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 0.013615200000000983, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 0.0032900000000012143, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 0.008971200000002, "Dialect/Tosa/constant-op-fold_26.mlir": 0.011577199999999266, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 0.00032640000000014877, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 0.007477199999999584, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 0.0044990000000012745, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 0.009350200000000086, "Dialect/Tosa/constant-op-fold_8.mlir": 0.007247200000000476, "Dialect/Tosa/constant-op-fold_38.mlir": 0.006120599999999854, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 0.005392599999998993, "Dialect/Tosa/constant-op-fold_11.mlir": 0.004716199999998593, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 0.005912800000001539, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 0.007903799999999706, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 0.004955200000000559, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 0.00493940000000066, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 0.005085399999998685, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 0.005423400000000811, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 0.0061214000000006765, "Dialect/Tosa/constant-op-fold_29.mlir": 0.011048999999999864, "Dialect/Tosa/constant-op-fold_22.mlir": 0.008872200000001839, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 0.006116399999999089, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 0.0076685999999995145, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 0.005428399999999556, "Dialect/Tosa/constant-op-fold_16.mlir": 0.004653799999999819, "Dialect/Tosa/constant-op-fold_6.mlir": 0.00913759999999968, "Dialect/MemRef/expand-ops_1.mlir": 0.0030935999999996966, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 0.004740599999999517, "Dialect/MemRef/canonicalize_22.mlir": 0.004965199999998049, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 0.009191599999999767, "Dialect/MemRef/canonicalize_25.mlir": 0.006134399999999119, "Dialect/MemRef/canonicalize_14.mlir": 0.0058049999999980175, "Dialect/MemRef/canonicalize_26.mlir": 0.008018800000002102, "Dialect/MemRef/canonicalize_24.mlir": 0.007680799999999976, "Dialect/MemRef/canonicalize_30.mlir": 0.006691400000002545, "Dialect/MemRef/canonicalize_40.mlir": 0.0040633999999982965, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 0.008238000000000056, "Dialect/MemRef/canonicalize_15.mlir": 0.0056299999999993135, "Dialect/MemRef/canonicalize_42.mlir": 0.007115400000000704, "Dialect/MemRef/expand-ops_2.mlir": 0.0032022000000011984, "Dialect/MemRef/canonicalize_11.mlir": 0.002144200000000751, "Dialect/MemRef/canonicalize_50.mlir": 0.003651200000001609, "Dialect/MemRef/canonicalize_17.mlir": 0.0024716000000012174, "Dialect/MemRef/canonicalize_31.mlir": 0.00357879999999966, "Dialect/MemRef/canonicalize_23.mlir": 0.012589399999998818, "Dialect/MemRef/canonicalize_28.mlir": 0.006730600000000209, "Dialect/MemRef/canonicalize_43.mlir": 0.0058806000000004134, "Dialect/MemRef/canonicalize_27.mlir": 0.00882079999999803, "Dialect/MemRef/canonicalize_38.mlir": 0.0048353999999989124, "Dialect/MemRef/canonicalize_21.mlir": 0.0065050000000013595, "Dialect/MemRef/canonicalize_10.mlir": 0.005800800000000095, "Dialect/MemRef/canonicalize_39.mlir": 0.005607999999998015, "Dialect/MemRef/canonicalize_29.mlir": 0.004304400000000897, "Dialect/MemRef/expand-ops_0.mlir": 0.004299799999998299, "Dialect/MemRef/canonicalize_33.mlir": 0.004013800000001311, "Dialect/SCF/for-loop-peeling_2.mlir": 0.006125399999999104, "Dialect/SCF/loop-pipelining_5.mlir": 0.006839199999998868, "Dialect/SCF/parallel-loop-tiling_0.mlir": 0.0062585999999981825, "Dialect/SCF/canonicalize_9.mlir": 0.0016785999999996194, "Dialect/SCF/one-shot-bufferize_8.mlir": 0.002918999999999983, "Dialect/SCF/for-loop-canonicalization_15.mlir": 0.004227199999999698, "Dialect/SCF/parallel-loop-fusion_7.mlir": 0.0028065999999995483, "Dialect/SCF/for-loop-specialization_0.mlir": 0.009442600000002698, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 0.003783599999999865, "Dialect/SCF/one-shot-bufferize_6.mlir": 0.003738000000001307, "Dialect/SCF/for-loop-canonicalization_2.mlir": 0.006795999999999936, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 0.011208600000000502, "Dialect/SCF/for-loop-peeling_4.mlir": 0.01161040000000071, "Dialect/SCF/canonicalize_22.mlir": 0.00685320000000047, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 0.018589800000000878, "Dialect/SCF/parallel-loop-fusion_4.mlir": 0.003115599999998153, "Dialect/SCF/loop-pipelining_4.mlir": 0.004788400000001048, "Dialect/SCF/parallel-loop-fusion_3.mlir": 0.003591599999998607, "Dialect/SCF/canonicalize_2.mlir": 0.00580500000000086, "Dialect/SCF/for-loop-canonicalization_9.mlir": 0.006527199999999312, "Dialect/SCF/control-flow-sink_1.mlir": 0.0028687999999988277, "Dialect/SCF/one-shot-bufferize_27.mlir": 0.007370199999999727, "Dialect/SCF/canonicalize_25.mlir": 0.009268199999999638, "Dialect/SCF/canonicalize_8.mlir": 0.0014963999999991983, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 0.007120399999999449, "Dialect/SCF/one-shot-bufferize_14.mlir": 0.007929400000000442, "Dialect/SCF/for-loop-canonicalization_1.mlir": 0.00636079999999879, "Dialect/SCF/parallel-loop-tiling_3.mlir": 0.004255200000000059, "Dialect/SCF/canonicalize_26.mlir": 0.009148400000000834, "Dialect/SCF/parallel-loop-fusion_5.mlir": 0.003994999999997617, "Dialect/SCF/for-loop-canonicalization_3.mlir": 0.005168000000000461, "Dialect/SCF/for-loop-canonicalization_18.mlir": 0.008724000000000842, "Dialect/SCF/parallel-loop-fusion_0.mlir": 0.0039659999999997805, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 0.004745199999999272, "Dialect/SCF/transform-ops_1.mlir": 0.011069000000000528, "Dialect/SCF/canonicalize_24.mlir": 0.008688399999999773, "Dialect/SCF/for-loop-canonicalization_10.mlir": 0.0064087999999998145, "Dialect/SCF/canonicalize_19.mlir": 0.005746800000000008, "Dialect/SCF/one-shot-bufferize_5.mlir": 0.008929000000000542, "Dialect/SCF/for-loop-canonicalization_8.mlir": 0.00633020000000215, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 0.011022400000001653, "Dialect/SCF/for-loop-peeling_3.mlir": 0.006128000000001066, "Dialect/SCF/one-shot-bufferize_18.mlir": 0.015838600000000723, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 0.010083399999999187, "Dialect/SCF/one-shot-bufferize_9.mlir": 0.0055893999999995, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 0.010975199999998608, "Dialect/SCF/for-loop-peeling_0.mlir": 0.006136200000000258, "Dialect/SCF/for-loop-canonicalization_6.mlir": 0.007959999999999922, "Dialect/SCF/one-shot-bufferize_1.mlir": 0.00840300000000127, "Dialect/SCF/loop-pipelining_8.mlir": 0.005727399999997829, "Dialect/SCF/canonicalize_15.mlir": 0.003535800000000222, "Dialect/SCF/transform-ops_3.mlir": 0.011499800000001415, "Dialect/SCF/parallel-loop-tiling_2.mlir": 0.0033255999999994403, "Dialect/SCF/one-shot-bufferize_28.mlir": 0.006456199999999512, "Dialect/SCF/for-loop-canonicalization_5.mlir": 0.007005399999999895, "Dialect/SCF/one-shot-bufferize_15.mlir": 0.01747840000000167, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 0.004365400000000364, "Dialect/SCF/one-shot-bufferize_24.mlir": 0.01293940000000191, "Dialect/SCF/canonicalize_42.mlir": 0.019772399999999378, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 0.009652400000001648, "Dialect/SCF/canonicalize_11.mlir": 0.0015837999999973817, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 0.01261779999999817, "Dialect/SCF/canonicalize_17.mlir": 0.003102400000000216, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 0.01304980000000171, "Dialect/SCF/transform-ops_5.mlir": 0.016306799999998133, "Dialect/SCF/canonicalize_18.mlir": 0.0076874000000003665, "Dialect/SCF/loop-pipelining_6.mlir": 0.007522800000000984, "Dialect/SCF/canonicalize_16.mlir": 0.0040897999999998545, "Dialect/SCF/canonicalize_1.mlir": 0.006374399999998559, "Dialect/SCF/loop-pipelining_0.mlir": 0.006210400000000504, "Dialect/SCF/one-shot-bufferize_20.mlir": 0.010743199999998865, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 0.009134000000000243, "Dialect/SCF/one-shot-bufferize_19.mlir": 0.01606740000000002, "Dialect/SCF/canonicalize_23.mlir": 0.005981600000001208, "Dialect/SCF/transform-ops_6.mlir": 0.014145999999999503, "Dialect/SCF/for-loop-peeling_5.mlir": 0.006759800000000382, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 0.0038159999999976433, "Dialect/SCF/one-shot-bufferize_25.mlir": 0.013558000000000448, "Dialect/SCF/canonicalize_28.mlir": 0.005020799999999781, "Dialect/SCF/loop-pipelining_3.mlir": 0.00624740000000088, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 0.0022167999999993526, "Dialect/SCF/canonicalize_34.mlir": 0.011193599999998582, "Dialect/SCF/transform-ops_2.mlir": 0.012389199999998369, "Dialect/SCF/control-flow-sink_0.mlir": 0.0022826000000009117, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 0.011925200000001723, "Dialect/SCF/for-loop-canonicalization_7.mlir": 0.007897400000001654, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 0.003600800000000959, "Dialect/SCF/canonicalize_27.mlir": 0.0059643999999991594, "Dialect/SCF/canonicalize_38.mlir": 0.0063880000000011705, "Dialect/SCF/canonicalize_20.mlir": 0.0037829999999985375, "Dialect/SCF/loop-pipelining_7.mlir": 0.005983800000001338, "Dialect/SCF/one-shot-bufferize_17.mlir": 0.01976799999999912, "Dialect/SCF/canonicalize_10.mlir": 0.001556399999998348, "Dialect/SCF/one-shot-bufferize_4.mlir": 0.006541400000000408, "Dialect/SCF/loop-pipelining_2.mlir": 0.0059510000000017275, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 0.007154399999998872, "Dialect/SCF/for-loop-peeling_1.mlir": 0.0044589999999999465, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 0.0034705999999999904, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 0.766762399999999, "Dialect/SCF/canonicalize_39.mlir": 0.006803999999999632, "Dialect/SCF/one-shot-bufferize_0.mlir": 0.005691600000000107, "Dialect/SCF/one-shot-bufferize_21.mlir": 0.008110200000001556, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 0.004502400000001216, "Dialect/SCF/canonicalize_0.mlir": 0.000271200000000249, "Dialect/SCF/one-shot-bufferize_7.mlir": 0.005631399999998621, "Dialect/SCF/canonicalize_45.mlir": 0.010141200000001049, "Dialect/SCF/one-shot-bufferize_16.mlir": 0.014368200000001252, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 0.004664800000000469, "Dialect/SCF/transform-ops_0.mlir": 0.015130600000000527, "Dialect/SCF/for-loop-canonicalization_0.mlir": 0.005238599999998428, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 0.004124400000000606, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 0.003342800000001489, "Dialect/SCF/parallel-loop-tiling_1.mlir": 0.0023537999999973637, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 0.010864799999998809, "Dialect/SCF/for-loop-canonicalization_17.mlir": 0.005611200000001304, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 0.012419600000001196, "Dialect/SCF/canonicalize_46.mlir": 0.010193399999999997, "Dialect/SCF/one-shot-bufferize_23.mlir": 0.010503199999999425, "Dialect/SCF/loop-pipelining_9.mlir": 0.005890399999998408, "Dialect/SCF/loop-pipelining_10.mlir": 0.0029368000000005168, "Dialect/SCF/transform-ops_4.mlir": 0.011718000000001894, "Dialect/SCF/loop-range_0.mlir": 0.015577799999999798, "Dialect/SCF/parallel-loop-specialization_0.mlir": 0.0064785999999998015, "Dialect/SCF/canonicalize_33.mlir": 0.012361799999999335, "Dialect/SCF/control-flow-sink_2.mlir": 0.0031313999999980522, "Dialect/SCF/for-loop-canonicalization_4.mlir": 0.006634600000001001, "Dialect/SCF/loop-pipelining_1.mlir": 0.009115600000001223, "Dialect/ArmNeon/invalid_0.mlir": 0.0005530000000021573, "Dialect/ArmNeon/roundtrip.mlir": 0.013648000000000594, "Dialect/LLVMIR/legalize-for-export.mlir": 0.010353200000000128, "Dialect/LLVMIR/canonicalize_5.mlir": 0.010022799999998711, "Dialect/LLVMIR/canonicalize_2.mlir": 0.01884720000000186, "Dialect/LLVMIR/canonicalize_3.mlir": 0.008939599999999359, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 0.005473800000001461, "Dialect/LLVMIR/terminator.mlir": 0.008567200000001662, "Dialect/LLVMIR/func_0.mlir": 0.02132699999999943, "Dialect/LLVMIR/request-c-wrappers.mlir": 0.0015050000000002227, "Dialect/LLVMIR/callgraph_0.mlir": 0.019381600000002663, "Dialect/LLVMIR/rocdl_0.mlir": 0.08796920000000057, "Dialect/LLVMIR/canonicalize_0.mlir": 0.009762000000000626, "Dialect/LLVMIR/canonicalize_6.mlir": 0.004340400000000954, "Dialect/LLVMIR/layout_7.mlir": 0.0035471999999998616, "Dialect/LLVMIR/global_21.mlir": 0.007856599999999502, "Dialect/LLVMIR/global_22.mlir": 0.009197200000002681, "Dialect/LLVMIR/layout_11.mlir": 0.003092999999998369, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 0.006412800000001084, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 0.006516399999998157, "Dialect/SparseTensor/roundtrip_11.mlir": 0.005261400000000549, "Dialect/SparseTensor/roundtrip_19.mlir": 0.0058381999999994605, "Dialect/SparseTensor/roundtrip_15.mlir": 0.004337200000000508, "Dialect/SparseTensor/roundtrip_24.mlir": 0.003657400000000166, "Dialect/SparseTensor/roundtrip_10.mlir": 0.004055800000000431, "Dialect/SparseTensor/roundtrip_17.mlir": 0.00565560000000005, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 0.004944399999999405, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 0.006851599999998825, "Dialect/SparseTensor/roundtrip_18.mlir": 0.0038844000000011645, "Dialect/SparseTensor/roundtrip_22.mlir": 0.006387000000000853, "Dialect/SparseTensor/roundtrip_16.mlir": 0.0063130000000001015, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 0.005365800000001286, "Dialect/SparseTensor/roundtrip_23.mlir": 0.0051350000000013555, "Dialect/AMX/invalid_0.mlir": 0.00012040000000013151, "Dialect/EmitC/ops.mlir": 0.013505399999999668, "Dialect/EmitC/types.mlir": 0.007948799999999779, "Dialect/Shape/canonicalize_48.mlir": 0.005070000000000618, "Dialect/Shape/canonicalize_82.mlir": 0.005728999999999473, "Dialect/Shape/canonicalize_41.mlir": 0.006680199999999558, "Dialect/Shape/canonicalize_90.mlir": 0.0033325999999988198, "Dialect/Shape/outline-shape-computation_0.mlir": 0.019453999999998927, "Dialect/Shape/canonicalize_70.mlir": 0.006541400000000408, "Dialect/Shape/bufferize_1.mlir": 0.010605200000000536, "Dialect/Shape/outline-shape-computation_1.mlir": 0.017523400000001743, "Dialect/Shape/canonicalize_80.mlir": 0.007323400000001356, "Dialect/Shape/canonicalize_79.mlir": 0.008686800000000971, "Dialect/Shape/canonicalize_22.mlir": 0.006949599999998668, "Dialect/Shape/canonicalize_44.mlir": 0.009670399999998835, "Dialect/Shape/canonicalize_5.mlir": 0.00907579999999939, "Dialect/Shape/canonicalize_81.mlir": 0.0057985999999999645, "Dialect/Shape/canonicalize_60.mlir": 0.009964999999999691, "Dialect/Shape/canonicalize_25.mlir": 0.003509999999999991, "Dialect/Shape/canonicalize_61.mlir": 0.010819800000001578, "Dialect/Shape/canonicalize_14.mlir": 0.007929599999999936, "Dialect/Shape/canonicalize_26.mlir": 0.0036146000000002233, "Dialect/Shape/canonicalize_88.mlir": 0.0027512000000001536, "Dialect/Shape/canonicalize_37.mlir": 0.005855800000000499, "Dialect/Shape/canonicalize_112.mlir": 0.0047820000000001524, "Dialect/Shape/canonicalize_47.mlir": 0.0071841999999975314, "Dialect/Shape/canonicalize_35.mlir": 0.009159399999998642, "Dialect/Shape/canonicalize_57.mlir": 0.005507199999999557, "Dialect/Shape/shape-to-shape_1.mlir": 0.0037193999999999504, "Dialect/Shape/canonicalize_103.mlir": 0.007028200000002016, "Dialect/Shape/canonicalize_77.mlir": 0.009663600000001793, "Dialect/Shape/canonicalize_24.mlir": 0.003705400000001191, "Dialect/Shape/canonicalize_19.mlir": 0.0034004000000010135, "Dialect/Shape/canonicalize_30.mlir": 0.005351800000002527, "Dialect/Shape/canonicalize_4.mlir": 0.008484400000000392, "Dialect/Shape/canonicalize_36.mlir": 0.003897800000001439, "Dialect/Shape/bufferize_0.mlir": 0.00033600000000149065, "Dialect/Shape/canonicalize_66.mlir": 0.0036513999999982618, "Dialect/Shape/canonicalize_87.mlir": 0.00419119999999964, "Dialect/Shape/remove-shape-constraints_1.mlir": 0.00643840000000182, "Dialect/Shape/canonicalize_40.mlir": 0.007896199999998998, "Dialect/Shape/canonicalize_105.mlir": 0.0070463999999986985, "Dialect/Shape/outline-shape-computation_2.mlir": 0.014609399999997663, "Dialect/Shape/canonicalize_98.mlir": 0.002957600000002003, "Dialect/Shape/canonicalize_97.mlir": 0.002851399999997284, "Dialect/Shape/canonicalize_15.mlir": 0.006227600000002553, "Dialect/Shape/canonicalize_110.mlir": 0.009757799999999862, "Dialect/Shape/canonicalize_102.mlir": 0.003953799999999319, "Dialect/Shape/canonicalize_109.mlir": 0.010250999999999521, "Dialect/Shape/canonicalize_106.mlir": 0.003912800000000516, "Dialect/Shape/canonicalize_49.mlir": 0.003076599999999985, "Dialect/Shape/canonicalize_99.mlir": 0.004203799999999092, "Dialect/Shape/canonicalize_58.mlir": 0.0039681999999999105, "Dialect/Shape/canonicalize_95.mlir": 0.004536600000000135, "Dialect/Shape/canonicalize_42.mlir": 0.006261600000001977, "Dialect/Shape/canonicalize_85.mlir": 0.006451799999999253, "Dialect/Shape/canonicalize_73.mlir": 0.005612800000000107, "Dialect/Shape/canonicalize_11.mlir": 0.00924619999999834, "Dialect/Shape/canonicalize_50.mlir": 0.01089900000000057, "Dialect/Shape/remove-shape-constraints_3.mlir": 0.012490999999999985, "Dialect/Shape/canonicalize_17.mlir": 0.00484079999999949, "Dialect/Shape/canonicalize_78.mlir": 0.006513400000000047, "Dialect/Shape/canonicalize_68.mlir": 0.0037674000000009755, "Dialect/Shape/canonicalize_75.mlir": 0.009085799999999722, "Dialect/Shape/canonicalize_18.mlir": 0.005935399999998481, "Dialect/Shape/canonicalize_86.mlir": 0.0026265999999992573, "Dialect/Shape/canonicalize_31.mlir": 0.009020000000001005, "Dialect/Shape/canonicalize_94.mlir": 0.0073766000000006215, "Dialect/Shape/outline-shape-computation_4.mlir": 0.01705040000000224, "Dialect/Shape/canonicalize_69.mlir": 0.004227399999999193, "Dialect/Shape/canonicalize_16.mlir": 0.00464240000000018, "Dialect/Shape/canonicalize_12.mlir": 0.007953800000001366, "Dialect/Shape/canonicalize_76.mlir": 0.006300200000001155, "Dialect/Shape/canonicalize_108.mlir": 0.003811399999997889, "Dialect/Shape/canonicalize_23.mlir": 0.0034805999999974802, "Dialect/Shape/remove-shape-constraints_0.mlir": 0.00034259999999903813, "Dialect/Shape/canonicalize_28.mlir": 0.007428999999999064, "Dialect/Shape/canonicalize_55.mlir": 0.006984800000000746, "Dialect/Shape/canonicalize_53.mlir": 0.009646000000000755, "Dialect/Shape/canonicalize_43.mlir": 0.008625000000000682, "Dialect/Shape/canonicalize_51.mlir": 0.009528000000000248, "Dialect/Shape/canonicalize_34.mlir": 0.01047360000000026, "Dialect/Shape/canonicalize_67.mlir": 0.008116400000000112, "Dialect/Shape/canonicalize_100.mlir": 0.006220600000000331, "Dialect/Shape/canonicalize_71.mlir": 0.003753199999999879, "Dialect/Shape/canonicalize_27.mlir": 0.007526799999999412, "Dialect/Shape/canonicalize_38.mlir": 0.00594859999999926, "Dialect/Shape/canonicalize_20.mlir": 0.004961600000001454, "Dialect/Shape/canonicalize_111.mlir": 0.00477820000000122, "Dialect/Shape/canonicalize_72.mlir": 0.005638600000000338, "Dialect/Shape/canonicalize_21.mlir": 0.003829999999999245, "Dialect/Shape/canonicalize_65.mlir": 0.007423800000000824, "Dialect/Shape/canonicalize_84.mlir": 0.005431200000001013, "Dialect/Shape/shape-to-shape_0.mlir": 0.0026143999999987955, "Dialect/Shape/canonicalize_39.mlir": 0.008364999999997735, "Dialect/Shape/canonicalize_92.mlir": 0.008145999999999275, "Dialect/Shape/outline-shape-computation_5.mlir": 0.019413399999999116, "Dialect/Shape/canonicalize_101.mlir": 0.0040852000000000995, "Dialect/Shape/canonicalize_0.mlir": 0.00443559999999934, "Dialect/Shape/canonicalize_29.mlir": 0.0029111999999997806, "Dialect/Shape/canonicalize_6.mlir": 0.005485799999999585, "Dialect/Shape/canonicalize_45.mlir": 0.006684200000000829, "Dialect/Shape/canonicalize_32.mlir": 0.004256599999999366, "Dialect/Shape/canonicalize_83.mlir": 0.00423579999999788, "Dialect/Shape/canonicalize_56.mlir": 0.009019399999999678, "Dialect/Shape/canonicalize_107.mlir": 0.003807399999999461, "Dialect/Shape/canonicalize_59.mlir": 0.009416399999997794, "Dialect/Shape/canonicalize_96.mlir": 0.00408480000000111, "Dialect/Shape/canonicalize_91.mlir": 0.004048399999999219, "Dialect/Shape/canonicalize_46.mlir": 0.0085550000000012, "Dialect/Shape/canonicalize_93.mlir": 0.005785599999998681, "Dialect/Shape/canonicalize_89.mlir": 0.006269800000001169, "Dialect/Shape/canonicalize_62.mlir": 0.010366600000000403, "Dialect/Shape/outline-shape-computation_3.mlir": 0.006224599999998759, "Dialect/Shape/canonicalize_104.mlir": 0.005428399999999556, "Dialect/Shape/remove-shape-constraints_2.mlir": 0.009363199999998528, "Dialect/Shape/canonicalize_33.mlir": 0.005938199999999938, "Dialect/Shape/canonicalize_13.mlir": 0.003811000000001741, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 0.0045783999999997604, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 0.006458999999998128, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 0.00031060000000024954, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 0.006217599999999379, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 0.006514000000001375, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 0.006170599999998671, "Dialect/NVGPU/roundtrip.mlir": 0.014504800000000272, "Dialect/Transform/test-interpreter_2.mlir": 0.003484799999998245, "Dialect/Transform/check-use-after-free_3.mlir": 0.010823200000001521, "Dialect/Transform/test-interpreter_0.mlir": 0.0024652000000003225, "Dialect/Transform/check-use-after-free_2.mlir": 0.011738399999998705, "Dialect/Transform/transform-state-extension_1.mlir": 0.010661799999999744, "Dialect/Transform/test-interpreter_1.mlir": 0.005594000000002097, "Dialect/Transform/test-interpreter_14.mlir": 0.013129200000000197, "Dialect/Transform/test-interpreter_5.mlir": 0.010208800000000906, "Dialect/Transform/transform-state-extension_2.mlir": 0.007018200000001684, "Dialect/Transform/check-use-after-free_5.mlir": 0.01122880000000066, "Dialect/Transform/check-use-after-free_1.mlir": 0.014314200000001165, "Dialect/Transform/expensive-checks_3.mlir": 0.009453800000000002, "Dialect/Transform/test-interpreter_29.mlir": 0.010141200000001049, "Dialect/Transform/ops.mlir": 0.013419600000000287, "Dialect/Transform/expensive-checks_2.mlir": 0.009440600000002065, "Dialect/Transform/check-use-after-free_4.mlir": 0.012995999999998276, "Dialect/Transform/test-dialect-injection.mlir": 0.007392800000002353, "Dialect/Transform/check-use-after-free_0.mlir": 0.013455399999998008, "Dialect/Transform/transform-state-extension_0.mlir": 0.010767599999999789, "Dialect/Transform/test-interpreter_28.mlir": 0.00913940000000082, "Dialect/Transform/test-interpreter_6.mlir": 0.009894199999999386, "Dialect/Transform/selective-targeting_2.mlir": 0.015805399999999283, "Dialect/Transform/test-interpreter_4.mlir": 0.008899199999999042, "Dialect/Transform/test-interpreter_7.mlir": 0.01655680000000075, "Dialect/Transform/test-interpreter_3.mlir": 0.004965599999999881, "Dialect/Builtin/types.mlir": 0.01115779999999802, "Dialect/Builtin/invalid_2.mlir": 0.00035059999999873523, "Dialect/PDLInterp/ops_0.mlir": 0.0003296000000005961, "Dialect/PDLInterp/ops_1.mlir": 0.006849800000000528, "Dialect/DLTI/roundtrip.mlir": 0.006818799999999214, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 0.006589000000002443, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 0.010569800000001805, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 0.015060200000002055, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 0.011328399999999305, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 0.009247999999999479, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 0.014142800000001898, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 0.01955099999999845, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 0.009919999999999618, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 0.007111799999998425, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 0.005949000000001092, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 0.012089399999999273, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 0.010456800000000044, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 0.013444799999999191, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 0.0017572000000001253, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 0.014552599999998962, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 0.010280200000002538, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 0.010336200000000417, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 0.012626800000001026, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 0.010421400000001312, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 0.016474599999997962, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 0.013244199999999751, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 0.008295000000001097, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 0.017844199999998978, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 0.011913000000001261, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 0.013086200000000759, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 0.008101999999999521, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 0.0029466000000013537, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 0.008373399999999264, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 0.015548400000000129, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 0.010244600000001469, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 0.015759199999999397, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 0.013856999999998721, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 0.0035149999999987357, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 0.00363100000000145, "Dialect/SPIRV/IR/structure-ops_20.mlir": 0.008838199999999574, "Dialect/SPIRV/IR/cast-ops_10.mlir": 0.005975599999999304, "Dialect/SPIRV/IR/cast-ops_33.mlir": 0.0037348000000008595, "Dialect/SPIRV/IR/logical-ops_20.mlir": 0.0029243999999977177, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 0.0029370000000000116, "Dialect/SPIRV/IR/structure-ops_51.mlir": 0.0064838000000008835, "Dialect/SPIRV/IR/gl-ops_24.mlir": 0.003572600000001103, "Dialect/SPIRV/IR/gl-ops_8.mlir": 0.004830000000001178, "Dialect/SPIRV/IR/structure-ops_63.mlir": 0.0065446000000008555, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 0.0037315999999975704, "Dialect/SPIRV/IR/gl-ops_7.mlir": 0.032333600000001184, "Dialect/SPIRV/IR/types_59.mlir": 0.0011421999999981836, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 0.0013003999999995131, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 0.008667199999999297, "Dialect/SPIRV/IR/logical-ops_13.mlir": 0.017115400000000135, "Dialect/SPIRV/IR/composite-ops_13.mlir": 0.0027284000000008745, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 0.0037661999999983207, "Dialect/SPIRV/IR/cast-ops_15.mlir": 0.0060796000000010505, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 0.005413199999998142, "Dialect/SPIRV/IR/composite-ops_2.mlir": 0.004413200000001893, "Dialect/SPIRV/IR/gl-ops_25.mlir": 0.004369599999998286, "Dialect/SPIRV/IR/logical-ops_24.mlir": 0.00478779999999972, "Dialect/SPIRV/IR/image-ops_7.mlir": 0.004083800000000792, "Dialect/SPIRV/IR/cast-ops_18.mlir": 0.006133199999999306, "Dialect/SPIRV/IR/structure-ops_30.mlir": 0.002002400000000648, "Dialect/SPIRV/IR/structure-ops_60.mlir": 0.008929999999998018, "Dialect/SPIRV/IR/structure-ops_18.mlir": 0.010006799999999316, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 0.0007733999999999241, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 0.003013400000000388, "Dialect/SPIRV/IR/memory-ops_27.mlir": 0.0073836000000000014, "Dialect/SPIRV/IR/types_38.mlir": 0.0013674000000008847, "Dialect/SPIRV/IR/cast-ops_12.mlir": 0.004616800000002285, "Dialect/SPIRV/IR/types_25.mlir": 0.0011453999999986308, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 0.0037530000000003836, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 0.0010657999999978073, "Dialect/SPIRV/IR/target-env.mlir": 0.023280399999998737, "Dialect/SPIRV/IR/structure-ops_0.mlir": 0.013916800000001218, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 0.005805600000002187, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 0.00322439999999915, "Dialect/SPIRV/IR/group-ops_11.mlir": 0.004173399999999106, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 0.008312200000000302, "Dialect/SPIRV/IR/bit-ops_8.mlir": 0.0035186000000010154, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 0.0024740000000008423, "Dialect/SPIRV/IR/structure-ops_4.mlir": 0.012839599999998086, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 0.024792999999999666, "Dialect/SPIRV/IR/cast-ops_14.mlir": 0.00545720000000074, "Dialect/SPIRV/IR/bit-ops_6.mlir": 0.005269999999998731, "Dialect/SPIRV/IR/gl-ops_12.mlir": 0.0032251999999999724, "Dialect/SPIRV/IR/types_20.mlir": 0.0023332000000010566, "Dialect/SPIRV/IR/types_66.mlir": 0.0008107999999992898, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 0.004204199999998081, "Dialect/SPIRV/IR/composite-ops_28.mlir": 0.004781800000000658, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 0.017328000000000544, "Dialect/SPIRV/IR/group-ops_9.mlir": 0.004046199999999089, "Dialect/SPIRV/IR/composite-ops_11.mlir": 0.0041269999999997255, "Dialect/SPIRV/IR/types_15.mlir": 0.0022537999999997283, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 0.002746799999999894, "Dialect/SPIRV/IR/logical-ops_0.mlir": 0.00357840000000067, "Dialect/SPIRV/IR/composite-ops_0.mlir": 0.003981200000001195, "Dialect/SPIRV/IR/types_85.mlir": 0.0003476000000006252, "Dialect/SPIRV/IR/types_70.mlir": 0.00106259999999736, "Dialect/SPIRV/IR/types_60.mlir": 0.0009500000000002729, "Dialect/SPIRV/IR/structure-ops_57.mlir": 0.008938000000000557, "Dialect/SPIRV/IR/image-ops_8.mlir": 0.005846400000001495, "Dialect/SPIRV/IR/structure-ops_12.mlir": 0.01679320000000075, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 0.003381400000000667, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 0.003542799999999602, "Dialect/SPIRV/IR/types_69.mlir": 0.0011047999999988178, "Dialect/SPIRV/IR/memory-ops_0.mlir": 0.013647000000000275, "Dialect/SPIRV/IR/structure-ops_68.mlir": 0.015025400000001809, "Dialect/SPIRV/IR/memory-ops_54.mlir": 0.004327200000000175, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 0.003674599999999373, "Dialect/SPIRV/IR/structure-ops_25.mlir": 0.005026000000000863, "Dialect/SPIRV/IR/misc-ops_3.mlir": 0.0051654000000013415, "Dialect/SPIRV/IR/bit-ops_5.mlir": 0.0034588000000013606, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 0.003806800000000976, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 0.0012132000000008246, "Dialect/SPIRV/IR/logical-ops_19.mlir": 0.0046138000000013335, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 0.008664600000000178, "Dialect/SPIRV/IR/cast-ops_0.mlir": 0.008950200000001018, "Dialect/SPIRV/IR/memory-ops_12.mlir": 0.009575399999999946, "Dialect/SPIRV/IR/gl-ops_13.mlir": 0.003578999999999155, "Dialect/SPIRV/IR/image-ops_13.mlir": 0.000311800000000062, "Dialect/SPIRV/IR/logical-ops_22.mlir": 0.00478260000000148, "Dialect/SPIRV/IR/bit-ops_1.mlir": 0.006913799999998105, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 0.001503199999999083, "Dialect/SPIRV/IR/logical-ops_23.mlir": 0.005293199999999843, "Dialect/SPIRV/IR/structure-ops_27.mlir": 0.005343999999999483, "Dialect/SPIRV/IR/composite-ops_12.mlir": 0.004187000000001717, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 0.00303079999999909, "Dialect/SPIRV/IR/gl-ops_9.mlir": 0.00347500000000025, "Dialect/SPIRV/IR/gl-ops_30.mlir": 0.005130399999998758, "Dialect/SPIRV/IR/cast-ops_25.mlir": 0.0036690000000021428, "Dialect/SPIRV/IR/types_55.mlir": 0.0010962000000006356, "Dialect/SPIRV/IR/logical-ops_3.mlir": 0.003465199999999413, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 0.00246400000000051, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 0.005851599999999735, "Dialect/SPIRV/IR/memory-ops_13.mlir": 0.009832399999999098, "Dialect/SPIRV/IR/logical-ops_8.mlir": 0.005046399999997675, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 0.008296800000002236, "Dialect/SPIRV/IR/structure-ops_45.mlir": 0.021018399999999816, "Dialect/SPIRV/IR/bit-ops_12.mlir": 0.005452600000000985, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 0.0013225999999974646, "Dialect/SPIRV/IR/memory-ops_38.mlir": 0.002359799999999268, "Dialect/SPIRV/IR/bit-ops_10.mlir": 0.00538259999999866, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 0.0033743999999984453, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 0.0034332000000006245, "Dialect/SPIRV/IR/cast-ops_24.mlir": 0.005469999999999686, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 0.015363600000000588, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 0.005089800000001787, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 0.005564200000000597, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 0.003505400000000236, "Dialect/SPIRV/IR/logical-ops_26.mlir": 0.0048198000000013504, "Dialect/SPIRV/IR/types_58.mlir": 0.0011183999999985871, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 0.002192800000000261, "Dialect/SPIRV/IR/group-ops_3.mlir": 0.005067800000000488, "Dialect/SPIRV/IR/gl-ops_6.mlir": 0.004767000000001076, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 0.0034784000000001925, "Dialect/SPIRV/IR/types_53.mlir": 0.0010782000000006064, "Dialect/SPIRV/IR/structure-ops_29.mlir": 0.0038291999999984228, "Dialect/SPIRV/IR/cast-ops_20.mlir": 0.006171199999999999, "Dialect/SPIRV/IR/bit-ops_15.mlir": 0.006490800000000263, "Dialect/SPIRV/IR/availability.mlir": 0.009723800000000438, "Dialect/SPIRV/IR/types_0.mlir": 0.0026722000000006575, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 0.0033242000000001325, "Dialect/SPIRV/IR/gl-ops_10.mlir": 0.005051799999998252, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 0.0035805999999979576, "Dialect/SPIRV/IR/structure-ops_47.mlir": 0.01018799999999942, "Dialect/SPIRV/IR/cast-ops_13.mlir": 0.0052561999999994665, "Dialect/SPIRV/IR/composite-ops_29.mlir": 0.004436200000000667, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 0.007522800000000984, "Dialect/SPIRV/IR/memory-ops_37.mlir": 0.012424400000000446, "Dialect/SPIRV/IR/composite-ops_35.mlir": 0.00543700000000058, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 0.00720139999999958, "Dialect/SPIRV/IR/cast-ops_16.mlir": 0.004169199999998341, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 0.001312999999998965, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 0.014910199999999919, "Dialect/SPIRV/IR/structure-ops_36.mlir": 0.009920999999999935, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 0.015316400000000386, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 0.0016289999999997916, "Dialect/SPIRV/IR/bit-ops_0.mlir": 0.005322400000000016, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 0.015663199999997345, "Dialect/SPIRV/IR/logical-ops_4.mlir": 0.009051400000001309, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 0.00916300000000092, "Dialect/SPIRV/IR/image-ops_1.mlir": 0.007020800000000804, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 0.004113800000001788, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 0.004639199999999732, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 0.012474400000002106, "Dialect/SPIRV/IR/composite-ops_1.mlir": 0.0034483999999991967, "Dialect/SPIRV/IR/types_65.mlir": 0.0014878000000010162, "Dialect/SPIRV/IR/memory-ops_40.mlir": 0.012386399999999752, "Dialect/SPIRV/IR/cast-ops_11.mlir": 0.003953400000000329, "Dialect/SPIRV/IR/types_71.mlir": 0.001079999999998904, "Dialect/SPIRV/IR/cast-ops_8.mlir": 0.005535599999998908, "Dialect/SPIRV/IR/memory-ops_39.mlir": 0.005903799999998682, "Dialect/SPIRV/IR/gl-ops_14.mlir": 0.0035234000000002653, "Dialect/SPIRV/IR/group-ops_2.mlir": 0.004279999999999973, "Dialect/SPIRV/IR/composite-ops_27.mlir": 0.0037021999999979015, "Dialect/SPIRV/IR/group-ops_1.mlir": 0.003799399999999764, "Dialect/SPIRV/IR/cast-ops_19.mlir": 0.00522720000000163, "Dialect/SPIRV/IR/cast-ops_7.mlir": 0.005214599999999336, "Dialect/SPIRV/IR/cast-ops_23.mlir": 0.0053828000000009976, "Dialect/SPIRV/IR/types_57.mlir": 0.0010865999999992936, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 0.008557199999998488, "Dialect/SPIRV/IR/gl-ops_11.mlir": 0.002509000000000583, "Dialect/SPIRV/IR/gl-ops_5.mlir": 0.01669080000000065, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 0.0030837999999988597, "Dialect/SPIRV/IR/structure-ops_67.mlir": 0.01400679999999852, "Dialect/SPIRV/IR/structure-ops_26.mlir": 0.007997599999998783, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 0.007670400000000655, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 0.0059877999999997655, "Dialect/SPIRV/IR/memory-ops_26.mlir": 0.014160000000001106, "Dialect/SPIRV/IR/memory-ops_53.mlir": 0.00398399999999981, "Dialect/SPIRV/IR/bit-ops_3.mlir": 0.006263999999998759, "Dialect/SPIRV/IR/composite-ops_34.mlir": 0.00808020000000056, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 0.03394839999999988, "Dialect/SPIRV/IR/types_56.mlir": 0.0010818000000000438, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 0.004032399999999825, "Dialect/SPIRV/IR/gl-ops_0.mlir": 0.004924799999997731, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 0.0033284000000008973, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 0.007294000000001688, "Dialect/SPIRV/IR/group-ops_10.mlir": 0.003903800000000501, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 0.0034639999999996006, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 0.004950399999998467, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 0.0021425999999991063, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 0.019694999999998686, "Dialect/SPIRV/IR/logical-ops_25.mlir": 0.00459719999999777, "Dialect/SPIRV/IR/gl-ops_18.mlir": 0.004866400000000226, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 0.003939600000001065, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 0.0034345999999999322, "Dialect/SPIRV/IR/cast-ops_29.mlir": 0.003909000000001583, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 0.01854179999999985, "Dialect/SPIRV/IR/structure-ops_28.mlir": 0.005912599999999202, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 0.0034478000000007112, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 0.0035166000000003807, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 0.003373199999998633, "Dialect/SPIRV/IR/bit-ops_16.mlir": 0.006082999999998151, "Dialect/SPIRV/IR/types_54.mlir": 0.001049199999999928, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 0.0016964000000001533, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 0.008304199999997763, "Dialect/SPIRV/IR/types_40.mlir": 0.010912200000001348, "Dialect/SPIRV/IR/gl-ops_15.mlir": 0.003187200000002122, "Dialect/SPIRV/IR/cast-ops_21.mlir": 0.0056724000000002665, "Dialect/SPIRV/IR/types_64.mlir": 0.001398799999998346, "Dialect/SPIRV/IR/gl-ops_19.mlir": 0.005976599999999621, "Dialect/SPIRV/IR/cast-ops_6.mlir": 0.0054246000000006235, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 0.005982599999998684, "Dialect/SPIRV/IR/logical-ops_1.mlir": 0.0047658000000012635, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 0.0032788000000010696, "Dialect/SPIRV/IR/group-ops_7.mlir": 0.003763800000001538, "Dialect/SPIRV/IR/bit-ops_13.mlir": 0.005505400000001259, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 0.0033568000000002486, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 0.003722200000001408, "Dialect/SPIRV/IR/gl-ops_29.mlir": 0.004006599999999594, "Dialect/SPIRV/IR/gl-ops_16.mlir": 0.003399199999998359, "Dialect/SPIRV/IR/group-ops_8.mlir": 0.00232120000000009, "Dialect/SPIRV/IR/cast-ops_17.mlir": 0.005473000000000639, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 0.003619199999999978, "Dialect/SPIRV/IR/structure-ops_1.mlir": 0.003843800000001352, "Dialect/SPIRV/IR/gl-ops_17.mlir": 0.003530000000000655, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 0.0021603999999996403, "Dialect/SPIRV/IR/composite-ops_14.mlir": 0.003104600000000346, "Dialect/SPIRV/IR/memory-ops_52.mlir": 0.009163200000000416, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 0.004213799999999423, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 0.016300599999999575, "Dialect/SPIRV/IR/logical-ops_2.mlir": 0.0034363999999982298, "Dialect/SPIRV/IR/memory-ops_41.mlir": 0.013784200000000624, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 0.008248600000001716, "Dialect/SPIRV/IR/group-ops_0.mlir": 0.0035135999999994284, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 0.008319799999998167, "Dialect/SPIRV/IR/composite-ops_3.mlir": 0.003781600000002072, "Dialect/SPIRV/IR/image-ops_0.mlir": 0.006574000000000524, "Dialect/SPIRV/IR/cast-ops_9.mlir": 0.005314000000001329, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 0.0076266000000003945, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 0.0021732000000014295, "Dialect/SPIRV/IR/structure-ops_46.mlir": 0.005967199999997774, "Dialect/SPIRV/IR/misc-ops_0.mlir": 0.006234200000000101, "Dialect/SPIRV/IR/logical-ops_21.mlir": 0.004711000000000354, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 0.01141839999999945, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 0.0333455999999984, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 0.005603999999999587, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 0.008102999999999838, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 0.006845000000001278, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 0.016101000000000455, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 0.016120399999999792, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 0.0056684000000018385, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 0.008676799999997797, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 0.005460400000001186, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 0.008365000000000577, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 0.01207419999999786, "Dialect/SPIRV/Transforms/inlining_0.mlir": 0.009984800000000859, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 0.005114200000002711, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 0.007235600000001341, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 0.0167917999999986, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 0.010240199999998367, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 0.015669800000000577, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 0.006009399999999232, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 0.01628360000000271, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 0.017198799999999893, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 0.00886260000000334, "Dialect/SPIRV/Transforms/inlining_1.mlir": 0.008492999999998575, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 0.019281999999998335, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 0.008446400000002541, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 0.01593019999999683, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 0.017894999999998617, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 0.004074600000001283, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 0.020702200000005177, "Dialect/SPIRV/Transforms/inlining_4.mlir": 0.017339800000002015, "Dialect/SPIRV/Transforms/inlining_3.mlir": 0.01611880000000383, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 0.0034787999999991827, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 0.017946799999998576, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 0.012360999999998512, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 0.005661000000003469, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 0.00815780000000359, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 0.00806180000000154, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 0.012912399999999024, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 0.008003400000001193, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 0.016171000000002777, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 0.013232199999998783, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 0.011398600000001124, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 0.0033380000000022393, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 0.00894880000000171, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 0.008691399999997884, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 0.016170399999998607, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 0.015384599999998727, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 0.01633939999999825, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 0.017555800000002363, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 0.018922400000002428, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 0.008207599999997229, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 0.00906339999999659, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 0.010464200000001256, "Dialect/SPIRV/Transforms/abi-interface.mlir": 0.00905920000000151, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 0.005460199999998849, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 0.007286199999998644, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 0.019464400000003934, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 0.009454199999998992, "Dialect/SPIRV/Transforms/inlining_2.mlir": 0.014269799999999578, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 0.019012200000003077, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 0.008424600000000736, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 0.005114800000001196, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 0.015548599999999625, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 0.009434799999996812, "Dialect/SPIRV/Transforms/inlining_5.mlir": 0.017552999999998063, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 0.00794300000000021, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 0.03392260000000533, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 0.020858600000002524, "Dialect/SPIRV/Transforms/inlining_7.mlir": 0.03125760000000355, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 0.008266200000002754, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 0.0058714000000009035, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 0.007402799999999843, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 0.020425600000004353, "Dialect/SPIRV/Transforms/inlining_6.mlir": 0.016342800000001035, "Dialect/AMDGPU/invalid_0.mlir": 0.0003133999999988646, "Dialect/OpenMP/canonicalize_5.mlir": 0.003411399999998821, "Dialect/OpenMP/canonicalize_2.mlir": 0.004108199999996032, "Dialect/OpenMP/canonicalize_8.mlir": 0.006677999999999429, "Dialect/OpenMP/canonicalize_4.mlir": 0.006723999999996977, "Dialect/OpenMP/canonicalize_3.mlir": 0.006469800000002124, "Dialect/OpenMP/canonicalize_1.mlir": 0.005603800000000092, "Dialect/OpenMP/canonicalize_7.mlir": 0.00382120000000441, "Dialect/OpenMP/canonicalize_0.mlir": 0.006200400000000173, "Dialect/OpenMP/canonicalize_6.mlir": 0.0035340000000019245, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 0.01882739999999785, "Dialect/Linalg/vectorization_33.mlir": 0.020024000000000798, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 0.013956999999999197, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 0.01058980000000247, "Dialect/Linalg/collapse-dim_0.mlir": 0.009725400000002082, "Dialect/Linalg/tile-and-distribute_1.mlir": 0.008613400000001548, "Dialect/Linalg/named-ops_25.mlir": 0.014583800000002612, "Dialect/Linalg/transform-op-vectorize_1.mlir": 0.03418139999999994, "Dialect/Linalg/canonicalize_9.mlir": 0.01742760000000203, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 0.007216999999997142, "Dialect/Linalg/one-shot-bufferize_8.mlir": 0.012516400000004068, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 0.011367200000000821, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 0.010607000000004519, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 0.006942399999996951, "Dialect/Linalg/transform-patterns_0.mlir": 1.0190812000000051, "Dialect/Linalg/bufferize_1.mlir": 0.010815399999995635, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 0.012147999999996273, "Dialect/Linalg/transform-op-match_0.mlir": 0.013570200000003751, "Dialect/Linalg/vectorization_26.mlir": 0.019767000000001644, "Dialect/Linalg/one-shot-bufferize_10.mlir": 0.00949099999999703, "Dialect/Linalg/named-ops_19.mlir": 0.01241579999999658, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 0.015346799999997529, "Dialect/Linalg/reshape_control_fusion_0.mlir": 0.01481099999999742, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 0.010756200000002991, "Dialect/Linalg/parallel-loops_2.mlir": 0.00915820000000167, "Dialect/Linalg/lower-pad-tensor_0.mlir": 0.01250379999999609, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 0.014946200000002819, "Dialect/Linalg/one-shot-bufferize_6.mlir": 0.026806599999997616, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 0.0327446000000009, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 0.011065999999999576, "Dialect/Linalg/tile-and-distribute_2.mlir": 0.005984799999998814, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 0.008642800000001217, "Dialect/Linalg/canonicalize_22.mlir": 0.013211599999999634, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 0.052045000000003935, "Dialect/Linalg/tile-parallel.mlir": 0.013024200000000975, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 0.03104179999999701, "Dialect/Linalg/one-shot-bufferize_2.mlir": 0.011832600000002459, "Dialect/Linalg/detensorize_if_0.mlir": 0.015334000000001425, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 0.01179599999999823, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 0.013382999999998901, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 0.010825999999997293, "Dialect/Linalg/canonicalize_5.mlir": 0.009935200000001032, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 0.00938019999999824, "Dialect/Linalg/named-ops_31.mlir": 0.01500780000000077, "Dialect/Linalg/canonicalize_2.mlir": 0.012009199999999965, "Dialect/Linalg/transform-op-vectorize_3.mlir": 0.017524799999995365, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 0.00945780000000127, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 0.005560200000002169, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 0.015266599999995379, "Dialect/Linalg/bufferize_6.mlir": 0.008303399999999784, "Dialect/Linalg/named-ops_21.mlir": 0.008523599999995213, "Dialect/Linalg/vectorization_29.mlir": 0.018006800000000565, "Dialect/Linalg/vectorization_10.mlir": 0.016538000000002738, "Dialect/Linalg/vectorization_36.mlir": 0.020268799999996645, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 0.018760000000003173, "Dialect/Linalg/transform-op-interchange_1.mlir": 0.018200999999999114, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 0.010409399999997505, "Dialect/Linalg/canonicalize_25.mlir": 0.01414399999999887, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 0.009907600000002504, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 0.019053199999996197, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 0.005866199999996979, "Dialect/Linalg/hoisting_0.mlir": 0.024626799999998637, "Dialect/Linalg/inline-scalar-operands_1.mlir": 0.010544199999998227, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 0.010672600000003741, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 0.018034000000000106, "Dialect/Linalg/pad_fusion_0.mlir": 0.015625, "Dialect/Linalg/named-ops_1.mlir": 0.014845600000001014, "Dialect/Linalg/canonicalize_14.mlir": 0.008418000000000347, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 0.014147000000002663, "Dialect/Linalg/split_reduction_2.mlir": 0.009194000000002233, "Dialect/Linalg/fusion-push-reshape_0.mlir": 0.011926799999997684, "Dialect/Linalg/detensorize_br_operands_0.mlir": 0.018775600000003577, "Dialect/Linalg/named-ops_28.mlir": 0.010680800000000091, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 0.010540800000001127, "Dialect/Linalg/named-ops_10.mlir": 0.010770800000000236, "Dialect/Linalg/canonicalize_26.mlir": 0.021828399999998284, "Dialect/Linalg/split_reduction_0.mlir": 0.0063508000000012995, "Dialect/Linalg/tile-and-peel-tensors.mlir": 0.017198799999999893, "Dialect/Linalg/vectorize-convolution_3.mlir": 0.01057220000000143, "Dialect/Linalg/named-ops_26.mlir": 0.010176400000000285, "Dialect/Linalg/detensorize_0d.mlir": 0.02067519999999945, "Dialect/Linalg/named-ops_2.mlir": 0.05990560000000187, "Dialect/Linalg/reshape_fusion_4.mlir": 0.015105800000003455, "Dialect/Linalg/namedop_conversion_1.mlir": 0.01380039999999667, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 0.018879799999996293, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 0.0013299999999958345, "Dialect/Linalg/generalize-named-ops_0.mlir": 0.009583000000003495, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 0.034515799999996946, "Dialect/Linalg/vectorize-convolution_6.mlir": 0.006888200000003053, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 0.01673879999999599, "Dialect/Linalg/vectorization_21.mlir": 0.01952840000000151, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 0.010361000000000332, "Dialect/Linalg/named-ops_29.mlir": 0.011344000000002552, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 0.008456200000000535, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 0.006982799999997269, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 0.021421799999995984, "Dialect/Linalg/canonicalize_24.mlir": 0.009510199999999714, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 0.008596999999997478, "Dialect/Linalg/canonicalize_19.mlir": 0.013782800000001316, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 0.016833800000000565, "Dialect/Linalg/canonicalize_30.mlir": 0.02103520000000003, "Dialect/Linalg/named-ops_30.mlir": 0.011137200000001712, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 0.0182075999999995, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 0.018407799999999953, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 0.019205399999998464, "Dialect/Linalg/generalize-named-ops_8.mlir": 0.006688200000002098, "Dialect/Linalg/one-shot-bufferize_5.mlir": 0.005475000000001273, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 0.008939400000002706, "Dialect/Linalg/named-ops_9.mlir": 0.008264400000001615, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 0.008302000000003317, "Dialect/Linalg/bufferize_0.mlir": 0.00930060000000026, "Dialect/Linalg/generalize-named-ops_10.mlir": 0.00944860000000176, "Dialect/Linalg/vectorization_37.mlir": 0.03994519999999966, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 0.01612259999999992, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 0.01121360000000209, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 0.017486600000000862, "Dialect/Linalg/tile-zero.mlir": 0.009224600000004557, "Dialect/Linalg/reshape_fusion_2.mlir": 0.01198020000000497, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 0.01147240000000238, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 0.005421200000000681, "Dialect/Linalg/affine.mlir": 0.01646580000000313, "Dialect/Linalg/reshape_fusion_5.mlir": 0.013551799999999049, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 0.01076180000000022, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 0.011137999999999693, "Dialect/Linalg/canonicalize_3.mlir": 0.01079899999999725, "Dialect/Linalg/named-ops_43.mlir": 0.009440000000000736, "Dialect/Linalg/one-shot-bufferize_9.mlir": 0.010160600000000386, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 0.011410200000000259, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 0.018885199999999713, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 0.013152199999996127, "Dialect/Linalg/detensorize_if_1.mlir": 0.015690000000000738, "Dialect/Linalg/vectorization_2.mlir": 0.014508200000000216, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 0.02800240000000258, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 0.009179799999998295, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 0.00857599999999934, "Dialect/Linalg/named-ops_3.mlir": 0.00675200000000018, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 0.010302599999999985, "Dialect/Linalg/reshape_fusion_9.mlir": 0.010592800000000579, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 0.008861999999999171, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 0.011266999999998006, "Dialect/Linalg/tile.mlir": 0.04685320000000388, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 0.014894000000003871, "Dialect/Linalg/hoisting_1.mlir": 0.023841599999997243, "Dialect/Linalg/one-shot-bufferize_1.mlir": 0.007413600000000997, "Dialect/Linalg/vectorize-convolution_7.mlir": 0.007847600000002331, "Dialect/Linalg/fusion-push-reshape_2.mlir": 0.012575199999997722, "Dialect/Linalg/transform-op-match_2.mlir": 0.022503799999998363, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 0.015177399999998897, "Dialect/Linalg/canonicalize_15.mlir": 0.010509600000000318, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 0.010408000000001038, "Dialect/Linalg/tile-and-distribute_5.mlir": 0.008944600000000946, "Dialect/Linalg/named-ops_11.mlir": 0.010465800000002901, "Dialect/Linalg/vectorization_42.mlir": 0.020896800000002713, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 0.015613600000000361, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 0.009819800000002488, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 0.013593399999996337, "Dialect/Linalg/named-ops_32.mlir": 0.009325800000004847, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 0.00644280000000208, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 0.005347799999998415, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 0.008223599999996622, "Dialect/Linalg/tile-conv.mlir": 0.009070000000002664, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 0.005585200000001578, "Dialect/Linalg/vectorization_27.mlir": 0.022503599999998868, "Dialect/Linalg/parallel-loops_1.mlir": 0.008987600000000383, "Dialect/Linalg/vectorization_22.mlir": 0.018088399999999182, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 0.009754400000002762, "Dialect/Linalg/transform-op-interchange_0.mlir": 0.013797399999998562, "Dialect/Linalg/vectorization_30.mlir": 0.021005800000000362, "Dialect/Linalg/named-ops_15.mlir": 0.012183999999996331, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 0.018902600000001258, "Dialect/Linalg/named-ops_37.mlir": 0.014846000000000003, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 0.0071134000000029115, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 0.011399799999998095, "Dialect/Linalg/named-ops_16.mlir": 0.010553400000003422, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 0.008747399999998606, "Dialect/Linalg/tile-tensors_1.mlir": 0.013323000000002593, "Dialect/Linalg/canonicalize_11.mlir": 0.004145799999997734, "Dialect/Linalg/canonicalize_17.mlir": 0.012836000000004334, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 0.007739800000001651, "Dialect/Linalg/parallel-loops_0.mlir": 0.008519799999999123, "Dialect/Linalg/reshape_fusion_1.mlir": 0.010362400000002481, "Dialect/Linalg/vectorization_0.mlir": 0.0, "Dialect/Linalg/namedop_conversion_0.mlir": 0.010752199999996038, "Dialect/Linalg/collapse-dim_1.mlir": 0.009421399999996537, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 0.015587599999997792, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 0.018802199999998947, "Dialect/Linalg/vectorization_9.mlir": 0.017855800000000956, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 0.009535999999997102, "Dialect/Linalg/canonicalize_18.mlir": 0.012545999999997549, "Dialect/Linalg/vectorization_23.mlir": 0.01726560000000177, "Dialect/Linalg/generalize-named-ops_6.mlir": 0.010827000000000453, "Dialect/Linalg/named-ops_39.mlir": 0.01501100000000406, "Dialect/Linalg/vectorization_12.mlir": 0.016351800000001047, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 0.018770799999998644, "Dialect/Linalg/vectorization_25.mlir": 0.01746079999999779, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 0.013519800000000259, "Dialect/Linalg/inline-scalar-operands_0.mlir": 0.008620999999999412, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 0.009208399999999983, "Dialect/Linalg/vectorization_14.mlir": 0.014890200000002097, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 0.014356199999997443, "Dialect/Linalg/vectorization_13.mlir": 0.01631580000000099, "Dialect/Linalg/canonicalize_31.mlir": 0.009336999999999308, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 0.009017999999997528, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 0.012766200000004346, "Dialect/Linalg/named-ops_20.mlir": 0.014402999999998656, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 0.015144000000003644, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 0.012275800000003301, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 0.007605199999994738, "Dialect/Linalg/canonicalize_16.mlir": 0.00553120000000149, "Dialect/Linalg/reshape_control_fusion_1.mlir": 0.015568999999999278, "Dialect/Linalg/transform-op-decompose_0.mlir": 0.03214619999999968, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 0.006600400000002083, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 0.012253800000002002, "Dialect/Linalg/vectorization_32.mlir": 0.01613140000000044, "Dialect/Linalg/canonicalize_12.mlir": 0.011902599999996256, "Dialect/Linalg/named-ops_23.mlir": 0.011957599999999503, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 0.010881800000004205, "Dialect/Linalg/named-ops_34.mlir": 0.008007599999996274, "Dialect/Linalg/lower-pad-tensor_2.mlir": 0.007945799999998827, "Dialect/Linalg/named-ops_13.mlir": 0.012099800000004279, "Dialect/Linalg/lower-pad-tensor_1.mlir": 0.0072716000000013995, "Dialect/Linalg/vectorization_41.mlir": 0.024336399999998547, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 0.010612600000001748, "Dialect/Linalg/vectorization_7.mlir": 0.018573999999995296, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 0.0233758000000023, "Dialect/Linalg/transform-op-match_1.mlir": 0.013032400000003008, "Dialect/Linalg/bufferize_4.mlir": 0.005597799999998187, "Dialect/Linalg/vectorization_16.mlir": 0.01832659999999464, "Dialect/Linalg/vectorization_15.mlir": 0.011705000000000609, "Dialect/Linalg/vectorization_18.mlir": 0.025355799999999817, "Dialect/Linalg/tile-and-distribute_0.mlir": 0.00928119999999808, "Dialect/Linalg/canonicalize_23.mlir": 0.01590980000000286, "Dialect/Linalg/named-ops_33.mlir": 0.014662600000002612, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 0.002540399999998044, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 0.012015199999996184, "Dialect/Linalg/generalize-named-ops_9.mlir": 0.009503000000000839, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 0.004800799999998162, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 0.012760200000002442, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 0.015985999999998057, "Dialect/Linalg/generalize-named-ops_1.mlir": 0.009395200000000159, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 0.015862999999995964, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 0.005001399999997602, "Dialect/Linalg/vectorization_38.mlir": 0.040793800000000144, "Dialect/Linalg/named-ops_8.mlir": 0.011360199999995758, "Dialect/Linalg/named-ops_6.mlir": 0.01576819999999657, "Dialect/Linalg/canonicalize_28.mlir": 0.0176462000000015, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 0.0058509999999955655, "Dialect/Linalg/vectorization_8.mlir": 0.018530199999997877, "Dialect/Linalg/vectorization_24.mlir": 0.017126000000001796, "Dialect/Linalg/standard.mlir": 0.018439999999998236, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 0.01787620000000061, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 0.012058000000001812, "Dialect/Linalg/reshape_fusion_10.mlir": 0.01139980000000378, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 0.01201159999999959, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 0.009901199999995924, "Dialect/Linalg/vectorization_1.mlir": 0.017207000000001926, "Dialect/Linalg/one-shot-bufferize_3.mlir": 0.00887740000000008, "Dialect/Linalg/vectorization_6.mlir": 0.0147070000000042, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 0.014971199999996543, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 0.012520200000000158, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 0.013397400000002335, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 0.014235600000000658, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 0.007116199999995842, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 0.010951000000000021, "Dialect/Linalg/reshape_fusion_6.mlir": 0.016066799999998695, "Dialect/Linalg/transform-op-pad_1.mlir": 0.017701399999998556, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 0.013428600000003144, "Dialect/Linalg/vectorize-convolution_0.mlir": 0.010612400000002253, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 0.006062400000001844, "Dialect/Linalg/detensorize_trivial.mlir": 0.011233399999997572, "Dialect/Linalg/generalize-named-ops_7.mlir": 0.01088060000000155, "Dialect/Linalg/canonicalize_27.mlir": 0.01852260000000001, "Dialect/Linalg/generalize-named-ops_3.mlir": 0.00844380000000342, "Dialect/Linalg/tile-tensors_2.mlir": 0.012589799999994966, "Dialect/Linalg/vectorization_3.mlir": 0.017046800000002804, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 0.04119479999999953, "Dialect/Linalg/named-ops_44.mlir": 0.009438799999998082, "Dialect/Linalg/tile-indexed_1.mlir": 0.009339599999998427, "Dialect/Linalg/transform-op-pad_2.mlir": 0.015712800000000016, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 0.009969599999999445, "Dialect/Linalg/canonicalize_20.mlir": 0.015278799999998682, "Dialect/Linalg/vectorization_35.mlir": 0.018185400000004393, "Dialect/Linalg/canonicalize_21.mlir": 0.01589620000000309, "Dialect/Linalg/generalize-named-ops_5.mlir": 0.007672999999999775, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 0.009830800000003137, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 0.012037800000001653, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 0.017682600000000548, "Dialect/Linalg/detensorize_if_2.mlir": 0.013759399999997868, "Dialect/Linalg/canonicalize_10.mlir": 0.013962999999995418, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 0.016155000000003382, "Dialect/Linalg/one-shot-bufferize_4.mlir": 0.003971599999999853, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 0.0063554000000010545, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 0.008896199999998088, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 0.009652199999999311, "Dialect/Linalg/fusion-push-reshape_1.mlir": 0.01420699999999897, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 0.01865579999999909, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 0.010536799999999857, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 0.004608000000001766, "Dialect/Linalg/reshape_fusion_8.mlir": 0.013715199999995775, "Dialect/Linalg/named-ops_40.mlir": 0.010916400000002113, "Dialect/Linalg/vectorization_17.mlir": 0.016885000000002037, "Dialect/Linalg/vectorization_39.mlir": 0.02066599999999994, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 0.015906800000004752, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 0.010863800000004175, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 0.018696199999999406, "Dialect/Linalg/canonicalize_7.mlir": 0.010559399999999641, "Dialect/Linalg/named-ops_35.mlir": 0.014009199999998145, "Dialect/Linalg/detensorize_while.mlir": 0.011605800000000954, "Dialect/Linalg/one-shot-bufferize_0.mlir": 0.007604400000002442, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 0.008806999999995924, "Dialect/Linalg/named-ops_0.mlir": 0.01481679999999983, "Dialect/Linalg/named-ops_7.mlir": 0.014200799999997571, "Dialect/Linalg/one-shot-bufferize_11.mlir": 0.014527599999996709, "Dialect/Linalg/generalize-named-ops_4.mlir": 0.010645199999999022, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 0.012840799999997899, "Dialect/Linalg/fusion-push-reshape_3.mlir": 0.013249600000000328, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 0.008775399999996126, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 0.01040020000000368, "Dialect/Linalg/named-ops_38.mlir": 0.011230399999999464, "Dialect/Linalg/vectorization_20.mlir": 0.01856620000000362, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 0.016113999999998897, "Dialect/Linalg/inlining.mlir": 0.009146600000002536, "Dialect/Linalg/vectorization_31.mlir": 0.01744560000000206, "Dialect/Linalg/canonicalize_29.mlir": 0.02010139999999865, "Dialect/Linalg/tile-and-distribute_3.mlir": 0.0060997999999983675, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 0.007379400000002079, "Dialect/Linalg/canonicalize_6.mlir": 0.007795999999996184, "Dialect/Linalg/vectorization_43.mlir": 0.01835219999999822, "Dialect/Linalg/one-shot-bufferize_7.mlir": 0.014511999999996306, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 0.018610400000000027, "Dialect/Linalg/named-ops_27.mlir": 0.014800400000001445, "Dialect/Linalg/reshape_fusion_7.mlir": 0.0005361999999990985, "Dialect/Linalg/canonicalize_32.mlir": 0.012010200000003125, "Dialect/Linalg/named-ops_24.mlir": 0.014644399999997403, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 0.015528399999999465, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 0.008679800000004434, "Dialect/Linalg/named-ops_17.mlir": 0.009819399999997813, "Dialect/Linalg/tile-indexed_0.mlir": 0.009304799999995339, "Dialect/Linalg/named-ops_22.mlir": 0.01191880000000083, "Dialect/Linalg/invalid_22.mlir": 0.00035520000000133223, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 0.010839799999996558, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 0.006675999999998794, "Dialect/Linalg/vectorization_40.mlir": 0.018601599999999507, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 0.012636599999996178, "Dialect/Linalg/reshape_fusion_0.mlir": 0.01208220000000324, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 0.009801799999996775, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 0.007479200000000219, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 0.0075607999999988355, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 0.010758600000002616, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 0.010661800000002586, "Dialect/Linalg/vectorization_5.mlir": 0.017511600000000273, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 0.016392600000000358, "Dialect/Linalg/vectorize-convolution_1.mlir": 0.010520999999999957, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 0.007406800000001113, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 0.012367399999999407, "Dialect/Linalg/transform-op-generalize.mlir": 0.01591579999999908, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 0.012936999999999444, "Dialect/Linalg/transform-op-vectorize_2.mlir": 0.03217260000000124, "Dialect/Linalg/tile-and-distribute_4.mlir": 0.009403800000001183, "Dialect/Linalg/hoisting_5.mlir": 0.013622800000001689, "Dialect/Linalg/vectorization_4.mlir": 0.016181000000000268, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 0.01187840000000051, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 0.017066200000004982, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 0.01907979999999725, "Dialect/Linalg/tile-tensors_0.mlir": 0.008639400000004117, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 0.011230999999997947, "Dialect/Linalg/vectorization_34.mlir": 0.020380199999999606, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 0.009841000000000122, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 0.006750399999998535, "Dialect/Linalg/one-shot-bufferize_12.mlir": 0.004809199999999692, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 0.007655200000004925, "Dialect/Linalg/named-ops_12.mlir": 0.009359000000000606, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 0.006381199999998444, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 0.009957399999996142, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 0.011761799999999312, "Dialect/Linalg/transform-op-pad_3.mlir": 0.017910999999998012, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 0.018986000000001012, "Dialect/Linalg/pad_fusion_1.mlir": 0.015362399999997934, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 0.013857799999999542, "Dialect/Linalg/bufferize_7.mlir": 0.013244400000002089, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 0.024507399999998826, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 0.010793200000000525, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 0.017232000000001337, "Dialect/Linalg/vectorize-convolution_2.mlir": 0.0082712000000015, "Dialect/Linalg/reshape_fusion_3.mlir": 0.013717000000002599, "Dialect/Linalg/named-ops_18.mlir": 0.00847779999999716, "Dialect/Linalg/canonicalize_33.mlir": 0.011959999999999128, "Dialect/Linalg/tile-and-distribute_6.mlir": 0.006572599999998374, "Dialect/Linalg/canonicalize_13.mlir": 0.013452999999998383, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 0.011946399999999358, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 0.014453200000002654, "Dialect/Linalg/vectorize-convolution_4.mlir": 0.011021399999998493, "Dialect/Linalg/decompose-ops_2.mlir": 0.01057480000000055, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 0.00847259999999892, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 1.2233975999999984, "Dialect/Linalg/named-ops_36.mlir": 0.011457399999994778, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 0.011149000000000343, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 0.018117200000000368, "Dialect/Linalg/transform-op-pad_0.mlir": 0.02659980000000246, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 0.01799000000000319, "Dialect/Linalg/vectorize-convolution_5.mlir": 0.011413000000004558, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 0.01329499999999939, "Dialect/Linalg/split_reduction_1.mlir": 0.009647599999999557, "Dialect/Linalg/vectorization_28.mlir": 0.0231583999999998, "Dialect/Linalg/named-ops_14.mlir": 0.01208120000000008, "Dialect/Linalg/bufferize_5.mlir": 0.0063038000000005924, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 0.010509799999999814, "Dialect/Linalg/reshape_fusion_11.mlir": 0.01240039999999567, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 0.0003647999999998319, "Dialect/ControlFlow/canonicalize_2.mlir": 0.00343499999999608, "Dialect/ControlFlow/ops.mlir": 0.010745000000002846, "Dialect/ControlFlow/canonicalize_3.mlir": 0.006560000000001764, "Dialect/ControlFlow/canonicalize_1.mlir": 0.0037976000000014666, "Dialect/ControlFlow/canonicalize_0.mlir": 0.04939860000000067, "Dialect/GPU/transform-gpu-failing_9.mlir": 0.01681560000000104, "Dialect/GPU/sink-ops_0.mlir": 0.010516000000001214, "Dialect/GPU/mapping_1.mlir": 0.006074999999998454, "Dialect/GPU/outlining_2.mlir": 0.011549400000001242, "Dialect/GPU/sink-ops_1.mlir": 0.011079599999999346, "Dialect/GPU/outlining_4.mlir": 0.010314999999997099, "Dialect/GPU/outlining_7.mlir": 0.012314800000001468, "Dialect/GPU/invalid_15.mlir": 0.011541599999998198, "Dialect/GPU/promotion_1.mlir": 0.010443400000002611, "Dialect/GPU/transform-gpu-failing_0.mlir": 0.011441199999995887, "Dialect/GPU/canonicalize_1.mlir": 0.004683599999998478, "Dialect/GPU/outlining_0.mlir": 0.012587400000001026, "Dialect/GPU/mapping_0.mlir": 0.004336799999998675, "Dialect/GPU/transform-gpu-failing_8.mlir": 0.016652799999997116, "Dialect/GPU/transform-gpu-failing_10.mlir": 0.00031879999999659956, "Dialect/GPU/int-range-interface.mlir": 0.033111200000001874, "Dialect/GPU/all-reduce-max.mlir": 0.007609400000001187, "Dialect/GPU/promotion_2.mlir": 0.010434600000002093, "Dialect/GPU/outlining_5.mlir": 0.011074200000001611, "Dialect/GPU/promotion_0.mlir": 0.011630399999995688, "Dialect/GPU/sink-ops_2.mlir": 0.009938800000003311, "Dialect/GPU/sink-ops_3.mlir": 0.012150399999995898, "Dialect/GPU/outlining_3.mlir": 0.010097999999999274, "Dialect/GPU/transform-gpu_2.mlir": 0.021829200000001946, "Dialect/GPU/transform-gpu-failing_6.mlir": 0.010790600000001404, "Dialect/GPU/outlining_6.mlir": 0.012251999999995178, "Dialect/GPU/all-reduce.mlir": 0.010829200000000583, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 0.015780200000000376, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 0.0032532000000003334, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 0.002557600000000093, "Dialect/Async/async-runtime-ref-counting.mlir": 0.03587160000000154, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 0.0035011999999994712, "Dialect/Async/coro.mlir": 0.015441600000002609, "Dialect/Async/async-to-async-runtime_1.mlir": 0.008248600000001716, "Dialect/Async/async-to-async-runtime_7.mlir": 0.0063897999999994685, "Dialect/Async/runtime.mlir": 0.03348320000000058, "Dialect/Async/async-to-async-runtime_3.mlir": 0.01248920000000453, "Dialect/Async/async-to-async-runtime_0.mlir": 0.009196400000001858, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 0.008207399999997733, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 0.0025626000000045224, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 0.011323199999998224, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 0.004792400000002317, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 0.0032212000000015452, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 0.0036715999999955783, "Dialect/Async/async-to-async-runtime_6.mlir": 0.009730600000000322, "Dialect/Async/async-to-async-runtime_2.mlir": 0.006002599999999347, "Dialect/Async/async-parallel-for-canonicalize.mlir": 0.003383800000000292, "Dialect/Async/verify_0.mlir": 0.0005901999999991858, "Dialect/Async/async-to-async-runtime_8.mlir": 0.008528999999998631, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 0.0033520000000009987, "Dialect/Arith/canonicalize_41.mlir": 0.0023966000000029907, "Dialect/Arith/canonicalize_9.mlir": 0.0029084000000011655, "Dialect/Arith/expand-ops_1.mlir": 0.026450199999999313, "Dialect/Arith/bufferize_1.mlir": 0.0034459999999967295, "Dialect/Arith/expand-ops_7.mlir": 0.002639399999998204, "Dialect/Arith/expand-ops_4.mlir": 0.025046800000001212, "Dialect/Arith/canonicalize_44.mlir": 0.0015644000000008874, "Dialect/Arith/canonicalize_5.mlir": 0.0072558000000015, "Dialect/Arith/canonicalize_2.mlir": 0.0074116000000003625, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 0.0013989999999978408, "Dialect/Arith/canonicalize_25.mlir": 0.004320800000004965, "Dialect/Arith/canonicalize_8.mlir": 0.0033349999999984447, "Dialect/Arith/canonicalize_26.mlir": 0.0037022000000035858, "Dialect/Arith/canonicalize_37.mlir": 0.02849499999999807, "Dialect/Arith/canonicalize_35.mlir": 0.002612800000002835, "Dialect/Arith/canonicalize_24.mlir": 0.002905599999996866, "Dialect/Arith/canonicalize_19.mlir": 0.005583000000001448, "Dialect/Arith/canonicalize_4.mlir": 0.010092600000001539, "Dialect/Arith/canonicalize_36.mlir": 0.0048426000000006296, "Dialect/Arith/bufferize_0.mlir": 0.0013550000000009277, "Dialect/Arith/canonicalize_3.mlir": 0.007667199999997365, "Dialect/Arith/canonicalize_40.mlir": 0.006908400000003212, "Dialect/Arith/one-shot-bufferize_1.mlir": 0.007931999999999561, "Dialect/Arith/expand-ops_10.mlir": 0.001396799999997711, "Dialect/Arith/expand-ops_8.mlir": 0.0009647999999970125, "Dialect/Arith/canonicalize_15.mlir": 0.002260599999999613, "Dialect/Arith/expand-ops_3.mlir": 0.027406400000000986, "Dialect/Arith/canonicalize_42.mlir": 0.0015559999999993578, "Dialect/Arith/expand-ops_2.mlir": 0.0013010000000008403, "Dialect/Arith/canonicalize_17.mlir": 0.006028399999996737, "Dialect/Arith/bufferize_2.mlir": 0.005610799999999472, "Dialect/Arith/canonicalize_18.mlir": 0.0060652000000004595, "Dialect/Arith/canonicalize_1.mlir": 0.00616719999999873, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 0.00453899999999976, "Dialect/Arith/canonicalize_12.mlir": 0.004815800000000081, "Dialect/Arith/expand-ops_11.mlir": 0.0015624000000002524, "Dialect/Arith/bufferize_4.mlir": 0.0014229999999997745, "Dialect/Arith/canonicalize_23.mlir": 0.0030636000000015427, "Dialect/Arith/canonicalize_28.mlir": 0.008638000000001967, "Dialect/Arith/canonicalize_43.mlir": 0.0016243999999971948, "Dialect/Arith/canonicalize_34.mlir": 0.037788600000004634, "Dialect/Arith/canonicalize_20.mlir": 0.006122800000002826, "Dialect/Arith/canonicalize_10.mlir": 0.00351500000000442, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 0.003510599999998476, "Dialect/Arith/canonicalize_7.mlir": 0.0018436000000008335, "Dialect/Arith/one-shot-bufferize_0.mlir": 0.0039721999999983385, "Dialect/Arith/expand-ops_9.mlir": 0.0014204000000006545, "Dialect/Arith/canonicalize_29.mlir": 0.0031668000000024676, "Dialect/Arith/expand-ops_12.mlir": 0.0013868000000002213, "Dialect/Arith/canonicalize_45.mlir": 0.0013096000000018648, "Dialect/Arith/canonicalize_32.mlir": 0.006811199999998507, "Dialect/Arith/expand-ops_5.mlir": 0.0009596000000044568, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 0.004015800000001945, "Dialect/Arith/expand-ops_6.mlir": 0.0013623999999992976, "Dialect/Arith/expand-ops_0.mlir": 0.0010536000000001878, "Dialect/Arith/canonicalize_33.mlir": 0.009562399999998661, "Dialect/Arith/canonicalize_13.mlir": 0.00534340000000384, "Dialect/Arith/bufferize_3.mlir": 0.005804599999999027, "Dialect/Arith/bufferize_5.mlir": 0.0025252000000023146, "Dialect/Func/func-bufferize_1.mlir": 0.0036025999999992563, "Dialect/Func/func-bufferize_0.mlir": 0.007233400000001211, "Transforms/constant-fold_24.mlir": 0.0023561999999969887, "Transforms/loop-fusion-dependence-check_0.mlir": 0.00035100000000056755, "Transforms/inlining-recursive.mlir": 0.0027967999999987114, "Transforms/constant-fold_34.mlir": 0.006022600000000012, "Transforms/test-legalize-erased-op-with-uses.mlir": 0.0032655999999974482, "Transforms/canonicalize_9.mlir": 0.010156399999999621, "Transforms/inlining-dce_1.mlir": 0.004053399999997964, "Transforms/canonicalize-dce_5.mlir": 0.0013495999999975083, "Transforms/constant-fold_26.mlir": 0.026714199999997846, "Transforms/sccp-callgraph_10.mlir": 0.001730800000001409, "Transforms/constant-fold_8.mlir": 0.0023072000000013302, "Transforms/test-legalizer_9.mlir": 0.0049963999999988575, "Transforms/pipeline-data-transfer_0.mlir": 0.00033460000000218315, "Transforms/constant-fold_22.mlir": 0.00919380000000274, "Transforms/loop-invariant-code-motion_10.mlir": 0.004194400000000087, "Transforms/sccp-callgraph_5.mlir": 0.0061076000000014116, "Transforms/constant-fold_28.mlir": 0.0018787999999972272, "Transforms/canonicalize_5.mlir": 0.005537599999996701, "Transforms/test-legalizer-full_1.mlir": 0.00695699999999988, "Transforms/constant-fold_12.mlir": 0.0017547999999976583, "Transforms/test-legalize-type-conversion_0.mlir": 0.0024727999999981875, "Transforms/constant-fold_14.mlir": 0.0028428000000019437, "Transforms/location-snapshot.mlir": 0.002212800000000925, "Transforms/control-flow-sink-test.mlir": 0.008244799999999941, "Transforms/test-legalizer_7.mlir": 0.003446800000000394, "Transforms/test-legalize-type-conversion_8.mlir": 0.003508399999998346, "Transforms/canonicalize-td.mlir": 0.0075493999999991955, "Transforms/loop-fusion-slice-computation_0.mlir": 0.0003379999999992833, "Transforms/constant-fold_30.mlir": 0.006335200000000896, "Transforms/canonicalize-dce_2.mlir": 0.0014389999999991688, "Transforms/inlining-repeated-use.mlir": 0.005747599999995146, "Transforms/sccp-callgraph_7.mlir": 0.004090000000002192, "Transforms/test-legalizer-full_2.mlir": 0.009148399999997992, "Transforms/canonicalize-dce_4.mlir": 0.003938200000004599, "Transforms/buffer-results-to-out-params_4.mlir": 0.005831200000000081, "Transforms/constant-fold_25.mlir": 0.0035073999999951865, "Transforms/test-legalizer_0.mlir": 0.03218280000000391, "Transforms/constant-fold_31.mlir": 0.008973199999996951, "Transforms/constant-fold_18.mlir": 0.005348600000002079, "Transforms/inlining-dce_0.mlir": 0.00806180000000154, "Transforms/parametric-tiling.mlir": 0.008145799999999781, "Transforms/canonicalize_4.mlir": 0.005629999999996471, "Transforms/constant-fold_9.mlir": 0.007579999999995835, "Transforms/memref-bound-check_0.mlir": 0.00031240000000138935, "Transforms/canonicalize_3.mlir": 0.006978200000003198, "Transforms/sccp-callgraph_6.mlir": 0.002563199999997323, "Transforms/test-legalizer_8.mlir": 0.005293599999998832, "Transforms/test-symbol-dce_1.mlir": 0.007140600000002451, "Transforms/test-legalize-type-conversion_4.mlir": 0.00534020000000055, "Transforms/test-symbol-privatize.mlir": 0.0016135999999960405, "Transforms/test-legalizer-analysis.mlir": 0.008000200000003588, "Transforms/loop-invariant-code-motion_11.mlir": 0.0024507999999968887, "Transforms/canonicalize-dce_6.mlir": 0.0012528000000031625, "Transforms/test-merge-blocks_2.mlir": 0.010304800000000114, "Transforms/constant-fold_10.mlir": 0.005856400000004669, "Transforms/constant-fold_16.mlir": 0.005870200000003933, "Transforms/loop-fusion_0.mlir": 0.00039099999999621106, "Transforms/test-legalize-target-materialization-no-uses.mlir": 0.007706199999995533, "Transforms/test-legalizer-full_0.mlir": 0.012564399999996567, "Transforms/test-pattern-selective-replacement_0.mlir": 0.005290600000000723, "Transforms/constant-fold_0.mlir": 0.0002967999999953008, "Transforms/scf-if-utils_3.mlir": 0.003138200000000779, "Transforms/canonicalize_11.mlir": 0.004324000000002571, "Transforms/scf-if-utils_0.mlir": 0.0003119999999967149, "Transforms/test-legalizer_3.mlir": 0.004489599999999427, "Transforms/test-legalize-type-conversion_3.mlir": 0.004283399999997073, "Transforms/test-legalize-type-conversion_6.mlir": 0.0053117999999983566, "Transforms/loop-invariant-code-motion_13.mlir": 0.005501000000003841, "Transforms/canonicalize-dce_7.mlir": 0.00241280000000188, "Transforms/test-legalizer-full_3.mlir": 0.005325999999996611, "Transforms/test-operation-folder-commutative.mlir": 0.004188600000003362, "Transforms/constant-fold_6.mlir": 0.0019388000000049033, "Transforms/test-legalizer-full_4.mlir": 0.007881800000001249, "Transforms/buffer-results-to-out-params_1.mlir": 0.003984399999995958, "Transforms/constant-fold_4.mlir": 0.005224599999996827, "Transforms/canonicalize_12.mlir": 0.005565400000000409, "Transforms/constant-fold_29.mlir": 0.008198199999998223, "Transforms/scf-replace-with-new-yields.mlir": 0.002139599999998154, "Transforms/test-legalize-unknown-root.mlir": 0.00898599999999874, "Transforms/sccp-callgraph_8.mlir": 0.005591399999997293, "Transforms/canonicalize-dce_0.mlir": 0.001636999999999489, "Transforms/scf-if-utils_1.mlir": 0.0038108000000022456, "Transforms/constant-fold_2.mlir": 0.002049400000004198, "Transforms/test-legalizer_2.mlir": 0.002594800000002806, "Transforms/canonicalize-dce_9.mlir": 0.008967400000000226, "Transforms/constant-fold_19.mlir": 0.0031159999999999855, "Transforms/test-symbol-dce_0.mlir": 0.004980599999998958, "Transforms/test-legalize-type-conversion_9.mlir": 0.007291000000003578, "Transforms/constant-fold_3.mlir": 0.003836999999998625, "Transforms/test-legalize-type-conversion_5.mlir": 0.0047152000000039605, "Transforms/parallel-loop-collapsing.mlir": 0.010161800000003041, "Transforms/constant-fold_7.mlir": 0.002884799999998222, "Transforms/loop-invariant-code-motion_12.mlir": 0.0037419999999997343, "Transforms/canonicalize-dce_11.mlir": 0.002803000000000111, "Transforms/control-flow-sink.mlir": 0.019964600000002976, "Transforms/test-symbol-dce_3.mlir": 0.0031621999999970284, "Transforms/canonicalize-dce_3.mlir": 0.002982400000001917, "Transforms/constant-fold_21.mlir": 0.0033662000000049376, "Transforms/test-legalizer-full_5.mlir": 0.007946999999995796, "Transforms/test-convert-call-op.mlir": 0.003721400000000585, "Transforms/test-pattern-selective-replacement_1.mlir": 0.00035159999999905266, "Transforms/constant-fold_35.mlir": 0.006083799999998973, "Transforms/sccp-callgraph_0.mlir": 0.0013366000000019085, "Transforms/canonicalize_10.mlir": 0.004314200000004575, "Transforms/test-symbol-dce_4.mlir": 0.003543600000000424, "Transforms/scf-if-utils_2.mlir": 0.004583999999999833, "Transforms/test-legalizer-full_6.mlir": 0.004790000000002692, "Transforms/constant-fold_17.mlir": 0.0019034000000033302, "Transforms/test-symbol-dce_2.mlir": 0.00392180000000053, "Transforms/test-legalize-remapped-value.mlir": 0.011326399999995828, "Transforms/constant-fold_5.mlir": 0.00554400000000328, "Transforms/test-legalizer_4.mlir": 0.003297999999995227, "Transforms/test-legalizer_6.mlir": 0.00495939999999564, "Transforms/loop-fusion-2_0.mlir": 0.0002917999999965559, "Transforms/constant-fold_15.mlir": 0.0033647999999971033, "Transforms/single-parallel-loop-collapsing.mlir": 0.006831799999997656, "Transforms/canonicalize_6.mlir": 0.005678599999998824, "Transforms/canonicalize-dce_1.mlir": 0.003467399999999543, "Transforms/test-legalizer_10.mlir": 0.00522720000000163, "Transforms/canonicalize-dce_8.mlir": 0.008251599999999826, "Transforms/test-canonicalize-filter.mlir": 0.0037170000000003255, "Transforms/test-commutativity-utils.mlir": 0.014250199999997904, "Transforms/constant-fold_11.mlir": 0.006017000000002781, "Transforms/sccp-callgraph_1.mlir": 0.0027280000000018843, "Transforms/test-legalizer_1.mlir": 0.003206799999998111, "Transforms/test-legalize-type-conversion_1.mlir": 0.0033816000000001624, "Transforms/constant-fold_27.mlir": 0.003381000000001677, "Transforms/loop-fusion-3_0.mlir": 0.0003572000000019671, "Transforms/test-merge-blocks_1.mlir": 0.005758599999995795, "Transforms/test-strict-pattern-driver.mlir": 0.00996860000000197, "Transforms/test-legalizer_5.mlir": 0.005710799999997107, "Transforms/constant-fold_13.mlir": 0.004587600000002112, "Transforms/canonicalize_13.mlir": 0.006616800000000467, "Transforms/constant-fold_20.mlir": 0.009264200000001211, "Transforms/memref-dependence-check_0.mlir": 0.0002725999999995565, "Transforms/test-legalize-type-conversion_10.mlir": 0.0035655999999960387, "Transforms/test-legalize-type-conversion_7.mlir": 0.005386199999998098, "Transforms/test-legalize-type-conversion_2.mlir": 0.00573720000000435, "Transforms/constant-fold_23.mlir": 0.004375000000004547, "Transforms/test-operation-folder.mlir": 0.006459000000000969}}

==> plots/_data/print_data_per_test.json <==
{"OPS_PER_TEST": {"mlir-spirv-cpu-runner/double.mlir": 46, "mlir-spirv-cpu-runner/simple_add.mlir": 42, "Pass/crash-recovery.mlir": 2, "Pass/crash-recovery-dynamic-failure.mlir": 2, "Pass/pass-timing.mlir": 14, "Pass/pipeline-invalid_1.mlir": 2, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 4, "Pass/dynamic-pipeline.mlir": 11, "Pass/interface-pass.mlir": 3, "Pass/dynamic-pipeline-nested.mlir": 6, "Pass/generic-pipeline.mlir": 9, "Pass/run-reproducer.mlir": 5, "Pass/pipeline-stats.mlir": 5, "Pass/invalid-parent.mlir": 3, "Pass/pipeline-invalid_0.mlir": 2, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 71, "Interfaces/DataLayoutInterfaces/query.mlir": 88, "Interfaces/DataLayoutInterfaces/types_5.mlir": 4, "Interfaces/DataLayoutInterfaces/module.mlir": 4, "Interfaces/DataLayoutInterfaces/types_6.mlir": 4, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 5, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 7, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 7, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 15, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 6, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 18, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 5, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 17, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 7, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 7, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 23, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 16, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 18, "Interfaces/TilingInterface/tile-using-interface_2.mlir": 7, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 7, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 7, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 15, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 5, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 5, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 11, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 5, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 18, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 5, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 17, "Interfaces/InferShapedTypeOpInterface/resolve-shaped-type-result-dims_0.mlir": 12, "Interfaces/InferShapedTypeOpInterface/resolve-shaped-type-result-dims_1.mlir": 12, "mlir-reduce/multiple-function.mlir": 17, "mlir-reduce/dce-test.mlir": 6, "mlir-reduce/simple-test.mlir": 7, "mlir-reduce/invalid.mlir": 2, "mlir-reduce/crashop-reduction.mlir": 8, "IR/pretty_printed_region_op_0.mlir": 1, "IR/visitors_1.mlir": 9, "IR/print-ir-defuse.mlir": 5, "IR/region_0.mlir": 6, "IR/invalid-affinemap_0.mlir": 1, "IR/test-func-set-type_0.mlir": 1, "IR/dense-resource-elements-attr_0.mlir": 2, "IR/attribute_19.mlir": 4, "IR/test-symbol-uses_1.mlir": 6, "IR/attribute_14.mlir": 4, "IR/operation-equality_0.mlir": 3, "IR/module-op_4.mlir": 1, "IR/operation-equality_7.mlir": 15, "IR/visitors_0.mlir": 15, "IR/generic-visitors-interrupt_7.mlir": 7, "IR/test-func-erase-result_2.mlir": 2, "IR/traits_60.mlir": 6, "IR/print-op-local-scope.mlir": 2, "IR/pretty_printed_region_op_2.mlir": 6, "IR/test-symbol-rauw_0.mlir": 6, "IR/affine-set.mlir": 19, "IR/traits_68.mlir": 4, "IR/test-take-body_0.mlir": 9, "IR/opaque_locations.mlir": 9, "IR/operation-equality_2.mlir": 3, "IR/top-level_2.mlir": 1, "IR/attribute_5.mlir": 4, "IR/operation-equality_10.mlir": 5, "IR/module-op_1.mlir": 1, "IR/op-stats-json.mlir": 27, "IR/print-op-custom-or-generic_0.mlir": 4, "IR/test-func-insert-arg_1.mlir": 3, "IR/region_5.mlir": 2, "IR/operation-equality_6.mlir": 3, "IR/dynamic_4.mlir": 6, "IR/attribute_11.mlir": 5, "IR/traits_32.mlir": 6, "IR/test-symbol-rauw_3.mlir": 4, "IR/invalid-func-op_0.mlir": 1, "IR/traits_66.mlir": 4, "IR/generic-visitors-interrupt_5.mlir": 7, "IR/top-level_1.mlir": 3, "IR/test-symbol-uses_0.mlir": 8, "IR/invalid-unregistered_2.mlir": 1, "IR/test-func-erase-arg_0.mlir": 3, "IR/traits_41.mlir": 5, "IR/print-value-users_0.mlir": 14, "IR/generic-visitors-interrupt_1.mlir": 6, "IR/attribute_0.mlir": 5, "IR/test-func-erase-result_4.mlir": 2, "IR/result_0.mlir": 4, "IR/module-op_2.mlir": 2, "IR/generic-block-visitors-interrupt_0.mlir": 5, "IR/module-op_7.mlir": 1, "IR/test-symbol-rauw_1.mlir": 8, "IR/operation-equality_1.mlir": 3, "IR/generic-visitors-interrupt_6.mlir": 7, "IR/traits_31.mlir": 6, "IR/module-op_6.mlir": 3, "IR/traits_56.mlir": 4, "IR/generic-visitors-interrupt_3.mlir": 7, "IR/operation-equality_4.mlir": 3, "IR/print-value-users_1.mlir": 7, "IR/attribute_28.mlir": 5, "IR/attribute_38.mlir": 4, "IR/generic-visitors-interrupt_4.mlir": 7, "IR/attribute_25.mlir": 5, "IR/print-ir-invalid.mlir": 1, "IR/module-op_5.mlir": 2, "IR/zero_whitespace.mlir": 3, "IR/module-op_0.mlir": 1, "IR/print-op-custom-or-generic_1.mlir": 4, "IR/pretty-region-args.mlir": 9, "IR/test-func-erase-arg_5.mlir": 3, "IR/invalid-unregistered_1.mlir": 1, "IR/test-func-erase-arg_2.mlir": 3, "IR/invalid-module-op_0.mlir": 1, "IR/test-func-insert-result_3.mlir": 2, "IR/test-symbol-uses_2.mlir": 3, "IR/dynamic_11.mlir": 4, "IR/attribute_3.mlir": 4, "IR/pretty-locations.mlir": 10, "IR/op-stats.mlir": 27, "IR/attribute_41.mlir": 4, "IR/test-symbol-rauw_4.mlir": 4, "IR/traits_13.mlir": 8, "IR/test-symbol-rauw_2.mlir": 3, "IR/module-op_3.mlir": 1, "IR/operation-equality_13.mlir": 7, "IR/pretty_printed_region_op_3.mlir": 6, "IR/test-func-erase-arg_3.mlir": 3, "IR/test-verification-order_3.mlir": 8, "IR/generic-visitors-interrupt_0.mlir": 5, "IR/array-of-attr.mlir": 3, "IR/test-func-erase-result_0.mlir": 2, "IR/dynamic_7.mlir": 4, "IR/test-func-insert-result_1.mlir": 2, "IR/attribute_22.mlir": 5, "IR/affine-map.mlir": 72, "IR/operation-equality_9.mlir": 5, "IR/test-func-insert-arg_2.mlir": 3, "IR/test-func-insert-arg_5.mlir": 3, "IR/slice.mlir": 19, "IR/memory-ops.mlir": 43, "IR/traits_0.mlir": 12, "IR/wrapping_op.mlir": 6, "IR/test-func-insert-result_4.mlir": 2, "IR/traits_40.mlir": 5, "IR/recursive-type.mlir": 8, "IR/operation-equality_11.mlir": 5, "IR/test-func-insert-result_0.mlir": 2, "IR/test-func-insert-result_5.mlir": 2, "IR/operation-equality_5.mlir": 3, "IR/test-func-set-type_1.mlir": 3, "IR/traits_59.mlir": 6, "IR/attribute_4.mlir": 4, "IR/traits_22.mlir": 4, "IR/pretty_printed_region_op_4.mlir": 7, "IR/traits_49.mlir": 4, "IR/print-ir-nesting.mlir": 10, "IR/generic-region-visitors-interrupt_0.mlir": 5, "IR/test-func-erase-result_5.mlir": 2, "IR/generic-visitors_0.mlir": 15, "IR/top-level_0.mlir": 2, "IR/operation-equality_12.mlir": 7, "IR/test-func-insert-arg_0.mlir": 3, "IR/operation-equality_3.mlir": 3, "IR/test-clone_0.mlir": 5, "IR/generic-visitors_1.mlir": 11, "IR/test-func-set-type_2.mlir": 3, "IR/pretty_printed_region_op_1.mlir": 6, "IR/invalid-unregistered_0.mlir": 2, "IR/enum-attr-roundtrip.mlir": 13, "IR/dynamic_8.mlir": 6, "IR/traits_57.mlir": 9, "IR/operand_0.mlir": 4, "IR/test-func-insert-arg_3.mlir": 3, "IR/invalid-locations_0.mlir": 1, "IR/attribute_29.mlir": 5, "IR/check-help-output.mlir": 1, "IR/test-func-insert-arg_4.mlir": 3, "IR/test-func-erase-result_3.mlir": 2, "IR/operation-equality_8.mlir": 5, "IR/attribute_31.mlir": 4, "IR/traits_29.mlir": 4, "IR/attribute_45.mlir": 4, "IR/test-func-erase-arg_4.mlir": 3, "IR/test-func-erase-result_6.mlir": 2, "IR/invalid-builtin-types_36.mlir": 1, "IR/traits_18.mlir": 8, "IR/traits_10.mlir": 7, "IR/repro_b120295301.mlir": 105, "IR/region_6.mlir": 13, "IR/test-func-erase-arg_6.mlir": 3, "IR/test-func-erase-arg_1.mlir": 3, "IR/traits_4.mlir": 12, "IR/test-side-effects.mlir": 8, "IR/generic-visitors-interrupt_2.mlir": 7, "IR/test-func-insert-result_2.mlir": 2, "IR/test-matchers.mlir": 15, "IR/test-func-erase-result_1.mlir": 2, "IR/traits_58.mlir": 12, "Integration/GPU/CUDA/all-reduce-xor.mlir": 46, "Integration/GPU/CUDA/all-reduce-min.mlir": 46, "Integration/GPU/CUDA/async.mlir": 35, "Integration/GPU/CUDA/gpu-to-cubin.mlir": 25, "Integration/GPU/CUDA/shuffle.mlir": 23, "Integration/GPU/CUDA/two-modules.mlir": 20, "Integration/GPU/CUDA/all-reduce-or.mlir": 46, "Integration/GPU/CUDA/all-reduce-max.mlir": 46, "Integration/GPU/CUDA/all-reduce-and.mlir": 46, "Integration/GPU/CUDA/all-reduce-region.mlir": 20, "Integration/GPU/CUDA/multiple-all-reduce.mlir": 52, "Integration/GPU/CUDA/all-reduce-op.mlir": 25, "Integration/GPU/CUDA/TensorCore/wmma-matmul-f16.mlir": 43, "Integration/GPU/CUDA/TensorCore/wmma-matmul-f32.mlir": 36, "Integration/GPU/ROCM/two-modules.mlir": 22, "Integration/GPU/ROCM/vector-transferops.mlir": 49, "Integration/GPU/ROCM/gpu-to-hsaco.mlir": 24, "Integration/GPU/ROCM/vecadd.mlir": 44, "Integration/Dialect/Vector/CPU/test-transfer-read.mlir": 49, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 133, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 36, "Integration/Dialect/Vector/CPU/test-broadcast.mlir": 48, "Integration/Dialect/Vector/CPU/test-transfer-read-3d.mlir": 73, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 11, "Integration/Dialect/Vector/CPU/test-realloc.mlir": 36, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 38, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 23, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 23, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 32, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 20, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 32, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 36, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 19, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 18, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 34, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 19, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 32, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 20, "Integration/Dialect/Vector/CPU/test-fma.mlir": 14, "Integration/Dialect/Vector/CPU/test-print-int.mlir": 43, "Integration/Dialect/Vector/CPU/test-0-d-vectors.mlir": 101, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 45, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 70, "Integration/Dialect/Vector/CPU/test-maskedstore.mlir": 56, "Integration/Dialect/Vector/CPU/test-compress.mlir": 60, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 20, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 100, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 125, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 26, "Integration/Dialect/Vector/CPU/test-scan.mlir": 30, "Integration/Dialect/Vector/CPU/test-transfer-to-loops.mlir": 43, "Integration/Dialect/Vector/CPU/test-maskedload.mlir": 42, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 23, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 45, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 18, "Integration/Dialect/Vector/CPU/test-transfer-read-2d.mlir": 71, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 57, "Integration/Dialect/Vector/CPU/test-expand.mlir": 52, "Integration/Dialect/Vector/CPU/test-transfer-read-1d.mlir": 94, "Integration/Dialect/Vector/CPU/test-gather.mlir": 50, "Integration/Dialect/Vector/CPU/test-scatter.mlir": 77, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 38, "Integration/Dialect/Vector/CPU/test-index-vectors.mlir": 15, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 13, "Integration/Dialect/Vector/CPU/X86Vector/test-mask-compress.mlir": 13, "Integration/Dialect/Vector/CPU/X86Vector/test-vp2intersect-i32.mlir": 35, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 7, "Integration/Dialect/Vector/CPU/X86Vector/test-sparse-dot-product.mlir": 196, "Integration/Dialect/Vector/CPU/AMX/test-muli.mlir": 43, "Integration/Dialect/Vector/CPU/AMX/test-tilezero.mlir": 30, "Integration/Dialect/Vector/CPU/AMX/test-mulf.mlir": 44, "Integration/Dialect/Vector/CPU/AMX/test-tilezero-block.mlir": 41, "Integration/Dialect/Vector/GPU/CUDA/test-warp-distribute.mlir": 32, "Integration/Dialect/Vector/GPU/CUDA/test-reduction-distribute.mlir": 43, "Integration/Dialect/PDL/CPU/multiroot_1.mlir": 83, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 1, "Integration/Dialect/PDL/CPU/multiroot_2.mlir": 136, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 46, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 49, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 7, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 21, "Integration/Dialect/SparseTensor/CPU/sparse_tensor_ops.mlir": 29, "Integration/Dialect/SparseTensor/CPU/sparse_scale.mlir": 18, "Integration/Dialect/SparseTensor/CPU/sparse_cast.mlir": 107, "Integration/Dialect/SparseTensor/CPU/sparse_spmm.mlir": 31, "Integration/Dialect/SparseTensor/CPU/dense_output.mlir": 26, "Integration/Dialect/SparseTensor/CPU/sparse_rewrite_push_back.mlir": 19, "Integration/Dialect/SparseTensor/CPU/sparse_flatten.mlir": 23, "Integration/Dialect/SparseTensor/CPU/sparse_codegen_dim.mlir": 19, "Integration/Dialect/SparseTensor/CPU/sparse_tensor_mul.mlir": 31, "Integration/Dialect/SparseTensor/CPU/concatenate.mlir": 194, "Integration/Dialect/SparseTensor/CPU/sparse_sum_f16.mlir": 18, "Integration/Dialect/SparseTensor/CPU/sparse_scf_nested.mlir": 38, "Integration/Dialect/SparseTensor/CPU/sparse_rewrite_sort.mlir": 82, "Integration/Dialect/SparseTensor/CPU/sparse_conversion_sparse2dense.mlir": 132, "Integration/Dialect/SparseTensor/CPU/sparse_matmul.mlir": 91, "Integration/Dialect/SparseTensor/CPU/sparse_sampled_matmul.mlir": 39, "Integration/Dialect/SparseTensor/CPU/sparse_conversion_sparse2sparse.mlir": 71, "Integration/Dialect/SparseTensor/CPU/sparse_reshape.mlir": 194, "Integration/Dialect/SparseTensor/CPU/sparse_sum_bf16.mlir": 18, "Integration/Dialect/SparseTensor/CPU/sparse_conversion.mlir": 136, "Integration/Dialect/SparseTensor/CPU/sparse_transpose.mlir": 36, "Integration/Dialect/SparseTensor/CPU/sparse_filter_conv2d.mlir": 31, "Integration/Dialect/SparseTensor/CPU/sparse_sum.mlir": 18, "Integration/Dialect/SparseTensor/CPU/sparse_out_simple.mlir": 18, "Integration/Dialect/SparseTensor/CPU/sparse_reductions.mlir": 74, "Integration/Dialect/SparseTensor/CPU/sparse_matvec.mlir": 29, "Integration/Dialect/SparseTensor/CPU/sparse_quantized_matmul.mlir": 25, "Integration/Dialect/SparseTensor/CPU/sparse_sum_c32.mlir": 22, "Integration/Dialect/SparseTensor/CPU/sparse_expand.mlir": 23, "Integration/Dialect/SparseTensor/CPU/sparse_mttkrp.mlir": 42, "Integration/Dialect/SparseTensor/CPU/sparse_codegen_foreach.mlir": 54, "Integration/Dialect/SparseTensor/CPU/sparse_storage.mlir": 90, "Integration/Dialect/Linalg/CPU/test-conv-2d-nhwc-hwcf-call.mlir": 33, "Integration/Dialect/Linalg/CPU/test-conv-2d-call.mlir": 33, "Integration/Dialect/Linalg/CPU/test-conv-3d-call.mlir": 33, "Integration/Dialect/Linalg/CPU/matmul-vs-matvec.mlir": 65, "Integration/Dialect/Linalg/CPU/rank-reducing-subview.mlir": 25, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 13, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 9, "Integration/Dialect/Linalg/CPU/test-conv-3d-ndhwc-dhwcf-call.mlir": 33, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 10, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 12, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 13, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 9, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 61, "Integration/Dialect/Linalg/CPU/test-conv-1d-call.mlir": 31, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 12, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 12, "Integration/Dialect/Linalg/CPU/test-conv-1d-nwc-wcf-call.mlir": 33, "Integration/Dialect/Standard/CPU/test-ceil-floor-pos-neg.mlir": 62, "Integration/Dialect/Standard/CPU/test_subview.mlir": 18, "Integration/Dialect/Async/CPU/test-async-parallel-for-2d.mlir": 52, "Integration/Dialect/Async/CPU/test-async-parallel-for-1d.mlir": 59, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 55, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 48, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 38, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 38, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 33, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 38, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 30, "mlir-pdll/Integration/test-pdll.mlir": 8, "mlir-vulkan-runner/time.mlir": 37, "mlir-vulkan-runner/mulf.mlir": 35, "mlir-vulkan-runner/addi8.mlir": 36, "mlir-vulkan-runner/addf.mlir": 34, "mlir-vulkan-runner/subf.mlir": 38, "mlir-vulkan-runner/addi.mlir": 35, "mlir-cpu-runner/bare-ptr-call-conv.mlir": 49, "mlir-cpu-runner/async.mlir": 43, "mlir-cpu-runner/math-polynomial-approx.mlir": 306, "mlir-cpu-runner/utils.mlir": 44, "mlir-cpu-runner/async-value.mlir": 33, "mlir-cpu-runner/sgemm-naive-codegen.mlir": 62, "mlir-cpu-runner/global-memref.mlir": 52, "mlir-cpu-runner/unranked-memref.mlir": 72, "mlir-cpu-runner/memref-reinterpret-cast.mlir": 51, "mlir-cpu-runner/copy.mlir": 48, "mlir-cpu-runner/invalid.mlir": 2, "mlir-cpu-runner/async-group.mlir": 29, "mlir-cpu-runner/memref-reshape.mlir": 51, "mlir-cpu-runner/simple.mlir": 33, "mlir-cpu-runner/async-error.mlir": 49, "mlir-cpu-runner/X86Vector/math-polynomial-approx-avx2.mlir": 15, "Conversion/MathToLibm/convert-to-libm.mlir": 94, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 6, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 5, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 5, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 4, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 7, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 11, "Conversion/GPUToVulkan/lower-gpu-launch-vulkan-launch.mlir": 21, "Conversion/SCFToOpenMP/reductions_3.mlir": 18, "Conversion/SCFToOpenMP/reductions_0.mlir": 11, "Conversion/SCFToOpenMP/reductions_1.mlir": 11, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 21, "Conversion/SCFToOpenMP/reductions_2.mlir": 12, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 3, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 67, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 10, "Conversion/SPIRVToLLVM/memory-ops-to-llvm.mlir": 96, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 3, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 133, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 79, "Conversion/SPIRVToLLVM/lower-host-to-llvm-calls.mlir": 17, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 31, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 37, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 34, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 3, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 34, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 43, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 10, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 7, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 11, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 58, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 20, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 73, "Conversion/SPIRVToLLVM/constant-op-to-llvm.mlir": 26, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 8, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 31, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 11, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 79, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 5, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 12, "Conversion/AsyncToLLVM/convert-to-llvm_6.mlir": 10, "Conversion/AsyncToLLVM/convert-to-llvm_5.mlir": 7, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 13, "Conversion/GPUCommon/memory-attrbution_0.mlir": 7, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 6, "Conversion/GPUCommon/memory-attrbution_3.mlir": 10, "Conversion/GPUCommon/memory-attrbution_1.mlir": 7, "Conversion/GPUCommon/lower-memcpy-to-gpu-runtime-calls.mlir": 6, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 6, "Conversion/GPUCommon/lower-alloc-to-gpu-runtime-calls.mlir": 7, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 11, "Conversion/GPUCommon/memory-attrbution_2.mlir": 7, "Conversion/MathToFuncs/math-to-funcs_3.mlir": 4, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 4, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 4, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 1, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 9, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 7, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 1, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_6.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 3, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 13, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 7, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 7, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 5, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 5, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 4, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 6, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 16, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 4, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 10, "Conversion/VectorToSCF/vector-to-scf_1.mlir": 17, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 6, "Conversion/VectorToSCF/vector-to-scf-mask-and-permutation-map_0.mlir": 6, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 5, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 4, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 4, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 6, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 5, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 10, "Conversion/VectorToSCF/vector-to-scf_4.mlir": 14, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 6, "Conversion/VectorToSCF/vector-to-scf_3.mlir": 15, "Conversion/VectorToSCF/vector-to-scf_2.mlir": 19, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 5, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 5, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 5, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 5, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 5, "Conversion/SCFToControlFlow/convert-to-cfg.mlir": 187, "Conversion/MathToLLVM/math-to-llvm_14.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_3.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_13.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_11.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_9.mlir": 4, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 7, "Conversion/ComplexToLibm/convert-to-libm.mlir": 37, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 5, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 4, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 9, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 4, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 5, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 8, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 7, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 6, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 6, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 5, "Conversion/OpenMPToLLVM/convert-to-llvmir_7.mlir": 10, "Conversion/OpenMPToLLVM/convert-to-llvmir_2.mlir": 15, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 7, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 4, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 4, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 4, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_10.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_19.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_12.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_112.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_11.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_15.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_14.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_5.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_17.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_106.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_13.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_18.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_16.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 5, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 4, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 5, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 25, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 4, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 4, "Conversion/ControlFlowToLLVM/invalid.mlir": 16, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 8, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 8, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 8, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 6, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 17, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 10, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 5, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 6, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 8, "Conversion/GPUToROCDL/memref_0.mlir": 5, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 8, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 7, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 7, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 9, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 12, "Conversion/MathToSPIRV/math-to-opencl-spirv_0.mlir": 40, "Conversion/MathToSPIRV/math-to-gl-spirv_1.mlir": 7, "Conversion/MathToSPIRV/math-to-core-spirv_1.mlir": 4, "Conversion/MathToSPIRV/math-to-gl-spirv_0.mlir": 56, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 4, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_25.mlir": 12, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_5.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 4, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 12, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 12, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_8.mlir": 8, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 9, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 8, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_20.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_6.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 10, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_6.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 9, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_8.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_10.mlir": 10, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 10, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_9.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 8, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_7.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_13.mlir": 9, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_23.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_11.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 9, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 9, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_14.mlir": 12, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_21.mlir": 10, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_15.mlir": 12, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 6, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 13, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 19, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 27, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 28, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_6.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_5.mlir": 4, "Conversion/ComplexToStandard/full-conversion.mlir": 10, "Conversion/ComplexToStandard/convert-to-standard_14.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_19.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_3.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_11.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_22.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_4.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_8.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_0.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_15.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_10.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_7.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_1.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_9.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_18.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_20.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_21.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_12.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_13.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_16.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_17.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_2.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 11, "Conversion/MemRefToSPIRV/alloca_4.mlir": 5, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 11, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 11, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 3, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 6, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 5, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 4, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 4, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 4, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 4, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_13.mlir": 32, "Conversion/ArithToSPIRV/arith-to-spirv_22.mlir": 21, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 10, "Conversion/ArithToSPIRV/arith-to-spirv_15.mlir": 52, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 5, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 5, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 26, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_0.mlir": 59, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 90, "Conversion/ArithToSPIRV/arith-to-spirv_3.mlir": 31, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 10, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 9, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 15, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 5, "Conversion/ArithToSPIRV/arith-to-spirv_18.mlir": 31, "Conversion/ArithToSPIRV/arith-to-spirv_19.mlir": 19, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_8.mlir": 31, "Conversion/ArithToSPIRV/arith-to-spirv_7.mlir": 41, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 32, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 5, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 1, "Conversion/ArithToSPIRV/fast-math_0.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 106, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 5, "Conversion/ArithToSPIRV/fast-math_1.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 9, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 36, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 12, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 18, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 13, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 12, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 18, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 12, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 13, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 84, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 14, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 13, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 13, "Conversion/FuncToLLVM/func-memref_2.mlir": 3, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 3, "Conversion/FuncToLLVM/convert-argattrs.mlir": 5, "Conversion/FuncToLLVM/invalid_1.mlir": 2, "Conversion/FuncToLLVM/func-memref_6.mlir": 5, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 3, "Conversion/FuncToLLVM/func-to-llvm_0.mlir": 133, "Conversion/FuncToLLVM/func-memref_1.mlir": 3, "Conversion/FuncToLLVM/func-memref_4.mlir": 5, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 3, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 9, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 4, "Conversion/FuncToLLVM/func-to-llvm_5.mlir": 5, "Conversion/FuncToLLVM/func-memref_5.mlir": 3, "Conversion/FuncToLLVM/func-memref_3.mlir": 3, "Conversion/FuncToLLVM/calling-convention.mlir": 25, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 4, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-callers.mlir": 30, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 7, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 3, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 4, "Conversion/FuncToLLVM/func-memref_7.mlir": 8, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 5, "Conversion/FuncToLLVM/invalid_0.mlir": 2, "Conversion/FuncToLLVM/func-memref_0.mlir": 3, "Conversion/FuncToLLVM/convert-data-layout.mlir": 1, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 2, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 5, "Conversion/SCFToSPIRV/while.mlir": 17, "Conversion/ComplexToLLVM/full-conversion.mlir": 10, "Conversion/ComplexToLLVM/convert-to-llvm.mlir": 38, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 34, "Conversion/AMDGPUToROCDL/mfma.mlir": 34, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_0.mlir": 43, "Conversion/ArithToLLVM/arith-to-llvm_6.mlir": 4, "Conversion/ArithToLLVM/arith-to-llvm_4.mlir": 4, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_2.mlir": 8, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 5, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 4, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 11, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 4, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 4, "Conversion/ArithToLLVM/arith-to-llvm_3.mlir": 7, "Conversion/ArithToLLVM/arith-to-llvm_5.mlir": 4, "Conversion/ArithToLLVM/arith-to-llvm_0.mlir": 148, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 4, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 4, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 4, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_27.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 4, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 10, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 10, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_9.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 4, "Conversion/SCFToGPU/parallel_loop_8.mlir": 6, "Conversion/SCFToGPU/no_blocks_no_threads.mlir": 7, "Conversion/SCFToGPU/step_one.mlir": 13, "Conversion/SCFToGPU/parallel_loop_1.mlir": 14, "Conversion/SCFToGPU/parallel_loop_3.mlir": 14, "Conversion/SCFToGPU/parallel_loop_7.mlir": 14, "Conversion/SCFToGPU/step_positive.mlir": 9, "Conversion/SCFToGPU/parallel_loop_4.mlir": 35, "Conversion/SCFToGPU/parallel_loop_0.mlir": 8, "Conversion/SCFToGPU/parallel_loop_2.mlir": 8, "Conversion/SCFToGPU/parallel_loop_5.mlir": 7, "Conversion/SCFToGPU/parallel_loop_6.mlir": 6, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 8, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 9, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 9, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 8, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 6, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 5, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 8, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 18, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_3.mlir": 18, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 6, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 6, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 8, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 9, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 9, "Conversion/GPUToNVVM/gpu-to-nvvm_4.mlir": 12, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 7, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 7, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_5.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 7, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 8, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 6, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 10, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_3.mlir": 5, "Conversion/MemRefToLLVM/memref-to-llvm_29.mlir": 8, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_0.mlir": 9, "Conversion/MemRefToLLVM/memref-to-llvm_2.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 13, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_0.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_2.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_3.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_31.mlir": 7, "Conversion/MemRefToLLVM/memref-to-llvm_32.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_4.mlir": 5, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 7, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_5.mlir": 10, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_10.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_33.mlir": 8, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_25.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_26.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_11.mlir": 5, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_6.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_11.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_14.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 5, "Conversion/MemRefToLLVM/memref-to-llvm_1.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 4, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_8.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_7.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_0.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_30.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_9.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_28.mlir": 5, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 12, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 6, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 13, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_16.mlir": 15, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 5, "Conversion/MemRefToLLVM/memref-to-llvm_4.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_5.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_27.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 4, "Conversion/MemRefToLLVM/generic-functions_0.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 4, "Conversion/MemRefToLLVM/convert-alloca-scope.mlir": 25, "Conversion/MemRefToLLVM/convert-static-memref-ops_3.mlir": 4, "Conversion/GPUToSPIRV/builtins_0.mlir": 10, "Conversion/GPUToSPIRV/builtins_10.mlir": 10, "Conversion/GPUToSPIRV/builtins_11.mlir": 10, "Conversion/GPUToSPIRV/builtins_3.mlir": 10, "Conversion/GPUToSPIRV/builtins_4.mlir": 10, "Conversion/GPUToSPIRV/builtins_13.mlir": 10, "Conversion/GPUToSPIRV/builtins_6.mlir": 10, "Conversion/GPUToSPIRV/builtins_15.mlir": 10, "Conversion/GPUToSPIRV/builtins_16.mlir": 6, "Conversion/GPUToSPIRV/builtins_7.mlir": 10, "Conversion/GPUToSPIRV/builtins_2.mlir": 10, "Conversion/GPUToSPIRV/builtins_5.mlir": 10, "Conversion/GPUToSPIRV/builtins_9.mlir": 6, "Conversion/GPUToSPIRV/builtins_14.mlir": 10, "Conversion/GPUToSPIRV/shuffle_1.mlir": 9, "Conversion/GPUToSPIRV/shuffle_0.mlir": 9, "Conversion/GPUToSPIRV/builtins_8.mlir": 6, "Conversion/GPUToSPIRV/builtins_12.mlir": 10, "Conversion/GPUToSPIRV/entry-point.mlir": 5, "Conversion/GPUToSPIRV/builtins_1.mlir": 11, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 11, "Conversion/AffineToStandard/lower-affine.mlir": 246, "Conversion/AffineToStandard/lower-affine-to-vector_0.mlir": 7, "Conversion/AffineToStandard/no-memref.mlir": 4, "Conversion/AffineToStandard/lower-affine-to-vector_2.mlir": 9, "Conversion/AffineToStandard/lower-affine-to-vector_1.mlir": 8, "Conversion/AffineToStandard/lower-affine-to-vector_3.mlir": 10, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 5, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 5, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 5, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 5, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 4, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 5, "Bytecode/resources.mlir": 1, "mlir-tblgen/interfaces.mlir": 3, "mlir-tblgen/testdialect-typedefs.mlir": 16, "mlir-tblgen/types_59.mlir": 4, "mlir-tblgen/types_45.mlir": 6, "mlir-tblgen/types_62.mlir": 4, "mlir-tblgen/types_27.mlir": 9, "mlir-tblgen/return-types_0.mlir": 4, "mlir-tblgen/return-types_4.mlir": 5, "mlir-tblgen/types_61.mlir": 4, "mlir-tblgen/types_47.mlir": 6, "mlir-tblgen/types_5.mlir": 4, "mlir-tblgen/trait.mlir": 36, "mlir-tblgen/types_58.mlir": 4, "mlir-tblgen/types_50.mlir": 5, "mlir-tblgen/types_0.mlir": 6, "mlir-tblgen/types_21.mlir": 4, "mlir-tblgen/types_24.mlir": 6, "mlir-tblgen/types_41.mlir": 7, "mlir-tblgen/types_37.mlir": 5, "mlir-tblgen/types_35.mlir": 6, "mlir-tblgen/pattern.mlir": 212, "mlir-tblgen/op-derived-attribute.mlir": 6, "mlir-tblgen/types_6.mlir": 4, "mlir-tblgen/types_33.mlir": 6, "mlir-tblgen/types_30.mlir": 5, "mlir-tblgen/types_18.mlir": 7, "Rewrite/pdl-bytecode_2.mlir": 14, "Rewrite/pdl-bytecode_25.mlir": 17, "Rewrite/pdl-bytecode_35.mlir": 14, "Rewrite/pdl-bytecode_32.mlir": 15, "Rewrite/pdl-bytecode_17.mlir": 18, "Rewrite/pdl-bytecode_16.mlir": 17, "Rewrite/pdl-bytecode_14.mlir": 16, "Rewrite/pdl-bytecode_3.mlir": 13, "Rewrite/pdl-bytecode_23.mlir": 20, "Rewrite/pdl-bytecode_22.mlir": 19, "Rewrite/pdl-bytecode_31.mlir": 19, "Rewrite/pdl-bytecode_4.mlir": 16, "Rewrite/pdl-bytecode_8.mlir": 14, "Rewrite/pdl-bytecode_37.mlir": 17, "Rewrite/pdl-bytecode_9.mlir": 14, "Rewrite/pdl-bytecode_12.mlir": 15, "Rewrite/pdl-bytecode_10.mlir": 15, "Rewrite/pdl-bytecode_15.mlir": 17, "Rewrite/pdl-bytecode_6.mlir": 15, "Rewrite/pdl-bytecode_18.mlir": 18, "Rewrite/pdl-bytecode_38.mlir": 16, "Rewrite/pdl-bytecode_0.mlir": 14, "Rewrite/pdl-bytecode_36.mlir": 14, "Rewrite/pdl-bytecode_28.mlir": 16, "Rewrite/pdl-bytecode_21.mlir": 18, "Rewrite/pdl-bytecode_5.mlir": 15, "Rewrite/pdl-bytecode_29.mlir": 38, "Rewrite/pdl-bytecode_24.mlir": 21, "Rewrite/pdl-bytecode_13.mlir": 16, "Rewrite/pdl-bytecode_19.mlir": 17, "Rewrite/pdl-bytecode_20.mlir": 26, "Rewrite/pdl-bytecode_7.mlir": 17, "Rewrite/pdl-bytecode_26.mlir": 31, "Rewrite/pdl-bytecode_30.mlir": 17, "Rewrite/pdl-bytecode_1.mlir": 16, "Rewrite/pdl-bytecode_27.mlir": 19, "Rewrite/pdl-bytecode_11.mlir": 13, "Rewrite/pdl-bytecode_34.mlir": 15, "Analysis/test-foo-analysis_1.mlir": 5, "Analysis/test-foo-analysis_4.mlir": 7, "Analysis/test-alias-analysis_5.mlir": 7, "Analysis/test-liveness_7.mlir": 14, "Analysis/test-dominance_1.mlir": 9, "Analysis/test-alias-analysis-modref_0.mlir": 5, "Analysis/test-alias-analysis_2.mlir": 8, "Analysis/test-foo-analysis_0.mlir": 4, "Analysis/test-dominance_4.mlir": 13, "Analysis/test-dominance_3.mlir": 9, "Analysis/test-alias-analysis_1.mlir": 8, "Analysis/test-alias-analysis_0.mlir": 7, "Analysis/test-dominance_0.mlir": 6, "Analysis/test-dominance_2.mlir": 5, "Analysis/test-liveness_0.mlir": 3, "Analysis/test-alias-analysis_4.mlir": 8, "Analysis/test-alias-analysis_3.mlir": 15, "Analysis/test-liveness_5.mlir": 10, "Analysis/test-foo-analysis_3.mlir": 7, "Analysis/test-liveness_4.mlir": 18, "Analysis/test-alias-analysis-modref_1.mlir": 6, "Analysis/test-callgraph_1.mlir": 7, "Analysis/test-alias-analysis-modref_4.mlir": 4, "Analysis/test-liveness_1.mlir": 5, "Analysis/test-match-reduction_0.mlir": 6, "Analysis/test-match-reduction_3.mlir": 8, "Analysis/test-match-reduction_4.mlir": 8, "Analysis/test-match-reduction_2.mlir": 7, "Analysis/test-alias-analysis-modref_3.mlir": 8, "Analysis/test-match-reduction_1.mlir": 11, "Analysis/test-alias-analysis-modref_2.mlir": 5, "Analysis/test-liveness_3.mlir": 12, "Analysis/test-liveness_2.mlir": 7, "Analysis/test-foo-analysis_5.mlir": 9, "Analysis/test-alias-analysis_7.mlir": 7, "Analysis/test-shape-fn-report.mlir": 9, "Analysis/test-liveness_6.mlir": 12, "Analysis/test-topoligical-sort.mlir": 10, "Analysis/test-foo-analysis_2.mlir": 6, "Analysis/test-match-reduction_5.mlir": 8, "Analysis/test-alias-analysis_6.mlir": 7, "Analysis/DataFlow/test-dead-code-analysis.mlir": 77, "Analysis/DataFlow/test-last-modified.mlir": 58, "Analysis/DataFlow/test-last-modified-callgraph.mlir": 33, "Target/Cpp/control_flow.mlir": 15, "Target/Cpp/invalid_1.mlir": 4, "Target/Cpp/invalid_7.mlir": 3, "Target/Cpp/invalid_6.mlir": 3, "Target/Cpp/if.mlir": 23, "Target/Cpp/invalid_5.mlir": 3, "Target/Cpp/invalid_3.mlir": 3, "Target/Cpp/stdops.mlir": 27, "Target/Cpp/for.mlir": 17, "Target/Cpp/call.mlir": 9, "Target/Cpp/invalid_4.mlir": 3, "Target/Cpp/invalid_0.mlir": 4, "Target/Cpp/variable.mlir": 10, "Target/Cpp/invalid_2.mlir": 3, "Target/LLVMIR/llvmir-invalid_18.mlir": 2, "Target/LLVMIR/openmp-llvm_33.mlir": 7, "Target/LLVMIR/llvmir-invalid_14.mlir": 4, "Target/LLVMIR/llvmir_9.mlir": 4, "Target/LLVMIR/openmp-llvm_46.mlir": 105, "Target/LLVMIR/llvmir-invalid_11.mlir": 3, "Target/LLVMIR/llvmir-invalid_15.mlir": 2, "Target/LLVMIR/openmp-llvm_21.mlir": 8, "Target/LLVMIR/openmp-llvm_10.mlir": 8, "Target/LLVMIR/openmp-llvm_59.mlir": 7, "Target/LLVMIR/llvmir-invalid_0.mlir": 3, "Target/LLVMIR/llvmir-invalid_8.mlir": 3, "Target/LLVMIR/llvmir-invalid_19.mlir": 2, "Target/LLVMIR/arm-neon.mlir": 18, "Target/LLVMIR/openmp-llvm_6.mlir": 7, "Target/LLVMIR/openmp-llvm_51.mlir": 17, "Target/LLVMIR/rocdl.mlir": 68, "Target/LLVMIR/openmp-llvm_45.mlir": 9, "Target/LLVMIR/openmp-llvm_56.mlir": 15, "Target/LLVMIR/llvmir-invalid_4.mlir": 3, "Target/LLVMIR/openmp-llvm_7.mlir": 8, "Target/LLVMIR/openmp-llvm_44.mlir": 6, "Target/LLVMIR/openmp-llvm_28.mlir": 7, "Target/LLVMIR/openmp-llvm_36.mlir": 42, "Target/LLVMIR/openmp-llvm_12.mlir": 10, "Target/LLVMIR/openmp-reduction_3.mlir": 20, "Target/LLVMIR/openmp-llvm_53.mlir": 6, "Target/LLVMIR/openmp-llvm_54.mlir": 11, "Target/LLVMIR/llvmir_12.mlir": 8, "Target/LLVMIR/llvmir-invalid_17.mlir": 2, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 6, "Target/LLVMIR/openmp-reduction_4.mlir": 26, "Target/LLVMIR/llvmir-invalid_6.mlir": 3, "Target/LLVMIR/llvmir_10.mlir": 5, "Target/LLVMIR/openmp-llvm_4.mlir": 11, "Target/LLVMIR/llvmir_11.mlir": 8, "Target/LLVMIR/llvmir_19.mlir": 20, "Target/LLVMIR/openmp-llvm_37.mlir": 12, "Target/LLVMIR/openmp-llvm_48.mlir": 41, "Target/LLVMIR/openmp-llvm_32.mlir": 7, "Target/LLVMIR/openmp-llvm_52.mlir": 12, "Target/LLVMIR/openmp-llvm_16.mlir": 7, "Target/LLVMIR/llvmir_20.mlir": 17, "Target/LLVMIR/openmp-llvm_42.mlir": 9, "Target/LLVMIR/llvmir_16.mlir": 1, "Target/LLVMIR/openmp-llvm_55.mlir": 11, "Target/LLVMIR/openmp-llvm_38.mlir": 12, "Target/LLVMIR/openmp-llvm_17.mlir": 7, "Target/LLVMIR/openmp-reduction_0.mlir": 19, "Target/LLVMIR/llvmir-invalid_2.mlir": 3, "Target/LLVMIR/arm-neon-2d.mlir": 7, "Target/LLVMIR/openmp-llvm_47.mlir": 105, "Target/LLVMIR/openmp-llvm_35.mlir": 7, "Target/LLVMIR/llvmir-debug.mlir": 14, "Target/LLVMIR/data-layout_0.mlir": 3, "Target/LLVMIR/openmp-llvm_25.mlir": 10, "Target/LLVMIR/openmp-llvm_58.mlir": 11, "Target/LLVMIR/openmp-llvm_23.mlir": 10, "Target/LLVMIR/openmp-llvm_49.mlir": 5, "Target/LLVMIR/openmp-llvm_19.mlir": 7, "Target/LLVMIR/llvmir_15.mlir": 1, "Target/LLVMIR/openmp-llvm_0.mlir": 60, "Target/LLVMIR/openmp-llvm_50.mlir": 9, "Target/LLVMIR/openmp-llvm_43.mlir": 6, "Target/LLVMIR/llvmir_21.mlir": 15, "Target/LLVMIR/llvmir-invalid_9.mlir": 3, "Target/LLVMIR/llvmir-invalid_16.mlir": 2, "Target/LLVMIR/llvmir-invalid_1.mlir": 3, "Target/LLVMIR/llvmir_18.mlir": 10, "Target/LLVMIR/openmp-llvm_1.mlir": 18, "Target/LLVMIR/openmp-llvm_60.mlir": 17, "Target/LLVMIR/llvmir_17.mlir": 1, "Target/LLVMIR/openmp-llvm_26.mlir": 16, "Target/LLVMIR/openmp-llvm_27.mlir": 7, "Target/LLVMIR/openmp-llvm_57.mlir": 10, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 8, "Target/LLVMIR/llvmir_14.mlir": 2, "Target/LLVMIR/llvmir-invalid_3.mlir": 3, "Target/LLVMIR/openmp-llvm_2.mlir": 44, "Target/LLVMIR/llvmir_13.mlir": 2, "Target/LLVMIR/llvmir_25.mlir": 2, "Target/LLVMIR/llvmir_23.mlir": 20, "Target/LLVMIR/openmp-llvm_14.mlir": 7, "Target/LLVMIR/openmp-llvm_22.mlir": 10, "Target/LLVMIR/openmp-llvm_3.mlir": 13, "Target/LLVMIR/openmp-llvm_20.mlir": 7, "Target/LLVMIR/openmp-llvm_18.mlir": 7, "Target/LLVMIR/data-layout_3.mlir": 1, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 11, "Target/LLVMIR/llvmir-types_1.mlir": 13, "Target/LLVMIR/llvmir_8.mlir": 4, "Target/LLVMIR/llvmir-invalid_10.mlir": 3, "Target/LLVMIR/openmp-llvm_31.mlir": 7, "Target/LLVMIR/openmp-llvm_29.mlir": 8, "Target/LLVMIR/amx.mlir": 7, "Target/LLVMIR/openmp-llvm_11.mlir": 10, "Target/LLVMIR/openmp-llvm_8.mlir": 8, "Target/LLVMIR/llvmir-types_0.mlir": 53, "Target/LLVMIR/llvmir-invalid_7.mlir": 3, "Target/LLVMIR/llvmir_3.mlir": 20, "Target/LLVMIR/data-layout_1.mlir": 1, "Target/LLVMIR/openmp-llvm_41.mlir": 7, "Target/LLVMIR/openmp-llvm_40.mlir": 7, "Target/LLVMIR/data-layout_2.mlir": 1, "Target/LLVMIR/openmp-llvm_9.mlir": 7, "Target/LLVMIR/llvmir_6.mlir": 5, "Target/LLVMIR/openmp-llvm_15.mlir": 7, "Target/LLVMIR/openmp-llvm_34.mlir": 7, "Target/LLVMIR/openmp-llvm_5.mlir": 11, "Target/LLVMIR/openmp-llvm-invalid_4.mlir": 15, "Target/LLVMIR/openmp-llvm_13.mlir": 7, "Target/LLVMIR/openmp-reduction_1.mlir": 21, "Target/LLVMIR/x86vector.mlir": 23, "Target/LLVMIR/llvmir_22.mlir": 13, "Target/LLVMIR/llvmir_4.mlir": 4, "Target/LLVMIR/openmp-llvm_39.mlir": 17, "Target/LLVMIR/openmp-reduction_2.mlir": 20, "Target/LLVMIR/llvmir-invalid_5.mlir": 3, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 9, "Target/LLVMIR/vector-to-llvm-ir.mlir": 14, "Target/LLVMIR/openmp-llvm_30.mlir": 7, "Target/LLVMIR/openmp-llvm_24.mlir": 10, "Target/SPIRV/module_1.mlir": 2, "Target/SPIRV/phi_8.mlir": 9, "Target/SPIRV/memory-ops_3.mlir": 7, "Target/SPIRV/memory-ops_1.mlir": 6, "Target/SPIRV/decorations_4.mlir": 3, "Target/SPIRV/phi_7.mlir": 9, "Target/SPIRV/undef_0.mlir": 14, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 45, "Target/SPIRV/phi_0.mlir": 9, "Target/SPIRV/decorations_6.mlir": 3, "Target/SPIRV/atomic-ops_0.mlir": 21, "Target/SPIRV/decorations_3.mlir": 4, "Target/SPIRV/logical-ops_0.mlir": 50, "Target/SPIRV/ocl-ops.mlir": 32, "Target/SPIRV/struct.mlir": 18, "Target/SPIRV/image-ops.mlir": 9, "Target/SPIRV/memory-ops_0.mlir": 10, "Target/SPIRV/entry-point_0.mlir": 6, "Target/SPIRV/memory-ops_4.mlir": 5, "Target/SPIRV/decorations_7.mlir": 3, "Target/SPIRV/global-variable_0.mlir": 6, "Target/SPIRV/cast-ops_0.mlir": 7, "Target/SPIRV/decorations_0.mlir": 3, "Target/SPIRV/phi_9.mlir": 9, "Target/SPIRV/gl-ops.mlir": 42, "Target/SPIRV/entry-point_1.mlir": 8, "Target/SPIRV/matrix_1.mlir": 5, "Target/SPIRV/constant.mlir": 127, "Target/SPIRV/global-variable_1.mlir": 4, "Target/SPIRV/global-variable_2.mlir": 8, "Target/SPIRV/execution-mode.mlir": 6, "Target/SPIRV/loop_2.mlir": 34, "Target/SPIRV/loop_0.mlir": 21, "Target/SPIRV/module_3.mlir": 2, "Target/SPIRV/terminator.mlir": 11, "Target/SPIRV/spec-constant_1.mlir": 9, "Target/SPIRV/loop_3.mlir": 24, "Target/SPIRV/decorations_1.mlir": 3, "Target/SPIRV/composite-op_0.mlir": 17, "Target/SPIRV/undef_1.mlir": 5, "Target/SPIRV/array_0.mlir": 5, "Target/SPIRV/spec-constant_3.mlir": 13, "Target/SPIRV/bit-ops_0.mlir": 34, "Target/SPIRV/spec-constant_2.mlir": 9, "Target/SPIRV/barrier-ops.mlir": 14, "Target/SPIRV/selection_0.mlir": 19, "Target/SPIRV/cast-ops_2.mlir": 11, "Target/SPIRV/cast-ops_1.mlir": 35, "Target/SPIRV/spec-constant_0.mlir": 17, "Target/SPIRV/non-uniform-ops_0.mlir": 58, "Target/SPIRV/function-call.mlir": 35, "Target/SPIRV/image.mlir": 5, "Target/SPIRV/phi_1.mlir": 10, "Target/SPIRV/memory-ops_2.mlir": 18, "Target/SPIRV/sampled-image.mlir": 5, "Target/SPIRV/module_0.mlir": 4, "Target/SPIRV/decorations_2.mlir": 3, "Target/SPIRV/phi_5.mlir": 41, "Target/SPIRV/array_1.mlir": 4, "Target/SPIRV/memory-ops_5.mlir": 12, "Target/SPIRV/phi_6.mlir": 23, "Target/SPIRV/decorations_5.mlir": 3, "Target/SPIRV/logical-ops_1.mlir": 14, "Target/SPIRV/loop_1.mlir": 27, "Target/SPIRV/phi_3.mlir": 11, "Target/SPIRV/phi_2.mlir": 11, "Target/SPIRV/selection_1.mlir": 14, "Target/SPIRV/selection_2.mlir": 19, "Target/SPIRV/matrix_0.mlir": 20, "Target/SPIRV/arithmetic-ops.mlir": 53, "Target/SPIRV/module_2.mlir": 2, "Target/SPIRV/phi_4.mlir": 18, "Target/SPIRV/group-ops_0.mlir": 23, "Target/SPIRV/joint-matrix-ops_0.mlir": 20, "Target/SPIRV/debug.mlir": 77, "mlir-opt/async.mlir": 43, "mlir-opt/outputfile.mlir": 1, "mlir-opt/nearmiss_0.mlir": 3, "mlir-opt/commandline.mlir": 1, "mlir-translate/commandline.mlir": 1, "mlir-translate/unregistered-dialects.mlir": 3, "Dialect/traits_5.mlir": 4, "Dialect/traits_1.mlir": 4, "Dialect/traits_17.mlir": 4, "Dialect/traits_13.mlir": 4, "Dialect/traits_12.mlir": 4, "Dialect/traits_11.mlir": 4, "Dialect/traits_0.mlir": 4, "Dialect/traits_16.mlir": 4, "Dialect/traits_2.mlir": 4, "Dialect/traits_10.mlir": 4, "Dialect/traits_14.mlir": 4, "Dialect/traits_4.mlir": 4, "Dialect/traits_3.mlir": 4, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 6, "Dialect/Vector/canonicalize_48.mlir": 5, "Dialect/Vector/vector-transfer-flatten_4.mlir": 6, "Dialect/Vector/canonicalize_82.mlir": 5, "Dialect/Vector/vector-transpose-lowering_0.mlir": 4, "Dialect/Vector/vector-transfer-flatten_6.mlir": 6, "Dialect/Vector/canonicalize_41.mlir": 5, "Dialect/Vector/canonicalize_90.mlir": 5, "Dialect/Vector/vector-warp-distribute_25.mlir": 6, "Dialect/Vector/canonicalize_9.mlir": 5, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 11, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 6, "Dialect/Vector/vector-warp-distribute_19.mlir": 8, "Dialect/Vector/canonicalize_70.mlir": 8, "Dialect/Vector/bufferize_1.mlir": 4, "Dialect/Vector/canonicalize_80.mlir": 4, "Dialect/Vector/canonicalize_64.mlir": 7, "Dialect/Vector/canonicalize_79.mlir": 4, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 6, "Dialect/Vector/vector-transpose-lowering_19.mlir": 4, "Dialect/Vector/canonicalize_22.mlir": 11, "Dialect/Vector/canonicalize_54.mlir": 5, "Dialect/Vector/canonicalize_44.mlir": 9, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 6, "Dialect/Vector/canonicalize_5.mlir": 6, "Dialect/Vector/canonicalize_81.mlir": 4, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 6, "Dialect/Vector/canonicalize_60.mlir": 8, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 5, "Dialect/Vector/vector-mem-transforms.mlir": 72, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 6, "Dialect/Vector/canonicalize_25.mlir": 13, "Dialect/Vector/canonicalize_8.mlir": 5, "Dialect/Vector/vector-warp-distribute_3.mlir": 8, "Dialect/Vector/canonicalize_61.mlir": 8, "Dialect/Vector/canonicalize_14.mlir": 5, "Dialect/Vector/vector-transpose-lowering_1.mlir": 4, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 6, "Dialect/Vector/canonicalize_26.mlir": 11, "Dialect/Vector/canonicalize_88.mlir": 5, "Dialect/Vector/vector-reduce-to-contract_7.mlir": 5, "Dialect/Vector/vector-warp-distribute_12.mlir": 13, "Dialect/Vector/vector-warp-distribute_10.mlir": 8, "Dialect/Vector/vector-warp-distribute_9.mlir": 8, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_3.mlir": 7, "Dialect/Vector/canonicalize_37.mlir": 10, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 4, "Dialect/Vector/vector-reduce-to-contract_6.mlir": 6, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 5, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 5, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 4, "Dialect/Vector/canonicalize_47.mlir": 6, "Dialect/Vector/vector-reduce-to-contract_13.mlir": 7, "Dialect/Vector/canonicalize_35.mlir": 5, "Dialect/Vector/canonicalize_57.mlir": 7, "Dialect/Vector/vector-transfer-unroll_3.mlir": 6, "Dialect/Vector/vector-transfer-flatten_1.mlir": 5, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 6, "Dialect/Vector/canonicalize_103.mlir": 4, "Dialect/Vector/canonicalize_77.mlir": 4, "Dialect/Vector/canonicalize_24.mlir": 7, "Dialect/Vector/canonicalize_19.mlir": 4, "Dialect/Vector/canonicalize_30.mlir": 5, "Dialect/Vector/canonicalize_4.mlir": 6, "Dialect/Vector/vector-transpose-lowering_20.mlir": 4, "Dialect/Vector/canonicalize_36.mlir": 5, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 5, "Dialect/Vector/vector-transfer-flatten_3.mlir": 5, "Dialect/Vector/vector-unroll-options.mlir": 22, "Dialect/Vector/bufferize_0.mlir": 4, "Dialect/Vector/canonicalize_66.mlir": 10, "Dialect/Vector/canonicalize_87.mlir": 8, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 6, "Dialect/Vector/vector-warp-distribute_2.mlir": 10, "Dialect/Vector/vector-transpose-lowering_17.mlir": 4, "Dialect/Vector/vector-scan-transforms.mlir": 16, "Dialect/Vector/canonicalize_3.mlir": 6, "Dialect/Vector/canonicalize_40.mlir": 5, "Dialect/Vector/vector-transpose-lowering_7.mlir": 4, "Dialect/Vector/canonicalize_105.mlir": 4, "Dialect/Vector/vector-warp-distribute_4.mlir": 5, "Dialect/Vector/vector-transpose-lowering_15.mlir": 4, "Dialect/Vector/vector-transpose-lowering_4.mlir": 4, "Dialect/Vector/canonicalize_98.mlir": 9, "Dialect/Vector/vector-transpose-lowering_8.mlir": 4, "Dialect/Vector/vector-transpose-lowering_6.mlir": 4, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 6, "Dialect/Vector/vector-transpose-lowering_13.mlir": 4, "Dialect/Vector/canonicalize_63.mlir": 10, "Dialect/Vector/canonicalize_97.mlir": 5, "Dialect/Vector/vector-transpose-lowering_14.mlir": 4, "Dialect/Vector/vector-reduce-to-contract_3.mlir": 6, "Dialect/Vector/vector-warp-distribute_13.mlir": 16, "Dialect/Vector/canonicalize_15.mlir": 5, "Dialect/Vector/vector-transpose-lowering_21.mlir": 4, "Dialect/Vector/vector-warp-distribute_15.mlir": 26, "Dialect/Vector/canonicalize_110.mlir": 6, "Dialect/Vector/canonicalize_102.mlir": 4, "Dialect/Vector/vector-warp-distribute_14.mlir": 11, "Dialect/Vector/canonicalize_109.mlir": 6, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 4, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 5, "Dialect/Vector/canonicalize_106.mlir": 5, "Dialect/Vector/canonicalize_49.mlir": 7, "Dialect/Vector/vector-warp-distribute_27.mlir": 7, "Dialect/Vector/canonicalize_99.mlir": 7, "Dialect/Vector/canonicalize_58.mlir": 9, "Dialect/Vector/vector-warp-distribute_17.mlir": 14, "Dialect/Vector/canonicalize_42.mlir": 5, "Dialect/Vector/vector-transpose-lowering_16.mlir": 4, "Dialect/Vector/vector-transpose-lowering_9.mlir": 4, "Dialect/Vector/canonicalize_85.mlir": 9, "Dialect/Vector/canonicalize_73.mlir": 6, "Dialect/Vector/canonicalize_11.mlir": 5, "Dialect/Vector/canonicalize_50.mlir": 7, "Dialect/Vector/canonicalize_17.mlir": 6, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 10, "Dialect/Vector/canonicalize_78.mlir": 4, "Dialect/Vector/canonicalize_68.mlir": 8, "Dialect/Vector/vector-reduce-to-contract_4.mlir": 6, "Dialect/Vector/canonicalize_75.mlir": 7, "Dialect/Vector/bufferize_2.mlir": 5, "Dialect/Vector/vector-warp-distribute_22.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 6, "Dialect/Vector/canonicalize_18.mlir": 4, "Dialect/Vector/vector-transfer-flatten_2.mlir": 4, "Dialect/Vector/canonicalize_86.mlir": 8, "Dialect/Vector/vector-warp-distribute_8.mlir": 13, "Dialect/Vector/vector-warp-distribute_0.mlir": 9, "Dialect/Vector/canonicalize_31.mlir": 5, "Dialect/Vector/canonicalize_94.mlir": 5, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 7, "Dialect/Vector/vector-dropleadunitdim-transforms_5.mlir": 46, "Dialect/Vector/vector-transfer-unroll_1.mlir": 6, "Dialect/Vector/vector-reduce-to-contract_14.mlir": 6, "Dialect/Vector/canonicalize_69.mlir": 8, "Dialect/Vector/canonicalize_16.mlir": 5, "Dialect/Vector/canonicalize_1.mlir": 6, "Dialect/Vector/canonicalize_12.mlir": 5, "Dialect/Vector/vector-transfer-flatten_5.mlir": 5, "Dialect/Vector/canonicalize_76.mlir": 13, "Dialect/Vector/canonicalize_108.mlir": 5, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_2.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_8.mlir": 5, "Dialect/Vector/canonicalize_23.mlir": 8, "Dialect/Vector/vector-transfer-unroll_2.mlir": 6, "Dialect/Vector/canonicalize_52.mlir": 5, "Dialect/Vector/vector-transpose-lowering_18.mlir": 4, "Dialect/Vector/canonicalize_28.mlir": 7, "Dialect/Vector/canonicalize_55.mlir": 5, "Dialect/Vector/canonicalize_53.mlir": 5, "Dialect/Vector/vector-transforms.mlir": 101, "Dialect/Vector/canonicalize_43.mlir": 5, "Dialect/Vector/vector-transfer-unroll_4.mlir": 6, "Dialect/Vector/canonicalize_51.mlir": 5, "Dialect/Vector/vector-transpose-lowering_3.mlir": 4, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 15, "Dialect/Vector/canonicalize_34.mlir": 5, "Dialect/Vector/canonicalize_67.mlir": 12, "Dialect/Vector/canonicalize_100.mlir": 11, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 28, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 6, "Dialect/Vector/canonicalize_71.mlir": 8, "Dialect/Vector/canonicalize_27.mlir": 19, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 43, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 16, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 4, "Dialect/Vector/vector-transferop-opt.mlir": 89, "Dialect/Vector/canonicalize_38.mlir": 5, "Dialect/Vector/canonicalize_20.mlir": 4, "Dialect/Vector/canonicalize_111.mlir": 7, "Dialect/Vector/canonicalize_72.mlir": 6, "Dialect/Vector/canonicalize_21.mlir": 8, "Dialect/Vector/vector-transpose-lowering_10.mlir": 4, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 5, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 5, "Dialect/Vector/canonicalize_10.mlir": 5, "Dialect/Vector/vector-warp-distribute_11.mlir": 8, "Dialect/Vector/vector-warp-distribute_21.mlir": 6, "Dialect/Vector/vector-contract-transforms.mlir": 172, "Dialect/Vector/canonicalize_65.mlir": 7, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 7, "Dialect/Vector/vector-transpose-lowering_2.mlir": 4, "Dialect/Vector/vector-warp-distribute_23.mlir": 9, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 6, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 5, "Dialect/Vector/canonicalize_84.mlir": 7, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 5, "Dialect/Vector/canonicalize_7.mlir": 5, "Dialect/Vector/canonicalize_39.mlir": 5, "Dialect/Vector/canonicalize_92.mlir": 6, "Dialect/Vector/canonicalize_101.mlir": 4, "Dialect/Vector/vector-reduce-to-contract_9.mlir": 5, "Dialect/Vector/vector-warp-distribute_18.mlir": 7, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 4, "Dialect/Vector/vector-transfer-flatten_0.mlir": 6, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 4, "Dialect/Vector/canonicalize_0.mlir": 1, "Dialect/Vector/vector-warp-distribute_7.mlir": 6, "Dialect/Vector/invalid_0.mlir": 1, "Dialect/Vector/canonicalize_29.mlir": 9, "Dialect/Vector/canonicalize_6.mlir": 5, "Dialect/Vector/vector-warp-distribute_6.mlir": 9, "Dialect/Vector/vector-transpose-lowering_5.mlir": 4, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 6, "Dialect/Vector/canonicalize_45.mlir": 12, "Dialect/Vector/canonicalize_32.mlir": 5, "Dialect/Vector/canonicalize_83.mlir": 5, "Dialect/Vector/canonicalize_74.mlir": 6, "Dialect/Vector/vector-warp-distribute_1.mlir": 19, "Dialect/Vector/vector-transfer-unroll_0.mlir": 31, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 5, "Dialect/Vector/canonicalize_56.mlir": 7, "Dialect/Vector/canonicalize_107.mlir": 6, "Dialect/Vector/canonicalize_59.mlir": 11, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 6, "Dialect/Vector/canonicalize_96.mlir": 5, "Dialect/Vector/vector-transpose-lowering_12.mlir": 4, "Dialect/Vector/vector-warp-distribute_5.mlir": 17, "Dialect/Vector/canonicalize_91.mlir": 5, "Dialect/Vector/vector-reduce-to-contract_5.mlir": 6, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 6, "Dialect/Vector/canonicalize_46.mlir": 5, "Dialect/Vector/vector-warp-distribute_26.mlir": 9, "Dialect/Vector/canonicalize_93.mlir": 5, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 10, "Dialect/Vector/canonicalize_89.mlir": 5, "Dialect/Vector/canonicalize_62.mlir": 10, "Dialect/Vector/vector-warp-distribute_24.mlir": 9, "Dialect/Vector/canonicalize_104.mlir": 4, "Dialect/Vector/vector-transpose-lowering_11.mlir": 4, "Dialect/Vector/canonicalize_33.mlir": 5, "Dialect/Vector/canonicalize_13.mlir": 4, "Dialect/Vector/vector-warp-distribute_16.mlir": 7, "Dialect/Vector/vector-warp-distribute_20.mlir": 9, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 4, "Dialect/Vector/vector-transfer-flatten_7.mlir": 6, "Dialect/OpenACC/ops_8.mlir": 13, "Dialect/OpenACC/canonicalize_5.mlir": 5, "Dialect/OpenACC/canonicalize_2.mlir": 5, "Dialect/OpenACC/canonicalize_8.mlir": 4, "Dialect/OpenACC/ops_11.mlir": 15, "Dialect/OpenACC/ops_3.mlir": 48, "Dialect/OpenACC/canonicalize_4.mlir": 5, "Dialect/OpenACC/ops_0.mlir": 23, "Dialect/OpenACC/canonicalize_3.mlir": 5, "Dialect/OpenACC/ops_4.mlir": 35, "Dialect/OpenACC/ops_9.mlir": 13, "Dialect/OpenACC/ops_1.mlir": 22, "Dialect/OpenACC/ops_2.mlir": 32, "Dialect/OpenACC/canonicalize_1.mlir": 5, "Dialect/OpenACC/ops_6.mlir": 17, "Dialect/OpenACC/ops_5.mlir": 20, "Dialect/OpenACC/canonicalize_7.mlir": 4, "Dialect/OpenACC/canonicalize_0.mlir": 5, "Dialect/OpenACC/canonicalize_6.mlir": 4, "Dialect/OpenACC/ops_7.mlir": 18, "Dialect/OpenACC/ops_10.mlir": 16, "Dialect/PDL/ops_8.mlir": 9, "Dialect/PDL/canonicalize.mlir": 6, "Dialect/PDL/ops_11.mlir": 6, "Dialect/PDL/ops_3.mlir": 12, "Dialect/PDL/ops_12.mlir": 5, "Dialect/PDL/ops_0.mlir": 1, "Dialect/PDL/ops_4.mlir": 12, "Dialect/PDL/ops_9.mlir": 7, "Dialect/PDL/ops_1.mlir": 9, "Dialect/PDL/ops_2.mlir": 5, "Dialect/PDL/ops_6.mlir": 7, "Dialect/PDL/ops_5.mlir": 9, "Dialect/PDL/ops_7.mlir": 7, "Dialect/PDL/ops_10.mlir": 5, "Dialect/Affine/simplify-structures_1.mlir": 13, "Dialect/Affine/canonicalize_48.mlir": 5, "Dialect/Affine/loop-tiling_4.mlir": 19, "Dialect/Affine/dma-generate_11.mlir": 12, "Dialect/Affine/dma-generate_15.mlir": 18, "Dialect/Affine/canonicalize_41.mlir": 6, "Dialect/Affine/loop-tiling_0.mlir": 1, "Dialect/Affine/canonicalize_9.mlir": 5, "Dialect/Affine/loop-unswitch_2.mlir": 33, "Dialect/Affine/parallelize.mlir": 171, "Dialect/Affine/loop-unswitch_1.mlir": 58, "Dialect/Affine/affine-loop-invariant-code-motion_17.mlir": 10, "Dialect/Affine/load-store_10.mlir": 5, "Dialect/Affine/loop-tiling-parametric_3.mlir": 8, "Dialect/Affine/affine-loop-invariant-code-motion_19.mlir": 12, "Dialect/Affine/dma-generate_6.mlir": 10, "Dialect/Affine/affine-loop-invariant-code-motion_4.mlir": 11, "Dialect/Affine/load-store_7.mlir": 12, "Dialect/Affine/canonicalize_64.mlir": 19, "Dialect/Affine/loop-tiling-parametric_6.mlir": 15, "Dialect/Affine/ops_8.mlir": 7, "Dialect/Affine/affine-loop-normalize_2.mlir": 7, "Dialect/Affine/canonicalize_22.mlir": 8, "Dialect/Affine/canonicalize_54.mlir": 5, "Dialect/Affine/canonicalize_44.mlir": 4, "Dialect/Affine/simplify-structures_6.mlir": 6, "Dialect/Affine/canonicalize_5.mlir": 11, "Dialect/Affine/canonicalize_2.mlir": 18, "Dialect/Affine/simplify-structures_0.mlir": 119, "Dialect/Affine/canonicalize_60.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_24.mlir": 13, "Dialect/Affine/affine-loop-normalize_6.mlir": 26, "Dialect/Affine/loop-tiling_13.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_11.mlir": 13, "Dialect/Affine/load-store_4.mlir": 10, "Dialect/Affine/affine-expand-index-ops_0.mlir": 7, "Dialect/Affine/canonicalize_25.mlir": 8, "Dialect/Affine/canonicalize_8.mlir": 14, "Dialect/Affine/canonicalize_61.mlir": 5, "Dialect/Affine/loop-tiling_12.mlir": 1, "Dialect/Affine/dma-generate_2.mlir": 27, "Dialect/Affine/canonicalize_14.mlir": 5, "Dialect/Affine/loop-coalescing_3.mlir": 13, "Dialect/Affine/affine-loop-invariant-code-motion_9.mlir": 14, "Dialect/Affine/dma-generate_14.mlir": 10, "Dialect/Affine/canonicalize_26.mlir": 7, "Dialect/Affine/canonicalize_37.mlir": 7, "Dialect/Affine/constant-fold_1.mlir": 7, "Dialect/Affine/canonicalize_47.mlir": 6, "Dialect/Affine/affine-loop-invariant-code-motion_16.mlir": 16, "Dialect/Affine/ops_3.mlir": 16, "Dialect/Affine/canonicalize_35.mlir": 7, "Dialect/Affine/simplify-structures_3.mlir": 4, "Dialect/Affine/canonicalize_57.mlir": 5, "Dialect/Affine/affine-data-copy_0.mlir": 21, "Dialect/Affine/canonicalize_24.mlir": 10, "Dialect/Affine/affine-loop-invariant-code-motion_1.mlir": 9, "Dialect/Affine/canonicalize_19.mlir": 7, "Dialect/Affine/canonicalize_30.mlir": 11, "Dialect/Affine/canonicalize_4.mlir": 22, "Dialect/Affine/load-store_11.mlir": 11, "Dialect/Affine/dma-generate_9.mlir": 13, "Dialect/Affine/canonicalize_36.mlir": 7, "Dialect/Affine/loop-coalescing_5.mlir": 7, "Dialect/Affine/ops_0.mlir": 15, "Dialect/Affine/loop-tiling-parametric_2.mlir": 10, "Dialect/Affine/loop-tiling_2.mlir": 8, "Dialect/Affine/dma-generate_5.mlir": 10, "Dialect/Affine/loop-unswitch_0.mlir": 15, "Dialect/Affine/canonicalize_3.mlir": 21, "Dialect/Affine/canonicalize_40.mlir": 7, "Dialect/Affine/dma_0.mlir": 1, "Dialect/Affine/affine-loop-invariant-code-motion_25.mlir": 8, "Dialect/Affine/loop-tiling-parametric_5.mlir": 10, "Dialect/Affine/canonicalize_63.mlir": 18, "Dialect/Affine/loop-tiling_10.mlir": 9, "Dialect/Affine/loop-permute.mlir": 13, "Dialect/Affine/ops_4.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_14.mlir": 19, "Dialect/Affine/canonicalize_15.mlir": 6, "Dialect/Affine/simplify-structures_5.mlir": 83, "Dialect/Affine/loop-tiling_11.mlir": 6, "Dialect/Affine/ops_9.mlir": 19, "Dialect/Affine/affine-loop-invariant-code-motion_20.mlir": 15, "Dialect/Affine/affine-data-copy_2.mlir": 10, "Dialect/Affine/affine-data-copy_4.mlir": 9, "Dialect/Affine/loop-tiling-parametric_4.mlir": 8, "Dialect/Affine/loop-tiling_8.mlir": 9, "Dialect/Affine/canonicalize_49.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_12.mlir": 16, "Dialect/Affine/dma_1.mlir": 14, "Dialect/Affine/canonicalize_58.mlir": 8, "Dialect/Affine/loop-coalescing_2.mlir": 14, "Dialect/Affine/loop-tiling_5.mlir": 8, "Dialect/Affine/dma-generate_18.mlir": 21, "Dialect/Affine/constant-fold_0.mlir": 9, "Dialect/Affine/canonicalize_42.mlir": 13, "Dialect/Affine/affine-loop-normalize_1.mlir": 5, "Dialect/Affine/slicing-utils_2.mlir": 8, "Dialect/Affine/canonicalize_11.mlir": 5, "Dialect/Affine/canonicalize_50.mlir": 5, "Dialect/Affine/canonicalize_17.mlir": 8, "Dialect/Affine/scalrep.mlir": 469, "Dialect/Affine/affine-loop-normalize_3.mlir": 8, "Dialect/Affine/canonicalize_18.mlir": 9, "Dialect/Affine/ops_1.mlir": 13, "Dialect/Affine/dma_2.mlir": 16, "Dialect/Affine/affine-loop-invariant-code-motion_10.mlir": 13, "Dialect/Affine/affine-loop-invariant-code-motion_18.mlir": 12, "Dialect/Affine/unroll.mlir": 275, "Dialect/Affine/canonicalize_31.mlir": 12, "Dialect/Affine/ops_2.mlir": 17, "Dialect/Affine/simplify-structures_4.mlir": 16, "Dialect/Affine/loop-coalescing_1.mlir": 10, "Dialect/Affine/affine-loop-invariant-code-motion_15.mlir": 16, "Dialect/Affine/canonicalize_16.mlir": 7, "Dialect/Affine/loop-tiling-parametric_9.mlir": 8, "Dialect/Affine/canonicalize_1.mlir": 20, "Dialect/Affine/canonicalize_12.mlir": 6, "Dialect/Affine/ops_6.mlir": 5, "Dialect/Affine/load-store_5.mlir": 10, "Dialect/Affine/unroll-jam.mlir": 127, "Dialect/Affine/affine-loop-invariant-code-motion_8.mlir": 14, "Dialect/Affine/loop-tiling_6.mlir": 6, "Dialect/Affine/dma-generate_4.mlir": 13, "Dialect/Affine/load-store_3.mlir": 10, "Dialect/Affine/loop-tiling-validity_2.mlir": 12, "Dialect/Affine/constant-fold_2.mlir": 7, "Dialect/Affine/slicing-utils_4.mlir": 4, "Dialect/Affine/canonicalize_23.mlir": 8, "Dialect/Affine/affine-expand-index-ops_1.mlir": 10, "Dialect/Affine/simplify-structures_7.mlir": 6, "Dialect/Affine/canonicalize_52.mlir": 6, "Dialect/Affine/canonicalize_28.mlir": 7, "Dialect/Affine/canonicalize_55.mlir": 5, "Dialect/Affine/affine-loop-normalize_4.mlir": 10, "Dialect/Affine/canonicalize_53.mlir": 6, "Dialect/Affine/canonicalize_43.mlir": 13, "Dialect/Affine/affine-loop-normalize_5.mlir": 10, "Dialect/Affine/canonicalize_51.mlir": 5, "Dialect/Affine/load-store_12.mlir": 10, "Dialect/Affine/canonicalize_34.mlir": 11, "Dialect/Affine/dma-generate_17.mlir": 14, "Dialect/Affine/affine-data-copy_3.mlir": 8, "Dialect/Affine/affine-loop-invariant-code-motion_3.mlir": 11, "Dialect/Affine/dma-generate_3.mlir": 10, "Dialect/Affine/load-store_13.mlir": 10, "Dialect/Affine/affine-loop-invariant-code-motion_21.mlir": 11, "Dialect/Affine/canonicalize_27.mlir": 7, "Dialect/Affine/dma-generate_7.mlir": 10, "Dialect/Affine/affine-loop-normalize_0.mlir": 10, "Dialect/Affine/simplify-structures_9.mlir": 5, "Dialect/Affine/load-store_1.mlir": 9, "Dialect/Affine/ops_5.mlir": 8, "Dialect/Affine/canonicalize_38.mlir": 7, "Dialect/Affine/canonicalize_20.mlir": 9, "Dialect/Affine/simplify-structures_2.mlir": 5, "Dialect/Affine/canonicalize_21.mlir": 17, "Dialect/Affine/canonicalize_10.mlir": 6, "Dialect/Affine/loop-tiling-parametric_1.mlir": 10, "Dialect/Affine/dma_4.mlir": 14, "Dialect/Affine/loop-tiling-validity_1.mlir": 9, "Dialect/Affine/memref-stride-calculation.mlir": 37, "Dialect/Affine/dma-generate_16.mlir": 14, "Dialect/Affine/loop-tiling_7.mlir": 8, "Dialect/Affine/affine-loop-invariant-code-motion_6.mlir": 14, "Dialect/Affine/affine-loop-invariant-code-motion_13.mlir": 18, "Dialect/Affine/canonicalize_7.mlir": 13, "Dialect/Affine/canonicalize_39.mlir": 10, "Dialect/Affine/dma_3.mlir": 14, "Dialect/Affine/load-store_8.mlir": 12, "Dialect/Affine/loop-tiling-parametric_0.mlir": 1, "Dialect/Affine/canonicalize_0.mlir": 1, "Dialect/Affine/inlining.mlir": 60, "Dialect/Affine/dma-generate_13.mlir": 9, "Dialect/Affine/invalid_0.mlir": 1, "Dialect/Affine/canonicalize_29.mlir": 7, "Dialect/Affine/canonicalize_6.mlir": 6, "Dialect/Affine/affine-loop-invariant-code-motion_23.mlir": 13, "Dialect/Affine/slicing-utils_1.mlir": 12, "Dialect/Affine/loop-coalescing_4.mlir": 14, "Dialect/Affine/load-store_14.mlir": 10, "Dialect/Affine/canonicalize_45.mlir": 4, "Dialect/Affine/canonicalize_32.mlir": 12, "Dialect/Affine/load-store_6.mlir": 12, "Dialect/Affine/dma-generate_0.mlir": 1, "Dialect/Affine/affine-loop-invariant-code-motion_0.mlir": 12, "Dialect/Affine/canonicalize_56.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_2.mlir": 11, "Dialect/Affine/load-store_2.mlir": 10, "Dialect/Affine/canonicalize_59.mlir": 11, "Dialect/Affine/dma-generate_12.mlir": 13, "Dialect/Affine/simplify-structures_8.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_7.mlir": 14, "Dialect/Affine/affine-loop-invariant-code-motion_26.mlir": 7, "Dialect/Affine/load-store_9.mlir": 9, "Dialect/Affine/ops_7.mlir": 5, "Dialect/Affine/loop-tiling_3.mlir": 15, "Dialect/Affine/loop-tiling-parametric_7.mlir": 19, "Dialect/Affine/loop-tiling-parametric_8.mlir": 8, "Dialect/Affine/loop-tiling_9.mlir": 8, "Dialect/Affine/canonicalize_46.mlir": 6, "Dialect/Affine/dma-generate_8.mlir": 11, "Dialect/Affine/affine-data-copy_1.mlir": 13, "Dialect/Affine/slicing-utils_3.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_22.mlir": 12, "Dialect/Affine/dma_5.mlir": 13, "Dialect/Affine/loop-tiling_1.mlir": 16, "Dialect/Affine/dma-generate_1.mlir": 12, "Dialect/Affine/canonicalize_62.mlir": 5, "Dialect/Affine/dma-generate_10.mlir": 18, "Dialect/Affine/ops_10.mlir": 4, "Dialect/Affine/loop-tiling-validity_0.mlir": 1, "Dialect/Affine/canonicalize_33.mlir": 14, "Dialect/Affine/load-store_0.mlir": 1, "Dialect/Affine/loop-tiling-parametric_10.mlir": 8, "Dialect/Affine/canonicalize_13.mlir": 6, "Dialect/Affine/slicing-utils_0.mlir": 13, "Dialect/Affine/loop-coalescing_0.mlir": 64, "Dialect/Affine/affine-loop-invariant-code-motion_5.mlir": 12, "Dialect/Affine/SuperVectorize/vectorize_1d_3.mlir": 32, "Dialect/Affine/SuperVectorize/vectorize_reduction_21.mlir": 11, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_9.mlir": 14, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_1d_11.mlir": 15, "Dialect/Affine/SuperVectorize/uniform_divergent_1.mlir": 8, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 7, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_1.mlir": 12, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_12.mlir": 16, "Dialect/Affine/SuperVectorize/vectorize_outer_loop_transpose_2d.mlir": 46, "Dialect/Affine/SuperVectorize/vectorize_reduction_4.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_4.mlir": 15, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_reduction_16.mlir": 8, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_5.mlir": 11, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 7, "Dialect/Affine/SuperVectorize/vectorize_1d_22.mlir": 15, "Dialect/Affine/SuperVectorize/vectorize_reduction_20.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_reduction_2.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_reduction_0.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_24.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_transpose_2d.mlir": 46, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 7, "Dialect/Affine/SuperVectorize/vectorize_reduction_15.mlir": 14, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_reduction_14.mlir": 14, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_17.mlir": 15, "Dialect/Affine/SuperVectorize/vector_utils.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_19.mlir": 7, "Dialect/Affine/SuperVectorize/vectorize_reduction_7.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_reduction_18.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_5.mlir": 9, "Dialect/Affine/SuperVectorize/vectorize_3d.mlir": 20, "Dialect/Affine/SuperVectorize/vectorize_reduction_11.mlir": 13, "Dialect/Affine/SuperVectorize/vectorize_reduction_13.mlir": 12, "Dialect/Affine/SuperVectorize/vectorize_reduction_22.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_16.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_1d_23.mlir": 10, "Dialect/Affine/SuperVectorize/vectorize_1d_15.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_1d_6.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_2d.mlir": 79, "Dialect/Affine/SuperVectorize/vectorize_1d_2.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_reduction_17.mlir": 7, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_reduction_10.mlir": 13, "Dialect/Affine/SuperVectorize/vectorize_1d_8.mlir": 12, "Dialect/Affine/SuperVectorize/vectorize_1d_18.mlir": 9, "Dialect/Affine/SuperVectorize/vectorize_outer_loop_2d.mlir": 23, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_reduction_1.mlir": 11, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_reduction_6.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_14.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_reduction_12.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_1d_10.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_reduction_3.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_20.mlir": 7, "Dialect/Affine/SuperVectorize/uniform_divergent_2.mlir": 12, "Dialect/Affine/SuperVectorize/vectorize_reduction_8.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_1d_13.mlir": 13, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_21.mlir": 11, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 7, "Dialect/Affine/SuperVectorize/vectorize_1d_0.mlir": 12, "Dialect/Affine/SuperVectorize/vectorize_reduction_2d.mlir": 14, "Dialect/Affine/SuperVectorize/vectorize_1d_7.mlir": 12, "Dialect/Affine/SuperVectorize/vectorize_reduction_23.mlir": 14, "Dialect/Affine/SuperVectorize/uniform_divergent_0.mlir": 7, "Dialect/Affine/SuperVectorize/vectorize_reduction_19.mlir": 11, "Dialect/Affine/SuperVectorize/vectorize_reduction_9.mlir": 11, "Dialect/Bufferization/canonicalize_9.mlir": 5, "Dialect/Bufferization/canonicalize_5.mlir": 6, "Dialect/Bufferization/canonicalize_2.mlir": 5, "Dialect/Bufferization/canonicalize_8.mlir": 5, "Dialect/Bufferization/canonicalize_14.mlir": 5, "Dialect/Bufferization/canonicalize_4.mlir": 5, "Dialect/Bufferization/ops.mlir": 22, "Dialect/Bufferization/canonicalize_3.mlir": 5, "Dialect/Bufferization/canonicalize_15.mlir": 5, "Dialect/Bufferization/canonicalize_11.mlir": 7, "Dialect/Bufferization/canonicalize_16.mlir": 8, "Dialect/Bufferization/canonicalize_1.mlir": 5, "Dialect/Bufferization/canonicalize_12.mlir": 8, "Dialect/Bufferization/canonicalize_10.mlir": 8, "Dialect/Bufferization/canonicalize_7.mlir": 6, "Dialect/Bufferization/canonicalize_0.mlir": 5, "Dialect/Bufferization/inlining.mlir": 7, "Dialect/Bufferization/canonicalize_6.mlir": 5, "Dialect/Bufferization/canonicalize_13.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_7.mlir": 11, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_13.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_16.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_25.mlir": 9, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 6, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 5, "Dialect/Bufferization/Transforms/buffer-hoisting_19.mlir": 13, "Dialect/Bufferization/Transforms/buffer-deallocation_6.mlir": 8, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_8.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 6, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 10, "Dialect/Bufferization/Transforms/buffer-deallocation_3.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 5, "Dialect/Bufferization/Transforms/buffer-hoisting_21.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_9.mlir": 7, "Dialect/Bufferization/Transforms/buffer-deallocation_29.mlir": 17, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_9.mlir": 13, "Dialect/Bufferization/Transforms/buffer-deallocation_1.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 21, "Dialect/Bufferization/Transforms/buffer-deallocation_10.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_20.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 12, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 13, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_4.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_22.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_36.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 7, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 17, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_8.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 11, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_14.mlir": 10, "Dialect/Bufferization/Transforms/buffer-hoisting_23.mlir": 16, "Dialect/Bufferization/Transforms/buffer-deallocation_27.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_4.mlir": 4, "Dialect/Bufferization/Transforms/buffer-hoisting_12.mlir": 9, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 24, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 8, "Dialect/Bufferization/Transforms/buffer-hoisting_18.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 8, "Dialect/Bufferization/Transforms/buffer-hoisting_22.mlir": 17, "Dialect/Bufferization/Transforms/buffer-hoisting_5.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 6, "Dialect/Bufferization/Transforms/buffer-deallocation_33.mlir": 10, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 7, "Dialect/Bufferization/Transforms/buffer-deallocation_31.mlir": 13, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_7.mlir": 12, "Dialect/Bufferization/Transforms/buffer-hoisting_3.mlir": 8, "Dialect/Bufferization/Transforms/buffer-hoisting_17.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_13.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_37.mlir": 10, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_7.mlir": 18, "Dialect/Bufferization/Transforms/buffer-deallocation_26.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_0.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_6.mlir": 9, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 5, "Dialect/Bufferization/Transforms/buffer-hoisting_11.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_19.mlir": 8, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_5.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 8, "Dialect/Bufferization/Transforms/buffer-deallocation_11.mlir": 11, "Dialect/Bufferization/Transforms/buffer-hoisting_14.mlir": 14, "Dialect/Bufferization/Transforms/buffer-deallocation_23.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 11, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_0.mlir": 9, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_12.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 11, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_1.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_7.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 7, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_2.mlir": 13, "Dialect/Bufferization/Transforms/buffer-hoisting_1.mlir": 9, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_6.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_2.mlir": 8, "Dialect/Bufferization/Transforms/buffer-deallocation_32.mlir": 12, "Dialect/Bufferization/Transforms/buffer-deallocation_17.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_23.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 1, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 9, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 9, "Dialect/Bufferization/Transforms/buffer-hoisting_0.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_16.mlir": 7, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_0.mlir": 12, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_3.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_11.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_16.mlir": 26, "Dialect/Bufferization/Transforms/buffer-hoisting_16.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 12, "Dialect/Bufferization/Transforms/buffer-hoisting_20.mlir": 9, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 5, "Dialect/Bufferization/Transforms/buffer-hoisting_6.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 28, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_12.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_15.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 14, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_2.mlir": 10, "Dialect/Bufferization/Transforms/buffer-hoisting_4.mlir": 11, "Dialect/Bufferization/Transforms/buffer-hoisting_2.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_38.mlir": 7, "Dialect/Bufferization/Transforms/buffer-hoisting_13.mlir": 13, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 7, "Dialect/Bufferization/Transforms/buffer-hoisting_8.mlir": 11, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_8.mlir": 8, "Dialect/Bufferization/Transforms/buffer-hoisting_10.mlir": 13, "Dialect/Bufferization/Transforms/buffer-hoisting_7.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 7, "Dialect/Bufferization/Transforms/buffer-deallocation_24.mlir": 13, "Dialect/Bufferization/Transforms/buffer-deallocation_28.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 7, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_12.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 11, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_15.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 10, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 6, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 7, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_6.mlir": 19, "Dialect/Bufferization/Transforms/buffer-deallocation_14.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 6, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 5, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_10.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 10, "Dialect/Bufferization/Transforms/buffer-deallocation_18.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 8, "Dialect/Bufferization/Transforms/buffer-deallocation_30.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_21.mlir": 9, "Dialect/Bufferization/Transforms/buffer-hoisting_15.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_22.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_5.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 7, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_9.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 13, "Dialect/Bufferization/Transforms/buffer-deallocation_13.mlir": 6, "Dialect/Bufferization/Transforms/buffer-hoisting_9.mlir": 10, "Dialect/Quant/parse-uniform_14.mlir": 4, "Dialect/Quant/parse-uniform_12.mlir": 4, "Dialect/Quant/parse-uniform_10.mlir": 4, "Dialect/Quant/parse-any_2.mlir": 4, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 1, "Dialect/Quant/canonicalize_2.mlir": 5, "Dialect/Quant/parse-any_3.mlir": 4, "Dialect/Quant/parse-uniform_8.mlir": 4, "Dialect/Quant/parse-calibrated_0.mlir": 1, "Dialect/Quant/parse-uniform_0.mlir": 1, "Dialect/Quant/parse-uniform_15.mlir": 4, "Dialect/Quant/parse-uniform_13.mlir": 4, "Dialect/Quant/parse-uniform_16.mlir": 4, "Dialect/Quant/parse-uniform-invalid_0.mlir": 1, "Dialect/Quant/parse-uniform_6.mlir": 4, "Dialect/Quant/canonicalize_1.mlir": 7, "Dialect/Quant/parse-uniform_11.mlir": 4, "Dialect/Quant/parse-uniform_2.mlir": 4, "Dialect/Quant/parse-uniform_4.mlir": 4, "Dialect/Quant/parse-any-invalid_0.mlir": 1, "Dialect/Quant/parse-uniform_3.mlir": 4, "Dialect/Quant/parse-calibrated_1.mlir": 4, "Dialect/Quant/parse-any_1.mlir": 4, "Dialect/Quant/canonicalize_0.mlir": 1, "Dialect/Quant/parse-uniform_17.mlir": 4, "Dialect/Quant/parse-uniform_1.mlir": 4, "Dialect/Quant/parse-any_0.mlir": 1, "Dialect/Quant/parse-uniform_9.mlir": 4, "Dialect/Quant/parse-uniform_7.mlir": 4, "Dialect/Quant/parse-uniform_5.mlir": 4, "Dialect/Math/polynomial-approximation.mlir": 67, "Dialect/Math/canonicalize.mlir": 217, "Dialect/Math/ops.mlir": 111, "Dialect/Math/algebraic-simplification.mlir": 109, "Dialect/Math/expand-math_0.mlir": 7, "Dialect/Math/canonicalize_ipowi.mlir": 242, "Dialect/Complex/canonicalize.mlir": 74, "Dialect/Complex/ops.mlir": 29, "Dialect/Tensor/canonicalize_48.mlir": 6, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 5, "Dialect/Tensor/canonicalize_82.mlir": 6, "Dialect/Tensor/bufferize_19.mlir": 4, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 5, "Dialect/Tensor/canonicalize_41.mlir": 5, "Dialect/Tensor/bufferize_22.mlir": 4, "Dialect/Tensor/bufferize_15.mlir": 4, "Dialect/Tensor/canonicalize_90.mlir": 6, "Dialect/Tensor/canonicalize_9.mlir": 6, "Dialect/Tensor/one-shot-bufferize_8.mlir": 7, "Dialect/Tensor/canonicalize_70.mlir": 7, "Dialect/Tensor/bufferize_1.mlir": 4, "Dialect/Tensor/one-shot-bufferize_10.mlir": 7, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 5, "Dialect/Tensor/bufferize_14.mlir": 4, "Dialect/Tensor/canonicalize_80.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 6, "Dialect/Tensor/canonicalize_64.mlir": 5, "Dialect/Tensor/canonicalize_79.mlir": 20, "Dialect/Tensor/one-shot-bufferize_6.mlir": 20, "Dialect/Tensor/bufferize_27.mlir": 5, "Dialect/Tensor/canonicalize_22.mlir": 4, "Dialect/Tensor/one-shot-bufferize_2.mlir": 7, "Dialect/Tensor/bufferize_21.mlir": 5, "Dialect/Tensor/canonicalize_54.mlir": 5, "Dialect/Tensor/canonicalize_44.mlir": 5, "Dialect/Tensor/canonicalize_2.mlir": 5, "Dialect/Tensor/canonicalize_81.mlir": 5, "Dialect/Tensor/canonicalize_60.mlir": 5, "Dialect/Tensor/bufferize_6.mlir": 4, "Dialect/Tensor/canonicalize_25.mlir": 7, "Dialect/Tensor/canonicalize_8.mlir": 6, "Dialect/Tensor/canonicalize_61.mlir": 5, "Dialect/Tensor/split-padding_0.mlir": 7, "Dialect/Tensor/canonicalize_14.mlir": 8, "Dialect/Tensor/canonicalize_26.mlir": 8, "Dialect/Tensor/canonicalize_88.mlir": 8, "Dialect/Tensor/canonicalize_37.mlir": 5, "Dialect/Tensor/canonicalize_47.mlir": 5, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 5, "Dialect/Tensor/canonicalize_35.mlir": 5, "Dialect/Tensor/canonicalize_57.mlir": 5, "Dialect/Tensor/canonicalize_77.mlir": 6, "Dialect/Tensor/canonicalize_24.mlir": 7, "Dialect/Tensor/canonicalize_19.mlir": 7, "Dialect/Tensor/bufferize_13.mlir": 4, "Dialect/Tensor/canonicalize_30.mlir": 10, "Dialect/Tensor/canonicalize_4.mlir": 5, "Dialect/Tensor/ops.mlir": 90, "Dialect/Tensor/one-shot-bufferize_5.mlir": 4, "Dialect/Tensor/canonicalize_36.mlir": 7, "Dialect/Tensor/bufferize_0.mlir": 4, "Dialect/Tensor/canonicalize_66.mlir": 5, "Dialect/Tensor/canonicalize_87.mlir": 10, "Dialect/Tensor/bufferize_8.mlir": 4, "Dialect/Tensor/canonicalize_3.mlir": 5, "Dialect/Tensor/canonicalize_40.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 8, "Dialect/Tensor/one-shot-bufferize_9.mlir": 7, "Dialect/Tensor/bufferize_16.mlir": 4, "Dialect/Tensor/bufferize_28.mlir": 5, "Dialect/Tensor/canonicalize_98.mlir": 5, "Dialect/Tensor/bufferize_9.mlir": 15, "Dialect/Tensor/bufferize_20.mlir": 5, "Dialect/Tensor/one-shot-bufferize_1.mlir": 7, "Dialect/Tensor/canonicalize_63.mlir": 5, "Dialect/Tensor/canonicalize_97.mlir": 10, "Dialect/Tensor/canonicalize_15.mlir": 10, "Dialect/Tensor/bufferize_23.mlir": 4, "Dialect/Tensor/bufferize_18.mlir": 4, "Dialect/Tensor/canonicalize_49.mlir": 5, "Dialect/Tensor/canonicalize_58.mlir": 5, "Dialect/Tensor/canonicalize_95.mlir": 5, "Dialect/Tensor/canonicalize_42.mlir": 5, "Dialect/Tensor/canonicalize_85.mlir": 5, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 5, "Dialect/Tensor/canonicalize_73.mlir": 7, "Dialect/Tensor/canonicalize_11.mlir": 6, "Dialect/Tensor/canonicalize_50.mlir": 5, "Dialect/Tensor/canonicalize_17.mlir": 7, "Dialect/Tensor/canonicalize_78.mlir": 10, "Dialect/Tensor/canonicalize_68.mlir": 6, "Dialect/Tensor/canonicalize_75.mlir": 7, "Dialect/Tensor/bufferize_2.mlir": 4, "Dialect/Tensor/canonicalize_18.mlir": 6, "Dialect/Tensor/canonicalize_86.mlir": 5, "Dialect/Tensor/canonicalize_31.mlir": 7, "Dialect/Tensor/canonicalize_94.mlir": 5, "Dialect/Tensor/canonicalize_69.mlir": 7, "Dialect/Tensor/canonicalize_16.mlir": 9, "Dialect/Tensor/canonicalize_1.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 6, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 6, "Dialect/Tensor/canonicalize_12.mlir": 6, "Dialect/Tensor/bufferize_26.mlir": 5, "Dialect/Tensor/canonicalize_76.mlir": 6, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 5, "Dialect/Tensor/bufferize_4.mlir": 4, "Dialect/Tensor/canonicalize_23.mlir": 5, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 5, "Dialect/Tensor/canonicalize_52.mlir": 5, "Dialect/Tensor/canonicalize_28.mlir": 8, "Dialect/Tensor/canonicalize_55.mlir": 5, "Dialect/Tensor/canonicalize_53.mlir": 5, "Dialect/Tensor/canonicalize_43.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 8, "Dialect/Tensor/canonicalize_51.mlir": 5, "Dialect/Tensor/canonicalize_34.mlir": 7, "Dialect/Tensor/canonicalize_67.mlir": 6, "Dialect/Tensor/one-shot-bufferize_3.mlir": 4, "Dialect/Tensor/bufferize_17.mlir": 4, "Dialect/Tensor/bufferize_25.mlir": 5, "Dialect/Tensor/canonicalize_71.mlir": 8, "Dialect/Tensor/canonicalize_27.mlir": 7, "Dialect/Tensor/canonicalize_38.mlir": 5, "Dialect/Tensor/canonicalize_20.mlir": 7, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 5, "Dialect/Tensor/canonicalize_72.mlir": 7, "Dialect/Tensor/canonicalize_21.mlir": 4, "Dialect/Tensor/canonicalize_10.mlir": 31, "Dialect/Tensor/bufferize_12.mlir": 6, "Dialect/Tensor/one-shot-bufferize_4.mlir": 5, "Dialect/Tensor/canonicalize_65.mlir": 5, "Dialect/Tensor/bufferize_24.mlir": 5, "Dialect/Tensor/canonicalize_84.mlir": 5, "Dialect/Tensor/canonicalize_7.mlir": 6, "Dialect/Tensor/split-padding_1.mlir": 6, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 5, "Dialect/Tensor/bufferize_11.mlir": 6, "Dialect/Tensor/canonicalize_39.mlir": 6, "Dialect/Tensor/one-shot-bufferize_0.mlir": 7, "Dialect/Tensor/canonicalize_92.mlir": 5, "Dialect/Tensor/bufferize_10.mlir": 6, "Dialect/Tensor/canonicalize_0.mlir": 6, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 5, "Dialect/Tensor/canonicalize_29.mlir": 12, "Dialect/Tensor/canonicalize_6.mlir": 6, "Dialect/Tensor/one-shot-bufferize_7.mlir": 9, "Dialect/Tensor/canonicalize_45.mlir": 5, "Dialect/Tensor/canonicalize_32.mlir": 8, "Dialect/Tensor/canonicalize_83.mlir": 5, "Dialect/Tensor/canonicalize_74.mlir": 8, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 5, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 5, "Dialect/Tensor/canonicalize_56.mlir": 5, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 13, "Dialect/Tensor/canonicalize_59.mlir": 5, "Dialect/Tensor/canonicalize_96.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 6, "Dialect/Tensor/canonicalize_91.mlir": 6, "Dialect/Tensor/canonicalize_46.mlir": 5, "Dialect/Tensor/bufferize_30.mlir": 6, "Dialect/Tensor/canonicalize_93.mlir": 5, "Dialect/Tensor/canonicalize_89.mlir": 6, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 5, "Dialect/Tensor/canonicalize_62.mlir": 5, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 10, "Dialect/Tensor/bufferize_7.mlir": 4, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 5, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 5, "Dialect/Tensor/canonicalize_33.mlir": 5, "Dialect/Tensor/canonicalize_13.mlir": 6, "Dialect/Tensor/bufferize_3.mlir": 4, "Dialect/Tensor/bufferize_5.mlir": 4, "Dialect/Tensor/bufferize_29.mlir": 7, "Dialect/X86Vector/legalize-for-llvm.mlir": 22, "Dialect/X86Vector/roundtrip.mlir": 24, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 8, "Dialect/Tosa/constant-op-fold_14.mlir": 5, "Dialect/Tosa/broadcast.mlir": 67, "Dialect/Tosa/constant_folding.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 4, "Dialect/Tosa/constant-op-fold_24.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 4, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 4, "Dialect/Tosa/constant-op-fold_27.mlir": 9, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 4, "Dialect/Tosa/canonicalize.mlir": 186, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 17, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 4, "Dialect/Tosa/constant-op-fold_36.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 4, "Dialect/Tosa/constant-op-fold_4.mlir": 5, "Dialect/Tosa/constrained_shapes.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 4, "Dialect/Tosa/quant-test.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 4, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 8, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 4, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 5, "Dialect/Tosa/constant-op-fold_1.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 5, "Dialect/Tosa/constant-op-fold_9.mlir": 6, "Dialect/Tosa/ops.mlir": 236, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 4, "Dialect/Tosa/constant-op-fold_3.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 4, "Dialect/Tosa/constant-op-fold_15.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 4, "Dialect/Tosa/constant-op-fold_10.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 4, "Dialect/Tosa/constant-op-fold_17.mlir": 5, "Dialect/Tosa/constant-op-fold_21.mlir": 5, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 1, "Dialect/Tosa/constant-op-fold_2.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 5, "Dialect/Tosa/constant-op-fold_23.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 4, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 4, "Dialect/Tosa/constant-op-fold_39.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 16, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 4, "Dialect/Tosa/constant-op-fold_33.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 11, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 4, "Dialect/Tosa/constant-op-fold_13.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 5, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 1, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 4, "Dialect/Tosa/constant-op-fold_32.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 12, "Dialect/Tosa/constant-op-fold_25.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 4, "Dialect/Tosa/constant-op-fold_19.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 4, "Dialect/Tosa/constant-op-fold_31.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 12, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 4, "Dialect/Tosa/constant-op-fold_35.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 8, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 4, "Dialect/Tosa/constant-op-fold_30.mlir": 4, "Dialect/Tosa/constant-op-fold_12.mlir": 5, "Dialect/Tosa/constant-op-fold_18.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 4, "Dialect/Tosa/constant-op-fold_34.mlir": 5, "Dialect/Tosa/constant-op-fold_7.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 4, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 4, "Dialect/Tosa/constant-op-fold_28.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 4, "Dialect/Tosa/constant-op-fold_40.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 4, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 4, "Dialect/Tosa/constant-op-fold_5.mlir": 6, "Dialect/Tosa/constant-op-fold_20.mlir": 5, "Dialect/Tosa/constant-op-fold_0.mlir": 46, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 4, "Dialect/Tosa/inlining.mlir": 29, "Dialect/Tosa/constant-op-fold_37.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_93.mlir": 11, "Dialect/Tosa/constant-op-fold_26.mlir": 9, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 1, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 6, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 5, "Dialect/Tosa/constant-op-fold_8.mlir": 5, "Dialect/Tosa/constant-op-fold_38.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 4, "Dialect/Tosa/constant-op-fold_11.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 5, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 5, "Dialect/Tosa/constant-op-fold_29.mlir": 9, "Dialect/Tosa/constant-op-fold_22.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 4, "Dialect/Tosa/constant-op-fold_16.mlir": 5, "Dialect/Tosa/constant-op-fold_6.mlir": 6, "Dialect/MemRef/simplify-extract-strided-metadata_10.mlir": 5, "Dialect/MemRef/canonicalize_48.mlir": 5, "Dialect/MemRef/canonicalize_41.mlir": 55, "Dialect/MemRef/canonicalize_9.mlir": 8, "Dialect/MemRef/expand-ops_1.mlir": 4, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_8.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_12.mlir": 6, "Dialect/MemRef/canonicalize_22.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_17.mlir": 15, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 5, "Dialect/MemRef/canonicalize_44.mlir": 5, "Dialect/MemRef/canonicalize_5.mlir": 6, "Dialect/MemRef/canonicalize_2.mlir": 4, "Dialect/MemRef/canonicalize_25.mlir": 5, "Dialect/MemRef/canonicalize_8.mlir": 8, "Dialect/MemRef/fold-memref-alias-ops_8.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_14.mlir": 5, "Dialect/MemRef/canonicalize_14.mlir": 7, "Dialect/MemRef/canonicalize_26.mlir": 5, "Dialect/MemRef/canonicalize_37.mlir": 8, "Dialect/MemRef/canonicalize_47.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_10.mlir": 6, "Dialect/MemRef/canonicalize_35.mlir": 4, "Dialect/MemRef/multibuffer_0.mlir": 13, "Dialect/MemRef/fold-memref-alias-ops_0.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_6.mlir": 5, "Dialect/MemRef/canonicalize_24.mlir": 5, "Dialect/MemRef/canonicalize_19.mlir": 5, "Dialect/MemRef/canonicalize_30.mlir": 5, "Dialect/MemRef/canonicalize_4.mlir": 7, "Dialect/MemRef/ops.mlir": 121, "Dialect/MemRef/canonicalize_36.mlir": 4, "Dialect/MemRef/simplify-extract-strided-metadata_13.mlir": 5, "Dialect/MemRef/canonicalize_3.mlir": 7, "Dialect/MemRef/canonicalize_40.mlir": 4, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 5, "Dialect/MemRef/canonicalize_15.mlir": 6, "Dialect/MemRef/fold-memref-alias-ops_1.mlir": 5, "Dialect/MemRef/multibuffer_2.mlir": 14, "Dialect/MemRef/fold-memref-alias-ops_19.mlir": 8, "Dialect/MemRef/simplify-extract-strided-metadata_19.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_3.mlir": 5, "Dialect/MemRef/canonicalize_49.mlir": 6, "Dialect/MemRef/simplify-extract-strided-metadata_16.mlir": 5, "Dialect/MemRef/canonicalize_42.mlir": 5, "Dialect/MemRef/expand-ops_2.mlir": 4, "Dialect/MemRef/canonicalize_11.mlir": 5, "Dialect/MemRef/canonicalize_50.mlir": 6, "Dialect/MemRef/canonicalize_17.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_11.mlir": 6, "Dialect/MemRef/canonicalize_18.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_18.mlir": 16, "Dialect/MemRef/simplify-extract-strided-metadata_4.mlir": 5, "Dialect/MemRef/canonicalize_31.mlir": 5, "Dialect/MemRef/canonicalize_16.mlir": 5, "Dialect/MemRef/canonicalize_1.mlir": 5, "Dialect/MemRef/canonicalize_12.mlir": 6, "Dialect/MemRef/fold-memref-alias-ops_9.mlir": 6, "Dialect/MemRef/simplify-extract-strided-metadata_17.mlir": 5, "Dialect/MemRef/transform-ops.mlir": 17, "Dialect/MemRef/canonicalize_23.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_5.mlir": 6, "Dialect/MemRef/canonicalize_28.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_15.mlir": 5, "Dialect/MemRef/canonicalize_43.mlir": 5, "Dialect/MemRef/canonicalize_34.mlir": 4, "Dialect/MemRef/simplify-extract-strided-metadata_7.mlir": 5, "Dialect/MemRef/canonicalize_27.mlir": 5, "Dialect/MemRef/canonicalize_38.mlir": 5, "Dialect/MemRef/canonicalize_20.mlir": 5, "Dialect/MemRef/canonicalize_21.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_16.mlir": 15, "Dialect/MemRef/canonicalize_10.mlir": 6, "Dialect/MemRef/subview.mlir": 40, "Dialect/MemRef/simplify-extract-strided-metadata_1.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_9.mlir": 5, "Dialect/MemRef/canonicalize_7.mlir": 6, "Dialect/MemRef/canonicalize_39.mlir": 6, "Dialect/MemRef/fold-memref-alias-ops_2.mlir": 5, "Dialect/MemRef/canonicalize_0.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_7.mlir": 5, "Dialect/MemRef/canonicalize_29.mlir": 5, "Dialect/MemRef/canonicalize_6.mlir": 6, "Dialect/MemRef/canonicalize_45.mlir": 5, "Dialect/MemRef/canonicalize_32.mlir": 10, "Dialect/MemRef/simplify-extract-strided-metadata_12.mlir": 5, "Dialect/MemRef/canonicalize_46.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_5.mlir": 5, "Dialect/MemRef/multibuffer_1.mlir": 13, "Dialect/MemRef/fold-memref-alias-ops_4.mlir": 6, "Dialect/MemRef/simplify-extract-strided-metadata_0.mlir": 4, "Dialect/MemRef/simplify-extract-strided-metadata_3.mlir": 5, "Dialect/MemRef/expand-ops_0.mlir": 4, "Dialect/MemRef/simplify-extract-strided-metadata_18.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_6.mlir": 6, "Dialect/MemRef/canonicalize_33.mlir": 4, "Dialect/MemRef/canonicalize_13.mlir": 7, "Dialect/MemRef/multibuffer_3.mlir": 13, "Dialect/MemRef/simplify-extract-strided-metadata_11.mlir": 5, "Dialect/MemRef/simplify-extract-strided-metadata_2.mlir": 5, "Dialect/SCF/for-loop-peeling_2.mlir": 11, "Dialect/SCF/loop-pipelining_5.mlir": 13, "Dialect/SCF/canonicalize_41.mlir": 30, "Dialect/SCF/parallel-loop-tiling_0.mlir": 9, "Dialect/SCF/canonicalize_9.mlir": 6, "Dialect/SCF/one-shot-bufferize_8.mlir": 5, "Dialect/SCF/one-shot-bufferize_10.mlir": 9, "Dialect/SCF/for-loop-canonicalization_15.mlir": 9, "Dialect/SCF/one-shot-bufferize_22.mlir": 11, "Dialect/SCF/parallel-loop-fusion_2.mlir": 26, "Dialect/SCF/parallel-loop-fusion_7.mlir": 11, "Dialect/SCF/for-loop-specialization_0.mlir": 13, "Dialect/SCF/parallel-loop-fusion_9.mlir": 21, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 6, "Dialect/SCF/one-shot-bufferize_6.mlir": 6, "Dialect/SCF/loop-pipelining_11.mlir": 26, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_2.mlir": 7, "Dialect/SCF/for-loop-canonicalization_2.mlir": 12, "Dialect/SCF/parallel-loop-fusion_8.mlir": 21, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 12, "Dialect/SCF/for-loop-peeling_4.mlir": 23, "Dialect/SCF/canonicalize_22.mlir": 10, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 15, "Dialect/SCF/one-shot-bufferize_2.mlir": 7, "Dialect/SCF/parallel-loop-fusion_4.mlir": 12, "Dialect/SCF/loop-pipelining_4.mlir": 12, "Dialect/SCF/parallel-loop-fusion_3.mlir": 12, "Dialect/SCF/canonicalize_44.mlir": 10, "Dialect/SCF/for-loop-to-while-loop_2.mlir": 7, "Dialect/SCF/canonicalize_5.mlir": 12, "Dialect/SCF/canonicalize_2.mlir": 13, "Dialect/SCF/for-loop-canonicalization_9.mlir": 11, "Dialect/SCF/control-flow-sink_1.mlir": 8, "Dialect/SCF/one-shot-bufferize_27.mlir": 9, "Dialect/SCF/canonicalize_25.mlir": 11, "Dialect/SCF/canonicalize_8.mlir": 5, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 12, "Dialect/SCF/one-shot-bufferize_14.mlir": 10, "Dialect/SCF/for-loop-canonicalization_1.mlir": 11, "Dialect/SCF/canonicalize_14.mlir": 14, "Dialect/SCF/parallel-loop-tiling_3.mlir": 12, "Dialect/SCF/one-shot-bufferize-analysis_3.mlir": 13, "Dialect/SCF/canonicalize_26.mlir": 11, "Dialect/SCF/parallel-loop-fusion_5.mlir": 10, "Dialect/SCF/canonicalize_37.mlir": 8, "Dialect/SCF/loop-unroll.mlir": 76, "Dialect/SCF/for-loop-canonicalization_3.mlir": 15, "Dialect/SCF/for-loop-canonicalization_18.mlir": 13, "Dialect/SCF/parallel-loop-fusion_0.mlir": 10, "Dialect/SCF/canonicalize_35.mlir": 10, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 7, "Dialect/SCF/for-loop-canonicalization_11.mlir": 9, "Dialect/SCF/transform-ops_1.mlir": 9, "Dialect/SCF/canonicalize_24.mlir": 9, "Dialect/SCF/for-loop-canonicalization_10.mlir": 11, "Dialect/SCF/canonicalize_19.mlir": 10, "Dialect/SCF/canonicalize_30.mlir": 14, "Dialect/SCF/parallel-loop-fusion_10.mlir": 13, "Dialect/SCF/canonicalize_4.mlir": 18, "Dialect/SCF/ops.mlir": 127, "Dialect/SCF/one-shot-bufferize_5.mlir": 12, "Dialect/SCF/for-loop-canonicalization_8.mlir": 11, "Dialect/SCF/canonicalize_36.mlir": 10, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 9, "Dialect/SCF/for-loop-peeling_3.mlir": 13, "Dialect/SCF/one-shot-bufferize_18.mlir": 13, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 12, "Dialect/SCF/canonicalize_3.mlir": 16, "Dialect/SCF/canonicalize_40.mlir": 25, "Dialect/SCF/one-shot-bufferize_9.mlir": 6, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 9, "Dialect/SCF/for-loop-peeling_0.mlir": 9, "Dialect/SCF/for-loop-canonicalization_6.mlir": 10, "Dialect/SCF/one-shot-bufferize_1.mlir": 11, "Dialect/SCF/loop-pipelining_8.mlir": 12, "Dialect/SCF/for-loop-canonicalization_16.mlir": 9, "Dialect/SCF/canonicalize_15.mlir": 10, "Dialect/SCF/transform-ops_3.mlir": 15, "Dialect/SCF/parallel-loop-tiling_2.mlir": 12, "Dialect/SCF/one-shot-bufferize_28.mlir": 11, "Dialect/SCF/for-loop-canonicalization_5.mlir": 11, "Dialect/SCF/one-shot-bufferize_15.mlir": 13, "Dialect/SCF/one-shot-bufferize-analysis_11.mlir": 10, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 12, "Dialect/SCF/one-shot-bufferize_24.mlir": 13, "Dialect/SCF/canonicalize_42.mlir": 73, "Dialect/SCF/one-shot-bufferize-analysis_4.mlir": 14, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 9, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_1.mlir": 5, "Dialect/SCF/canonicalize_11.mlir": 8, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 14, "Dialect/SCF/canonicalize_17.mlir": 7, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 9, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_3.mlir": 7, "Dialect/SCF/transform-ops_5.mlir": 19, "Dialect/SCF/canonicalize_18.mlir": 10, "Dialect/SCF/loop-pipelining_6.mlir": 15, "Dialect/SCF/canonicalize_31.mlir": 7, "Dialect/SCF/canonicalize_16.mlir": 7, "Dialect/SCF/canonicalize_1.mlir": 14, "Dialect/SCF/loop-pipelining_0.mlir": 12, "Dialect/SCF/one-shot-bufferize_20.mlir": 11, "Dialect/SCF/canonicalize_12.mlir": 16, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 9, "Dialect/SCF/one-shot-bufferize_19.mlir": 13, "Dialect/SCF/for-loop-to-while-loop_3.mlir": 17, "Dialect/SCF/canonicalize_23.mlir": 10, "Dialect/SCF/transform-ops_6.mlir": 15, "Dialect/SCF/for-loop-peeling_5.mlir": 12, "Dialect/SCF/for-loop-canonicalization_12.mlir": 11, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 8, "Dialect/SCF/one-shot-bufferize_25.mlir": 18, "Dialect/SCF/canonicalize_28.mlir": 10, "Dialect/SCF/loop-pipelining_3.mlir": 12, "Dialect/SCF/canonicalize_43.mlir": 15, "Dialect/SCF/for-loop-canonicalization_14.mlir": 9, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 12, "Dialect/SCF/canonicalize_34.mlir": 16, "Dialect/SCF/one-shot-bufferize_3.mlir": 9, "Dialect/SCF/parallel-loop-fusion_6.mlir": 11, "Dialect/SCF/transform-ops_2.mlir": 17, "Dialect/SCF/control-flow-sink_0.mlir": 8, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 10, "Dialect/SCF/for-loop-canonicalization_7.mlir": 10, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 9, "Dialect/SCF/canonicalize_27.mlir": 11, "Dialect/SCF/canonicalize_38.mlir": 8, "Dialect/SCF/canonicalize_20.mlir": 8, "Dialect/SCF/loop-pipelining_7.mlir": 12, "Dialect/SCF/canonicalize_21.mlir": 50, "Dialect/SCF/one-shot-bufferize_17.mlir": 17, "Dialect/SCF/canonicalize_10.mlir": 7, "Dialect/SCF/one-shot-bufferize_4.mlir": 7, "Dialect/SCF/loop-pipelining_2.mlir": 12, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 8, "Dialect/SCF/one-shot-bufferize-analysis_1.mlir": 7, "Dialect/SCF/for-loop-peeling_1.mlir": 12, "Dialect/SCF/canonicalize_7.mlir": 11, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 7, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 9, "Dialect/SCF/canonicalize_39.mlir": 8, "Dialect/SCF/one-shot-bufferize_0.mlir": 7, "Dialect/SCF/one-shot-bufferize_21.mlir": 9, "Dialect/SCF/one-shot-bufferize_11.mlir": 10, "Dialect/SCF/one-shot-bufferize_13.mlir": 10, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 8, "Dialect/SCF/canonicalize_0.mlir": 1, "Dialect/SCF/canonicalize_29.mlir": 11, "Dialect/SCF/canonicalize_6.mlir": 17, "Dialect/SCF/one-shot-bufferize_7.mlir": 7, "Dialect/SCF/parallel-loop-fusion_1.mlir": 20, "Dialect/SCF/canonicalize_45.mlir": 13, "Dialect/SCF/one-shot-bufferize_16.mlir": 14, "Dialect/SCF/canonicalize_32.mlir": 7, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 9, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_0.mlir": 5, "Dialect/SCF/for-loop-canonicalization_13.mlir": 12, "Dialect/SCF/transform-ops_0.mlir": 20, "Dialect/SCF/for-loop-canonicalization_0.mlir": 11, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 10, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 12, "Dialect/SCF/parallel-loop-tiling_1.mlir": 9, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 9, "Dialect/SCF/bufferize.mlir": 30, "Dialect/SCF/for-loop-canonicalization_17.mlir": 11, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 19, "Dialect/SCF/canonicalize_46.mlir": 12, "Dialect/SCF/parallel-loop-fusion_11.mlir": 22, "Dialect/SCF/foreach-thread-canonicalization.mlir": 22, "Dialect/SCF/one-shot-bufferize_23.mlir": 15, "Dialect/SCF/loop-pipelining_9.mlir": 16, "Dialect/SCF/loop-pipelining_10.mlir": 12, "Dialect/SCF/one-shot-bufferize_12.mlir": 10, "Dialect/SCF/transform-ops_4.mlir": 15, "Dialect/SCF/loop-range_0.mlir": 56, "Dialect/SCF/parallel-loop-specialization_0.mlir": 15, "Dialect/SCF/canonicalize_33.mlir": 13, "Dialect/SCF/control-flow-sink_2.mlir": 10, "Dialect/SCF/canonicalize_13.mlir": 10, "Dialect/SCF/for-loop-canonicalization_4.mlir": 11, "Dialect/SCF/one-shot-bufferize_26.mlir": 10, "Dialect/SCF/loop-pipelining_1.mlir": 16, "Dialect/ArmNeon/invalid_0.mlir": 1, "Dialect/ArmNeon/roundtrip.mlir": 11, "Dialect/LLVMIR/legalize-for-export.mlir": 12, "Dialect/LLVMIR/canonicalize_5.mlir": 13, "Dialect/LLVMIR/canonicalize_2.mlir": 6, "Dialect/LLVMIR/canonicalize_3.mlir": 8, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 4, "Dialect/LLVMIR/terminator.mlir": 7, "Dialect/LLVMIR/func_0.mlir": 48, "Dialect/LLVMIR/request-c-wrappers.mlir": 4, "Dialect/LLVMIR/callgraph_0.mlir": 21, "Dialect/LLVMIR/rocdl_0.mlir": 68, "Dialect/LLVMIR/canonicalize_0.mlir": 11, "Dialect/LLVMIR/canonicalize_6.mlir": 6, "Dialect/LLVMIR/layout_7.mlir": 4, "Dialect/LLVMIR/global_21.mlir": 4, "Dialect/LLVMIR/global_22.mlir": 4, "Dialect/LLVMIR/layout_11.mlir": 6, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 4, "Dialect/SparseTensor/roundtrip_encoding_1.mlir": 2, "Dialect/SparseTensor/sparse_vector_3.mlir": 6, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 4, "Dialect/SparseTensor/conversion_sparse2dense.mlir": 22, "Dialect/SparseTensor/sparse_parallel.mlir": 17, "Dialect/SparseTensor/dense.mlir": 18, "Dialect/SparseTensor/roundtrip_encoding_3.mlir": 2, "Dialect/SparseTensor/sparse_concat.mlir": 16, "Dialect/SparseTensor/sparse_outbuf.mlir": 17, "Dialect/SparseTensor/roundtrip_20.mlir": 4, "Dialect/SparseTensor/sparse_concat_codegen.mlir": 4, "Dialect/SparseTensor/sparse_vector_1.mlir": 6, "Dialect/SparseTensor/sparse_fill_zero.mlir": 11, "Dialect/SparseTensor/sparse_sddmm.mlir": 34, "Dialect/SparseTensor/sparse_2d.mlir": 94, "Dialect/SparseTensor/roundtrip_encoding_4.mlir": 2, "Dialect/SparseTensor/roundtrip_11.mlir": 4, "Dialect/SparseTensor/sparse_1d.mlir": 119, "Dialect/SparseTensor/roundtrip_19.mlir": 7, "Dialect/SparseTensor/roundtrip_6.mlir": 4, "Dialect/SparseTensor/sparse_index.mlir": 31, "Dialect/SparseTensor/sparse_nd.mlir": 6, "Dialect/SparseTensor/sparse_perm.mlir": 9, "Dialect/SparseTensor/sparse_lower.mlir": 7, "Dialect/SparseTensor/roundtrip_3.mlir": 4, "Dialect/SparseTensor/roundtrip_0.mlir": 4, "Dialect/SparseTensor/one_shot_bufferize_tensor_copy_insertion.mlir": 18, "Dialect/SparseTensor/roundtrip_15.mlir": 7, "Dialect/SparseTensor/roundtrip_24.mlir": 4, "Dialect/SparseTensor/sparse_reshape.mlir": 13, "Dialect/SparseTensor/roundtrip_10.mlir": 4, "Dialect/SparseTensor/roundtrip_13.mlir": 4, "Dialect/SparseTensor/sparse_vector_0.mlir": 6, "Dialect/SparseTensor/sparse_kernels.mlir": 41, "Dialect/SparseTensor/roundtrip_17.mlir": 6, "Dialect/SparseTensor/roundtrip_encoding_0.mlir": 2, "Dialect/SparseTensor/sparse_lower_col.mlir": 7, "Dialect/SparseTensor/sparse_transpose.mlir": 6, "Dialect/SparseTensor/roundtrip_7.mlir": 4, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 4, "Dialect/SparseTensor/roundtrip_8.mlir": 4, "Dialect/SparseTensor/roundtrip_14.mlir": 4, "Dialect/SparseTensor/sparse_int_ops.mlir": 61, "Dialect/SparseTensor/roundtrip_5.mlir": 4, "Dialect/SparseTensor/sparse_perm_lower.mlir": 6, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 4, "Dialect/SparseTensor/sparse_3d.mlir": 105, "Dialect/SparseTensor/conversion_sparse2sparse.mlir": 7, "Dialect/SparseTensor/roundtrip_encoding_6.mlir": 2, "Dialect/SparseTensor/roundtrip_18.mlir": 6, "Dialect/SparseTensor/invalid_45.mlir": 5, "Dialect/SparseTensor/roundtrip_21.mlir": 8, "Dialect/SparseTensor/sparse_affine.mlir": 18, "Dialect/SparseTensor/roundtrip_encoding_7.mlir": 2, "Dialect/SparseTensor/sparse_vector_peeled.mlir": 6, "Dialect/SparseTensor/roundtrip_4.mlir": 4, "Dialect/SparseTensor/sparse_fp_ops.mlir": 63, "Dialect/SparseTensor/sparse_scalars.mlir": 13, "Dialect/SparseTensor/sparse_expand.mlir": 23, "Dialect/SparseTensor/sparse_lower_inplace.mlir": 7, "Dialect/SparseTensor/sparse_vector_chain.mlir": 7, "Dialect/SparseTensor/fold.mlir": 15, "Dialect/SparseTensor/roundtrip_12.mlir": 4, "Dialect/SparseTensor/sorted_coo.mlir": 18, "Dialect/SparseTensor/roundtrip_22.mlir": 4, "Dialect/SparseTensor/sparse_vector_index.mlir": 17, "Dialect/SparseTensor/roundtrip_16.mlir": 7, "Dialect/SparseTensor/roundtrip_9.mlir": 4, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 4, "Dialect/SparseTensor/roundtrip_1.mlir": 4, "Dialect/SparseTensor/roundtrip_encoding_2.mlir": 2, "Dialect/SparseTensor/roundtrip_encoding_5.mlir": 2, "Dialect/SparseTensor/sparse_out.mlir": 41, "Dialect/SparseTensor/rewriting.mlir": 25, "Dialect/SparseTensor/codegen.mlir": 68, "Dialect/SparseTensor/invalid_46.mlir": 5, "Dialect/SparseTensor/roundtrip_23.mlir": 4, "Dialect/SparseTensor/sparse_vector_2.mlir": 7, "Dialect/SparseTensor/roundtrip_2.mlir": 4, "Dialect/SparseTensor/sparse_storage.mlir": 11, "Dialect/SparseTensor/sparse_vector_4.mlir": 6, "Dialect/SparseTensor/one_trip.mlir": 7, "Dialect/AMX/legalize-for-llvm.mlir": 23, "Dialect/AMX/invalid_0.mlir": 1, "Dialect/AMX/roundtrip.mlir": 24, "Dialect/Shape/canonicalize_48.mlir": 5, "Dialect/Shape/canonicalize_82.mlir": 6, "Dialect/Shape/canonicalize_41.mlir": 5, "Dialect/Shape/canonicalize_90.mlir": 4, "Dialect/Shape/canonicalize_9.mlir": 6, "Dialect/Shape/outline-shape-computation_0.mlir": 17, "Dialect/Shape/canonicalize_70.mlir": 5, "Dialect/Shape/bufferize_1.mlir": 8, "Dialect/Shape/outline-shape-computation_1.mlir": 17, "Dialect/Shape/canonicalize_80.mlir": 5, "Dialect/Shape/canonicalize_64.mlir": 7, "Dialect/Shape/canonicalize_79.mlir": 6, "Dialect/Shape/canonicalize_22.mlir": 6, "Dialect/Shape/canonicalize_54.mlir": 6, "Dialect/Shape/canonicalize_44.mlir": 8, "Dialect/Shape/canonicalize_5.mlir": 6, "Dialect/Shape/canonicalize_2.mlir": 6, "Dialect/Shape/canonicalize_81.mlir": 6, "Dialect/Shape/canonicalize_60.mlir": 7, "Dialect/Shape/canonicalize_25.mlir": 5, "Dialect/Shape/canonicalize_8.mlir": 5, "Dialect/Shape/canonicalize_61.mlir": 8, "Dialect/Shape/canonicalize_14.mlir": 6, "Dialect/Shape/canonicalize_26.mlir": 4, "Dialect/Shape/canonicalize_88.mlir": 6, "Dialect/Shape/canonicalize_37.mlir": 6, "Dialect/Shape/canonicalize_112.mlir": 6, "Dialect/Shape/canonicalize_47.mlir": 5, "Dialect/Shape/canonicalize_35.mlir": 7, "Dialect/Shape/canonicalize_57.mlir": 5, "Dialect/Shape/shape-to-shape_1.mlir": 4, "Dialect/Shape/canonicalize_103.mlir": 5, "Dialect/Shape/canonicalize_77.mlir": 7, "Dialect/Shape/canonicalize_24.mlir": 4, "Dialect/Shape/canonicalize_19.mlir": 5, "Dialect/Shape/canonicalize_30.mlir": 6, "Dialect/Shape/canonicalize_4.mlir": 6, "Dialect/Shape/ops.mlir": 213, "Dialect/Shape/canonicalize_36.mlir": 5, "Dialect/Shape/bufferize_0.mlir": 1, "Dialect/Shape/canonicalize_66.mlir": 4, "Dialect/Shape/canonicalize_87.mlir": 6, "Dialect/Shape/remove-shape-constraints_1.mlir": 7, "Dialect/Shape/canonicalize_3.mlir": 6, "Dialect/Shape/canonicalize_40.mlir": 6, "Dialect/Shape/canonicalize_105.mlir": 5, "Dialect/Shape/outline-shape-computation_2.mlir": 13, "Dialect/Shape/canonicalize_98.mlir": 4, "Dialect/Shape/canonicalize_63.mlir": 6, "Dialect/Shape/canonicalize_97.mlir": 4, "Dialect/Shape/canonicalize_15.mlir": 6, "Dialect/Shape/canonicalize_110.mlir": 7, "Dialect/Shape/canonicalize_102.mlir": 4, "Dialect/Shape/canonicalize_109.mlir": 6, "Dialect/Shape/canonicalize_106.mlir": 5, "Dialect/Shape/canonicalize_49.mlir": 4, "Dialect/Shape/canonicalize_99.mlir": 4, "Dialect/Shape/canonicalize_58.mlir": 5, "Dialect/Shape/canonicalize_95.mlir": 4, "Dialect/Shape/canonicalize_42.mlir": 6, "Dialect/Shape/canonicalize_85.mlir": 6, "Dialect/Shape/canonicalize_73.mlir": 5, "Dialect/Shape/canonicalize_11.mlir": 6, "Dialect/Shape/canonicalize_50.mlir": 8, "Dialect/Shape/remove-shape-constraints_3.mlir": 9, "Dialect/Shape/canonicalize_17.mlir": 7, "Dialect/Shape/canonicalize_78.mlir": 7, "Dialect/Shape/canonicalize_68.mlir": 4, "Dialect/Shape/canonicalize_75.mlir": 7, "Dialect/Shape/canonicalize_18.mlir": 6, "Dialect/Shape/canonicalize_86.mlir": 6, "Dialect/Shape/canonicalize_31.mlir": 6, "Dialect/Shape/canonicalize_94.mlir": 5, "Dialect/Shape/outline-shape-computation_4.mlir": 18, "Dialect/Shape/canonicalize_69.mlir": 5, "Dialect/Shape/canonicalize_16.mlir": 5, "Dialect/Shape/canonicalize_1.mlir": 6, "Dialect/Shape/canonicalize_12.mlir": 6, "Dialect/Shape/canonicalize_76.mlir": 7, "Dialect/Shape/canonicalize_108.mlir": 4, "Dialect/Shape/canonicalize_23.mlir": 4, "Dialect/Shape/remove-shape-constraints_0.mlir": 1, "Dialect/Shape/canonicalize_52.mlir": 9, "Dialect/Shape/canonicalize_28.mlir": 6, "Dialect/Shape/canonicalize_55.mlir": 7, "Dialect/Shape/canonicalize_53.mlir": 7, "Dialect/Shape/canonicalize_43.mlir": 8, "Dialect/Shape/canonicalize_51.mlir": 8, "Dialect/Shape/canonicalize_34.mlir": 8, "Dialect/Shape/canonicalize_67.mlir": 5, "Dialect/Shape/canonicalize_100.mlir": 5, "Dialect/Shape/canonicalize_71.mlir": 5, "Dialect/Shape/canonicalize_27.mlir": 6, "Dialect/Shape/canonicalize_38.mlir": 5, "Dialect/Shape/canonicalize_20.mlir": 5, "Dialect/Shape/canonicalize_111.mlir": 4, "Dialect/Shape/canonicalize_72.mlir": 5, "Dialect/Shape/canonicalize_21.mlir": 5, "Dialect/Shape/canonicalize_10.mlir": 6, "Dialect/Shape/canonicalize_65.mlir": 5, "Dialect/Shape/canonicalize_84.mlir": 6, "Dialect/Shape/shape-to-shape_0.mlir": 4, "Dialect/Shape/canonicalize_7.mlir": 5, "Dialect/Shape/canonicalize_39.mlir": 9, "Dialect/Shape/canonicalize_92.mlir": 6, "Dialect/Shape/outline-shape-computation_5.mlir": 25, "Dialect/Shape/canonicalize_101.mlir": 4, "Dialect/Shape/canonicalize_0.mlir": 4, "Dialect/Shape/canonicalize_29.mlir": 5, "Dialect/Shape/canonicalize_6.mlir": 6, "Dialect/Shape/canonicalize_45.mlir": 7, "Dialect/Shape/canonicalize_32.mlir": 5, "Dialect/Shape/canonicalize_83.mlir": 6, "Dialect/Shape/canonicalize_74.mlir": 7, "Dialect/Shape/canonicalize_56.mlir": 6, "Dialect/Shape/canonicalize_107.mlir": 4, "Dialect/Shape/canonicalize_59.mlir": 8, "Dialect/Shape/canonicalize_96.mlir": 4, "Dialect/Shape/canonicalize_91.mlir": 4, "Dialect/Shape/canonicalize_46.mlir": 7, "Dialect/Shape/canonicalize_93.mlir": 5, "Dialect/Shape/canonicalize_89.mlir": 6, "Dialect/Shape/canonicalize_62.mlir": 8, "Dialect/Shape/outline-shape-computation_3.mlir": 6, "Dialect/Shape/canonicalize_104.mlir": 5, "Dialect/Shape/remove-shape-constraints_2.mlir": 7, "Dialect/Shape/canonicalize_33.mlir": 5, "Dialect/Shape/canonicalize_13.mlir": 4, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 4, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 4, "Dialect/NVGPU/optimize-shared-memory_0.mlir": 13, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 1, "Dialect/NVGPU/optimize-shared-memory_2.mlir": 15, "Dialect/NVGPU/optimize-shared-memory_1.mlir": 18, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 4, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 4, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 4, "Dialect/NVGPU/roundtrip.mlir": 13, "Dialect/NVGPU/optimize-shared-memory_3.mlir": 9, "Dialect/Transform/expensive-checks_0.mlir": 15, "Dialect/Transform/test-interpreter_2.mlir": 3, "Dialect/Transform/check-use-after-free_3.mlir": 14, "Dialect/Transform/test-interpreter_22.mlir": 15, "Dialect/Transform/test-interpreter_0.mlir": 2, "Dialect/Transform/check-use-after-free_2.mlir": 16, "Dialect/Transform/transform-state-extension_1.mlir": 7, "Dialect/Transform/test-interpreter_23.mlir": 14, "Dialect/Transform/test-interpreter_12.mlir": 22, "Dialect/Transform/test-interpreter_1.mlir": 3, "Dialect/Transform/test-interpreter_25.mlir": 16, "Dialect/Transform/test-interpreter_14.mlir": 17, "Dialect/Transform/test-interpreter_5.mlir": 7, "Dialect/Transform/test-interpreter_10.mlir": 19, "Dialect/Transform/transform-state-extension_2.mlir": 7, "Dialect/Transform/check-use-after-free_5.mlir": 11, "Dialect/Transform/test-interpreter_13.mlir": 23, "Dialect/Transform/check-use-after-free_1.mlir": 13, "Dialect/Transform/test-interpreter_24.mlir": 14, "Dialect/Transform/expensive-checks_3.mlir": 6, "Dialect/Transform/test-interpreter_29.mlir": 8, "Dialect/Transform/ops.mlir": 23, "Dialect/Transform/selective-targeting_1.mlir": 25, "Dialect/Transform/test-interpreter_18.mlir": 16, "Dialect/Transform/selective-targeting_0.mlir": 39, "Dialect/Transform/test-interpreter_27.mlir": 27, "Dialect/Transform/expensive-checks_2.mlir": 7, "Dialect/Transform/test-interpreter_31.mlir": 13, "Dialect/Transform/test-interpreter_30.mlir": 12, "Dialect/Transform/check-use-after-free_4.mlir": 12, "Dialect/Transform/test-interpreter_8.mlir": 18, "Dialect/Transform/test-interpreter_21.mlir": 23, "Dialect/Transform/test-dialect-injection.mlir": 4, "Dialect/Transform/check-use-after-free_0.mlir": 13, "Dialect/Transform/transform-state-extension_0.mlir": 8, "Dialect/Transform/test-interpreter_20.mlir": 14, "Dialect/Transform/test-interpreter_11.mlir": 25, "Dialect/Transform/test-interpreter_28.mlir": 10, "Dialect/Transform/test-interpreter_6.mlir": 7, "Dialect/Transform/test-interpreter_26.mlir": 17, "Dialect/Transform/expensive-checks_1.mlir": 22, "Dialect/Transform/selective-targeting_2.mlir": 14, "Dialect/Transform/test-interpreter_17.mlir": 15, "Dialect/Transform/test-interpreter_16.mlir": 14, "Dialect/Transform/test-interpreter_4.mlir": 10, "Dialect/Transform/test-interpreter_9.mlir": 20, "Dialect/Transform/test-interpreter_7.mlir": 15, "Dialect/Transform/test-interpreter_3.mlir": 4, "Dialect/Transform/test-interpreter_19.mlir": 14, "Dialect/Transform/test-interpreter_15.mlir": 18, "Dialect/Builtin/canonicalize.mlir": 9, "Dialect/Builtin/types.mlir": 11, "Dialect/Builtin/invalid_2.mlir": 1, "Dialect/PDLInterp/ops_3.mlir": 6, "Dialect/PDLInterp/ops_0.mlir": 1, "Dialect/PDLInterp/ops_4.mlir": 5, "Dialect/PDLInterp/ops_1.mlir": 9, "Dialect/PDLInterp/ops_2.mlir": 7, "Dialect/DLTI/roundtrip.mlir": 12, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 11, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 7, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 12, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 9, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 15, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 7, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 11, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 9, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 11, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 10, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 9, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 9, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 22, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 11, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 24, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 9, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 10, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 10, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 14, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 10, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 13, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 12, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 4, "Dialect/SPIRV/IR/structure-ops_20.mlir": 6, "Dialect/SPIRV/IR/cast-ops_10.mlir": 4, "Dialect/SPIRV/IR/cast-ops_33.mlir": 4, "Dialect/SPIRV/IR/logical-ops_20.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 4, "Dialect/SPIRV/IR/structure-ops_51.mlir": 5, "Dialect/SPIRV/IR/gl-ops_24.mlir": 4, "Dialect/SPIRV/IR/gl-ops_8.mlir": 7, "Dialect/SPIRV/IR/structure-ops_63.mlir": 6, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 7, "Dialect/SPIRV/IR/gl-ops_7.mlir": 61, "Dialect/SPIRV/IR/types_59.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 8, "Dialect/SPIRV/IR/logical-ops_13.mlir": 31, "Dialect/SPIRV/IR/composite-ops_13.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 7, "Dialect/SPIRV/IR/cast-ops_15.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 4, "Dialect/SPIRV/IR/composite-ops_2.mlir": 4, "Dialect/SPIRV/IR/gl-ops_25.mlir": 4, "Dialect/SPIRV/IR/logical-ops_24.mlir": 4, "Dialect/SPIRV/IR/image-ops_7.mlir": 4, "Dialect/SPIRV/IR/cast-ops_18.mlir": 4, "Dialect/SPIRV/IR/structure-ops_30.mlir": 2, "Dialect/SPIRV/IR/structure-ops_60.mlir": 6, "Dialect/SPIRV/IR/structure-ops_18.mlir": 11, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 3, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 4, "Dialect/SPIRV/IR/memory-ops_27.mlir": 13, "Dialect/SPIRV/IR/types_38.mlir": 2, "Dialect/SPIRV/IR/cast-ops_12.mlir": 4, "Dialect/SPIRV/IR/types_25.mlir": 2, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 4, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 3, "Dialect/SPIRV/IR/target-env.mlir": 49, "Dialect/SPIRV/IR/structure-ops_0.mlir": 8, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 4, "Dialect/SPIRV/IR/group-ops_11.mlir": 4, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 4, "Dialect/SPIRV/IR/bit-ops_8.mlir": 7, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 4, "Dialect/SPIRV/IR/structure-ops_4.mlir": 13, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 31, "Dialect/SPIRV/IR/cast-ops_14.mlir": 4, "Dialect/SPIRV/IR/bit-ops_6.mlir": 7, "Dialect/SPIRV/IR/gl-ops_12.mlir": 4, "Dialect/SPIRV/IR/types_20.mlir": 4, "Dialect/SPIRV/IR/types_66.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 4, "Dialect/SPIRV/IR/composite-ops_28.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 24, "Dialect/SPIRV/IR/group-ops_9.mlir": 4, "Dialect/SPIRV/IR/composite-ops_11.mlir": 4, "Dialect/SPIRV/IR/types_15.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 4, "Dialect/SPIRV/IR/logical-ops_0.mlir": 4, "Dialect/SPIRV/IR/composite-ops_0.mlir": 4, "Dialect/SPIRV/IR/types_85.mlir": 1, "Dialect/SPIRV/IR/types_70.mlir": 2, "Dialect/SPIRV/IR/types_60.mlir": 2, "Dialect/SPIRV/IR/structure-ops_57.mlir": 6, "Dialect/SPIRV/IR/image-ops_8.mlir": 4, "Dialect/SPIRV/IR/structure-ops_12.mlir": 13, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 4, "Dialect/SPIRV/IR/types_69.mlir": 2, "Dialect/SPIRV/IR/memory-ops_0.mlir": 25, "Dialect/SPIRV/IR/structure-ops_68.mlir": 9, "Dialect/SPIRV/IR/memory-ops_54.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 4, "Dialect/SPIRV/IR/structure-ops_25.mlir": 3, "Dialect/SPIRV/IR/misc-ops_3.mlir": 4, "Dialect/SPIRV/IR/bit-ops_5.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 4, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 3, "Dialect/SPIRV/IR/logical-ops_19.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 6, "Dialect/SPIRV/IR/cast-ops_0.mlir": 19, "Dialect/SPIRV/IR/memory-ops_12.mlir": 21, "Dialect/SPIRV/IR/gl-ops_13.mlir": 4, "Dialect/SPIRV/IR/image-ops_13.mlir": 1, "Dialect/SPIRV/IR/logical-ops_22.mlir": 4, "Dialect/SPIRV/IR/bit-ops_1.mlir": 4, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 3, "Dialect/SPIRV/IR/logical-ops_23.mlir": 4, "Dialect/SPIRV/IR/structure-ops_27.mlir": 3, "Dialect/SPIRV/IR/composite-ops_12.mlir": 4, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 4, "Dialect/SPIRV/IR/gl-ops_9.mlir": 4, "Dialect/SPIRV/IR/gl-ops_30.mlir": 7, "Dialect/SPIRV/IR/cast-ops_25.mlir": 4, "Dialect/SPIRV/IR/types_55.mlir": 2, "Dialect/SPIRV/IR/logical-ops_3.mlir": 7, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 8, "Dialect/SPIRV/IR/memory-ops_13.mlir": 17, "Dialect/SPIRV/IR/logical-ops_8.mlir": 8, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 8, "Dialect/SPIRV/IR/structure-ops_45.mlir": 23, "Dialect/SPIRV/IR/bit-ops_12.mlir": 4, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 3, "Dialect/SPIRV/IR/memory-ops_38.mlir": 4, "Dialect/SPIRV/IR/bit-ops_10.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 4, "Dialect/SPIRV/IR/cast-ops_24.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 14, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 6, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 4, "Dialect/SPIRV/IR/logical-ops_26.mlir": 4, "Dialect/SPIRV/IR/types_58.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 4, "Dialect/SPIRV/IR/group-ops_3.mlir": 4, "Dialect/SPIRV/IR/gl-ops_6.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 4, "Dialect/SPIRV/IR/types_53.mlir": 2, "Dialect/SPIRV/IR/structure-ops_29.mlir": 4, "Dialect/SPIRV/IR/cast-ops_20.mlir": 4, "Dialect/SPIRV/IR/bit-ops_15.mlir": 4, "Dialect/SPIRV/IR/availability.mlir": 16, "Dialect/SPIRV/IR/types_0.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 4, "Dialect/SPIRV/IR/gl-ops_10.mlir": 4, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 4, "Dialect/SPIRV/IR/structure-ops_47.mlir": 7, "Dialect/SPIRV/IR/cast-ops_13.mlir": 4, "Dialect/SPIRV/IR/composite-ops_29.mlir": 4, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 12, "Dialect/SPIRV/IR/memory-ops_37.mlir": 7, "Dialect/SPIRV/IR/composite-ops_35.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 5, "Dialect/SPIRV/IR/cast-ops_16.mlir": 4, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 3, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 19, "Dialect/SPIRV/IR/structure-ops_36.mlir": 9, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 11, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 3, "Dialect/SPIRV/IR/bit-ops_0.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 16, "Dialect/SPIRV/IR/logical-ops_4.mlir": 14, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 9, "Dialect/SPIRV/IR/image-ops_1.mlir": 4, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 4, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 17, "Dialect/SPIRV/IR/composite-ops_1.mlir": 4, "Dialect/SPIRV/IR/types_65.mlir": 2, "Dialect/SPIRV/IR/memory-ops_40.mlir": 7, "Dialect/SPIRV/IR/cast-ops_11.mlir": 4, "Dialect/SPIRV/IR/types_71.mlir": 2, "Dialect/SPIRV/IR/cast-ops_8.mlir": 4, "Dialect/SPIRV/IR/memory-ops_39.mlir": 5, "Dialect/SPIRV/IR/gl-ops_14.mlir": 4, "Dialect/SPIRV/IR/group-ops_2.mlir": 4, "Dialect/SPIRV/IR/composite-ops_27.mlir": 4, "Dialect/SPIRV/IR/group-ops_1.mlir": 4, "Dialect/SPIRV/IR/cast-ops_19.mlir": 4, "Dialect/SPIRV/IR/cast-ops_7.mlir": 4, "Dialect/SPIRV/IR/cast-ops_23.mlir": 4, "Dialect/SPIRV/IR/types_57.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 6, "Dialect/SPIRV/IR/gl-ops_11.mlir": 4, "Dialect/SPIRV/IR/gl-ops_5.mlir": 19, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 7, "Dialect/SPIRV/IR/structure-ops_67.mlir": 9, "Dialect/SPIRV/IR/structure-ops_26.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 13, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 7, "Dialect/SPIRV/IR/memory-ops_26.mlir": 10, "Dialect/SPIRV/IR/memory-ops_53.mlir": 4, "Dialect/SPIRV/IR/bit-ops_3.mlir": 7, "Dialect/SPIRV/IR/composite-ops_34.mlir": 7, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 40, "Dialect/SPIRV/IR/types_56.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 4, "Dialect/SPIRV/IR/gl-ops_0.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 7, "Dialect/SPIRV/IR/group-ops_10.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 4, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 19, "Dialect/SPIRV/IR/logical-ops_25.mlir": 4, "Dialect/SPIRV/IR/gl-ops_18.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 4, "Dialect/SPIRV/IR/cast-ops_29.mlir": 4, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 17, "Dialect/SPIRV/IR/structure-ops_28.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 4, "Dialect/SPIRV/IR/bit-ops_16.mlir": 4, "Dialect/SPIRV/IR/types_54.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 3, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 5, "Dialect/SPIRV/IR/types_40.mlir": 19, "Dialect/SPIRV/IR/gl-ops_15.mlir": 4, "Dialect/SPIRV/IR/cast-ops_21.mlir": 4, "Dialect/SPIRV/IR/types_64.mlir": 2, "Dialect/SPIRV/IR/gl-ops_19.mlir": 10, "Dialect/SPIRV/IR/cast-ops_6.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 10, "Dialect/SPIRV/IR/logical-ops_1.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 4, "Dialect/SPIRV/IR/group-ops_7.mlir": 4, "Dialect/SPIRV/IR/bit-ops_13.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 4, "Dialect/SPIRV/IR/gl-ops_29.mlir": 7, "Dialect/SPIRV/IR/gl-ops_16.mlir": 4, "Dialect/SPIRV/IR/group-ops_8.mlir": 4, "Dialect/SPIRV/IR/cast-ops_17.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 5, "Dialect/SPIRV/IR/structure-ops_1.mlir": 5, "Dialect/SPIRV/IR/gl-ops_17.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 4, "Dialect/SPIRV/IR/composite-ops_14.mlir": 4, "Dialect/SPIRV/IR/memory-ops_52.mlir": 9, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 4, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 17, "Dialect/SPIRV/IR/logical-ops_2.mlir": 4, "Dialect/SPIRV/IR/memory-ops_41.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 5, "Dialect/SPIRV/IR/group-ops_0.mlir": 4, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 4, "Dialect/SPIRV/IR/composite-ops_3.mlir": 4, "Dialect/SPIRV/IR/image-ops_0.mlir": 4, "Dialect/SPIRV/IR/cast-ops_9.mlir": 4, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 6, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 4, "Dialect/SPIRV/IR/structure-ops_46.mlir": 5, "Dialect/SPIRV/IR/misc-ops_0.mlir": 5, "Dialect/SPIRV/IR/logical-ops_21.mlir": 4, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 15, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 56, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 4, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 6, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 10, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 13, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 10, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 5, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 10, "Dialect/SPIRV/Transforms/inlining_0.mlir": 7, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 7, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 14, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 6, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 11, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 5, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 10, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 14, "Dialect/SPIRV/Transforms/canonicalize_24.mlir": 13, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 5, "Dialect/SPIRV/Transforms/inlining_1.mlir": 8, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 14, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 6, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 13, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 11, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 6, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 21, "Dialect/SPIRV/Transforms/inlining_4.mlir": 12, "Dialect/SPIRV/Transforms/inlining_3.mlir": 12, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 4, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 11, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 30, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 5, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 6, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 29, "Dialect/SPIRV/Transforms/canonicalize_18.mlir": 13, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 14, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 29, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 10, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 5, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 5, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 16, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 13, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 10, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 20, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 15, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 5, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 6, "Dialect/SPIRV/Transforms/abi-interface.mlir": 4, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 6, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 5, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 15, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 8, "Dialect/SPIRV/Transforms/inlining_2.mlir": 14, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 14, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 6, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 7, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 10, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 7, "Dialect/SPIRV/Transforms/inlining_5.mlir": 14, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 7, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 54, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 15, "Dialect/SPIRV/Transforms/inlining_7.mlir": 23, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 7, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 5, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 7, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 20, "Dialect/SPIRV/Transforms/inlining_6.mlir": 14, "Dialect/AMDGPU/ops.mlir": 31, "Dialect/AMDGPU/invalid_0.mlir": 1, "Dialect/OpenMP/canonicalize_5.mlir": 4, "Dialect/OpenMP/canonicalize_2.mlir": 6, "Dialect/OpenMP/canonicalize_8.mlir": 7, "Dialect/OpenMP/canonicalize_4.mlir": 7, "Dialect/OpenMP/ops.mlir": 672, "Dialect/OpenMP/canonicalize_3.mlir": 7, "Dialect/OpenMP/canonicalize_1.mlir": 5, "Dialect/OpenMP/canonicalize_7.mlir": 6, "Dialect/OpenMP/canonicalize_0.mlir": 5, "Dialect/OpenMP/canonicalize_6.mlir": 5, "Dialect/Linalg/transform-op-split_1.mlir": 14, "Dialect/Linalg/canonicalize-duplicate-inputs_13.mlir": 14, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 17, "Dialect/Linalg/vectorization_33.mlir": 15, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 13, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 6, "Dialect/Linalg/collapse-dim_0.mlir": 6, "Dialect/Linalg/tile-and-distribute_1.mlir": 7, "Dialect/Linalg/named-ops_25.mlir": 11, "Dialect/Linalg/transform-promotion_2.mlir": 16, "Dialect/Linalg/transform-op-vectorize_0.mlir": 18, "Dialect/Linalg/transform-op-vectorize_1.mlir": 26, "Dialect/Linalg/canonicalize_9.mlir": 16, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 6, "Dialect/Linalg/one-shot-bufferize_8.mlir": 8, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 6, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 9, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 7, "Dialect/Linalg/transform-patterns_0.mlir": 48, "Dialect/Linalg/transform-op-multitile-sizes_1.mlir": 12, "Dialect/Linalg/bufferize_1.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 11, "Dialect/Linalg/transform-op-match_0.mlir": 14, "Dialect/Linalg/vectorization_26.mlir": 15, "Dialect/Linalg/one-shot-bufferize_10.mlir": 8, "Dialect/Linalg/named-ops_19.mlir": 7, "Dialect/Linalg/transform-op-split-reduction-by-scaling.mlir": 12, "Dialect/Linalg/hoisting_2.mlir": 29, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 33, "Dialect/Linalg/transform-op-scalarize.mlir": 13, "Dialect/Linalg/hoisting_3.mlir": 35, "Dialect/Linalg/reshape_control_fusion_0.mlir": 12, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 11, "Dialect/Linalg/parallel-loops_2.mlir": 5, "Dialect/Linalg/lower-pad-tensor_0.mlir": 8, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 14, "Dialect/Linalg/drop-unit-extent-dims_25.mlir": 8, "Dialect/Linalg/one-shot-bufferize_6.mlir": 29, "Dialect/Linalg/reshape_fusion_12.mlir": 8, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 31, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 6, "Dialect/Linalg/tile-and-distribute_2.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 8, "Dialect/Linalg/canonicalize_22.mlir": 15, "Dialect/Linalg/transform-op-fuse_2.mlir": 16, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 60, "Dialect/Linalg/tile-parallel.mlir": 6, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 24, "Dialect/Linalg/canonicalize-duplicate-inputs_10.mlir": 12, "Dialect/Linalg/transform-op-tile_0.mlir": 12, "Dialect/Linalg/one-shot-bufferize_2.mlir": 10, "Dialect/Linalg/detensorize_if_0.mlir": 19, "Dialect/Linalg/decompose-ops_3.mlir": 7, "Dialect/Linalg/promote_0.mlir": 32, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 9, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 13, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 6, "Dialect/Linalg/vectorization_19.mlir": 22, "Dialect/Linalg/canonicalize_5.mlir": 6, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 6, "Dialect/Linalg/named-ops_31.mlir": 11, "Dialect/Linalg/canonicalize_2.mlir": 11, "Dialect/Linalg/transform-op-vectorize_3.mlir": 12, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 9, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 17, "Dialect/Linalg/bufferize_6.mlir": 7, "Dialect/Linalg/named-ops_21.mlir": 6, "Dialect/Linalg/promote_1.mlir": 32, "Dialect/Linalg/vectorization_29.mlir": 16, "Dialect/Linalg/vectorization_10.mlir": 11, "Dialect/Linalg/fusion_7.mlir": 35, "Dialect/Linalg/vectorization_36.mlir": 16, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 17, "Dialect/Linalg/transform-op-interchange_1.mlir": 12, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 6, "Dialect/Linalg/canonicalize_25.mlir": 11, "Dialect/Linalg/canonicalize_8.mlir": 12, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 17, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 5, "Dialect/Linalg/hoisting_0.mlir": 32, "Dialect/Linalg/inline-scalar-operands_1.mlir": 7, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 17, "Dialect/Linalg/pad_fusion_0.mlir": 13, "Dialect/Linalg/tile-to-foreach-thread_3.mlir": 12, "Dialect/Linalg/named-ops_1.mlir": 11, "Dialect/Linalg/canonicalize_14.mlir": 8, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 12, "Dialect/Linalg/split_reduction_2.mlir": 7, "Dialect/Linalg/fusion-push-reshape_0.mlir": 7, "Dialect/Linalg/detensorize_br_operands_0.mlir": 18, "Dialect/Linalg/named-ops_28.mlir": 6, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 6, "Dialect/Linalg/named-ops_10.mlir": 7, "Dialect/Linalg/canonicalize_26.mlir": 13, "Dialect/Linalg/split_reduction_0.mlir": 7, "Dialect/Linalg/tile-and-peel-tensors.mlir": 19, "Dialect/Linalg/vectorize-convolution_3.mlir": 7, "Dialect/Linalg/named-ops_26.mlir": 6, "Dialect/Linalg/detensorize_0d.mlir": 34, "Dialect/Linalg/named-ops_2.mlir": 66, "Dialect/Linalg/reshape_fusion_4.mlir": 16, "Dialect/Linalg/namedop_conversion_1.mlir": 11, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 17, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 4, "Dialect/Linalg/generalize-named-ops_0.mlir": 7, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 30, "Dialect/Linalg/vectorize-convolution_6.mlir": 7, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 19, "Dialect/Linalg/vectorization_21.mlir": 13, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 6, "Dialect/Linalg/named-ops_29.mlir": 11, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 6, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 6, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 29, "Dialect/Linalg/canonicalize_24.mlir": 8, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 5, "Dialect/Linalg/canonicalize_19.mlir": 10, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 9, "Dialect/Linalg/canonicalize_30.mlir": 14, "Dialect/Linalg/named-ops_30.mlir": 6, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 21, "Dialect/Linalg/canonicalize_4.mlir": 12, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 17, "Dialect/Linalg/transform-op-split_2.mlir": 15, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 17, "Dialect/Linalg/generalize-named-ops_8.mlir": 5, "Dialect/Linalg/one-shot-bufferize_5.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 8, "Dialect/Linalg/named-ops_9.mlir": 7, "Dialect/Linalg/transform-tile-and-fuse_1.mlir": 23, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 6, "Dialect/Linalg/bufferize_0.mlir": 6, "Dialect/Linalg/generalize-named-ops_10.mlir": 7, "Dialect/Linalg/vectorization_37.mlir": 16, "Dialect/Linalg/tile-to-foreach-thread_5.mlir": 14, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 17, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 6, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 23, "Dialect/Linalg/tile-zero.mlir": 7, "Dialect/Linalg/reshape_fusion_2.mlir": 7, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 8, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 5, "Dialect/Linalg/affine.mlir": 18, "Dialect/Linalg/reshape_fusion_5.mlir": 13, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 6, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 11, "Dialect/Linalg/drop-unit-extent-dims_22.mlir": 7, "Dialect/Linalg/canonicalize_3.mlir": 11, "Dialect/Linalg/resolve-shaped-type-result-dims_7.mlir": 8, "Dialect/Linalg/named-ops_43.mlir": 7, "Dialect/Linalg/one-shot-bufferize_9.mlir": 6, "Dialect/Linalg/transform-op-split-reduction.mlir": 12, "Dialect/Linalg/tile-to-foreach-thread_0.mlir": 12, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 17, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 16, "Dialect/Linalg/detensorize_if_1.mlir": 20, "Dialect/Linalg/convert-elementwise-to-linalg_2.mlir": 4, "Dialect/Linalg/drop-unit-extent-dims_23.mlir": 8, "Dialect/Linalg/vectorization_2.mlir": 13, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 20, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 6, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 6, "Dialect/Linalg/named-ops_3.mlir": 7, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 9, "Dialect/Linalg/reshape_fusion_9.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 6, "Dialect/Linalg/tile.mlir": 38, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 14, "Dialect/Linalg/promote_2.mlir": 15, "Dialect/Linalg/fusion_5.mlir": 35, "Dialect/Linalg/hoisting_1.mlir": 35, "Dialect/Linalg/one-shot-bufferize_1.mlir": 6, "Dialect/Linalg/transform-tile-and-fuse_0.mlir": 22, "Dialect/Linalg/vectorize-convolution_7.mlir": 9, "Dialect/Linalg/fusion-push-reshape_2.mlir": 8, "Dialect/Linalg/transform-op-match_2.mlir": 14, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 14, "Dialect/Linalg/canonicalize_15.mlir": 7, "Dialect/Linalg/tile-to-foreach-thread_2.mlir": 12, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 8, "Dialect/Linalg/tile-and-distribute_5.mlir": 7, "Dialect/Linalg/named-ops_11.mlir": 7, "Dialect/Linalg/vectorization_42.mlir": 16, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 17, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 10, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 11, "Dialect/Linalg/named-ops_32.mlir": 6, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 7, "Dialect/Linalg/fusion_4.mlir": 32, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 5, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 5, "Dialect/Linalg/fusion_12.mlir": 28, "Dialect/Linalg/tile-conv.mlir": 7, "Dialect/Linalg/convert-elementwise-to-linalg_5.mlir": 4, "Dialect/Linalg/tile-to-foreach-thread_6.mlir": 12, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 6, "Dialect/Linalg/vectorization_27.mlir": 17, "Dialect/Linalg/parallel-loops_1.mlir": 5, "Dialect/Linalg/vectorization_22.mlir": 13, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 6, "Dialect/Linalg/transform-op-interchange_0.mlir": 11, "Dialect/Linalg/generalize-named-ops_2.mlir": 7, "Dialect/Linalg/vectorization_30.mlir": 15, "Dialect/Linalg/transform-promotion_0.mlir": 29, "Dialect/Linalg/named-ops_15.mlir": 7, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 17, "Dialect/Linalg/named-ops_37.mlir": 11, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 6, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 7, "Dialect/Linalg/named-ops_16.mlir": 7, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 6, "Dialect/Linalg/tile-tensors_1.mlir": 13, "Dialect/Linalg/fusion-elementwise-ops_27.mlir": 13, "Dialect/Linalg/canonicalize_11.mlir": 4, "Dialect/Linalg/canonicalize_17.mlir": 9, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 11, "Dialect/Linalg/parallel-loops_0.mlir": 6, "Dialect/Linalg/reshape_fusion_1.mlir": 8, "Dialect/Linalg/vectorization_0.mlir": 1, "Dialect/Linalg/namedop_conversion_0.mlir": 7, "Dialect/Linalg/collapse-dim_1.mlir": 6, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 17, "Dialect/Linalg/bufferize_2.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 17, "Dialect/Linalg/vectorization_9.mlir": 13, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 6, "Dialect/Linalg/canonicalize_18.mlir": 8, "Dialect/Linalg/fusion_11.mlir": 28, "Dialect/Linalg/vectorization_23.mlir": 11, "Dialect/Linalg/generalize-named-ops_6.mlir": 7, "Dialect/Linalg/named-ops_39.mlir": 11, "Dialect/Linalg/vectorization_12.mlir": 11, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 17, "Dialect/Linalg/vectorization_25.mlir": 11, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 13, "Dialect/Linalg/inline-scalar-operands_0.mlir": 7, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 6, "Dialect/Linalg/vectorization_14.mlir": 10, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 15, "Dialect/Linalg/vectorization_13.mlir": 11, "Dialect/Linalg/canonicalize_31.mlir": 8, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 6, "Dialect/Linalg/canonicalize-duplicate-inputs_11.mlir": 15, "Dialect/Linalg/named-ops_20.mlir": 11, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 33, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 10, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 6, "Dialect/Linalg/canonicalize_16.mlir": 5, "Dialect/Linalg/reshape_control_fusion_1.mlir": 16, "Dialect/Linalg/transform-op-decompose_0.mlir": 25, "Dialect/Linalg/canonicalize_1.mlir": 6, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 8, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 17, "Dialect/Linalg/vectorization_32.mlir": 13, "Dialect/Linalg/canonicalize_12.mlir": 11, "Dialect/Linalg/named-ops_23.mlir": 6, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 6, "Dialect/Linalg/named-ops_34.mlir": 6, "Dialect/Linalg/lower-pad-tensor_2.mlir": 6, "Dialect/Linalg/named-ops_13.mlir": 7, "Dialect/Linalg/fusion-elementwise-ops_31.mlir": 13, "Dialect/Linalg/fusion_8.mlir": 22, "Dialect/Linalg/lower-pad-tensor_1.mlir": 6, "Dialect/Linalg/vectorization_41.mlir": 21, "Dialect/Linalg/convert-elementwise-to-linalg_4.mlir": 4, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 8, "Dialect/Linalg/vectorization_7.mlir": 12, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 31, "Dialect/Linalg/transform-op-match_1.mlir": 11, "Dialect/Linalg/bufferize_4.mlir": 5, "Dialect/Linalg/fusion_2.mlir": 28, "Dialect/Linalg/vectorization_16.mlir": 12, "Dialect/Linalg/transform-ops.mlir": 13, "Dialect/Linalg/vectorization_15.mlir": 10, "Dialect/Linalg/vectorization_18.mlir": 22, "Dialect/Linalg/tile-and-distribute_0.mlir": 7, "Dialect/Linalg/canonicalize_23.mlir": 16, "Dialect/Linalg/named-ops_33.mlir": 11, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 4, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 14, "Dialect/Linalg/generalize-named-ops_9.mlir": 9, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 6, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 12, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 17, "Dialect/Linalg/generalize-named-ops_1.mlir": 7, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 18, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 5, "Dialect/Linalg/vectorization_38.mlir": 16, "Dialect/Linalg/named-ops_8.mlir": 7, "Dialect/Linalg/named-ops_6.mlir": 11, "Dialect/Linalg/canonicalize_28.mlir": 13, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 9, "Dialect/Linalg/vectorization_8.mlir": 13, "Dialect/Linalg/vectorization_24.mlir": 11, "Dialect/Linalg/fusion-indexed_1.mlir": 20, "Dialect/Linalg/standard.mlir": 12, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 17, "Dialect/Linalg/loops.mlir": 160, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 11, "Dialect/Linalg/tile-to-foreach-thread_4.mlir": 12, "Dialect/Linalg/reshape_fusion_10.mlir": 10, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 9, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 9, "Dialect/Linalg/canonicalize_34.mlir": 14, "Dialect/Linalg/vectorization_1.mlir": 13, "Dialect/Linalg/one-shot-bufferize_3.mlir": 7, "Dialect/Linalg/vectorization_6.mlir": 13, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 14, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 19, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 8, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 14, "Dialect/Linalg/vectorization_11.mlir": 11, "Dialect/Linalg/canonicalize-duplicate-inputs_5.mlir": 15, "Dialect/Linalg/fusion_10.mlir": 27, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 10, "Dialect/Linalg/transform-promotion_3.mlir": 17, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 13, "Dialect/Linalg/reshape_fusion_6.mlir": 17, "Dialect/Linalg/transform-op-tile_1.mlir": 15, "Dialect/Linalg/transform-op-pad_1.mlir": 12, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 9, "Dialect/Linalg/vectorize-convolution_0.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 4, "Dialect/Linalg/detensorize_trivial.mlir": 9, "Dialect/Linalg/generalize-named-ops_7.mlir": 7, "Dialect/Linalg/canonicalize_27.mlir": 13, "Dialect/Linalg/fusion-2-level.mlir": 43, "Dialect/Linalg/generalize-named-ops_3.mlir": 7, "Dialect/Linalg/tile-tensors_2.mlir": 9, "Dialect/Linalg/vectorization_3.mlir": 13, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 41, "Dialect/Linalg/named-ops_44.mlir": 7, "Dialect/Linalg/tile-indexed_1.mlir": 8, "Dialect/Linalg/transform-op-pad_2.mlir": 12, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 7, "Dialect/Linalg/transform-op-split_0.mlir": 19, "Dialect/Linalg/canonicalize_20.mlir": 14, "Dialect/Linalg/vectorization_35.mlir": 16, "Dialect/Linalg/transform-op-multitile-sizes_0.mlir": 12, "Dialect/Linalg/canonicalize_21.mlir": 15, "Dialect/Linalg/fusion-indexed_2.mlir": 19, "Dialect/Linalg/generalize-named-ops_5.mlir": 7, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 6, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 10, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 16, "Dialect/Linalg/detensorize_if_2.mlir": 20, "Dialect/Linalg/transform-op-split_7.mlir": 15, "Dialect/Linalg/canonicalize_10.mlir": 13, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 19, "Dialect/Linalg/one-shot-bufferize_4.mlir": 5, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 6, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 5, "Dialect/Linalg/fusion-push-reshape_1.mlir": 10, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 17, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 6, "Dialect/Linalg/tile-to-foreach-thread_1.mlir": 12, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 7, "Dialect/Linalg/reshape_fusion_8.mlir": 15, "Dialect/Linalg/named-ops_40.mlir": 6, "Dialect/Linalg/vectorization_17.mlir": 12, "Dialect/Linalg/canonicalize-duplicate-inputs_4.mlir": 6, "Dialect/Linalg/vectorization_39.mlir": 16, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 19, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 17, "Dialect/Linalg/canonicalize_7.mlir": 12, "Dialect/Linalg/named-ops_35.mlir": 11, "Dialect/Linalg/detensorize_while.mlir": 15, "Dialect/Linalg/vectorization_44.mlir": 13, "Dialect/Linalg/one-shot-bufferize_0.mlir": 6, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 10, "Dialect/Linalg/named-ops_0.mlir": 11, "Dialect/Linalg/named-ops_7.mlir": 11, "Dialect/Linalg/one-shot-bufferize_11.mlir": 13, "Dialect/Linalg/generalize-named-ops_4.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 5, "Dialect/Linalg/fusion-push-reshape_3.mlir": 16, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 5, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 10, "Dialect/Linalg/named-ops_38.mlir": 6, "Dialect/Linalg/vectorization_20.mlir": 14, "Dialect/Linalg/canonicalize_0.mlir": 14, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 21, "Dialect/Linalg/inlining.mlir": 9, "Dialect/Linalg/vectorization_31.mlir": 18, "Dialect/Linalg/transform-op-fuse_1.mlir": 15, "Dialect/Linalg/tile-scalarize-dynamic-dims_1.mlir": 38, "Dialect/Linalg/fusion_9.mlir": 27, "Dialect/Linalg/fusion_3.mlir": 32, "Dialect/Linalg/canonicalize_29.mlir": 13, "Dialect/Linalg/tile-and-distribute_3.mlir": 7, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 8, "Dialect/Linalg/canonicalize_6.mlir": 6, "Dialect/Linalg/vectorization_43.mlir": 15, "Dialect/Linalg/one-shot-bufferize_7.mlir": 10, "Dialect/Linalg/canonicalize-duplicate-inputs_12.mlir": 12, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 17, "Dialect/Linalg/named-ops_27.mlir": 11, "Dialect/Linalg/reshape_fusion_7.mlir": 1, "Dialect/Linalg/canonicalize_32.mlir": 12, "Dialect/Linalg/fusion-elementwise-ops_19.mlir": 14, "Dialect/Linalg/decompose-ops_1.mlir": 13, "Dialect/Linalg/transform-op-split_5.mlir": 12, "Dialect/Linalg/named-ops_24.mlir": 11, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 13, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 5, "Dialect/Linalg/named-ops_17.mlir": 7, "Dialect/Linalg/tile-indexed_0.mlir": 6, "Dialect/Linalg/named-ops_22.mlir": 11, "Dialect/Linalg/invalid_22.mlir": 1, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 5, "Dialect/Linalg/fusion_6.mlir": 47, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 4, "Dialect/Linalg/vectorization_40.mlir": 16, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 16, "Dialect/Linalg/reshape_fusion_0.mlir": 8, "Dialect/Linalg/decompose-ops_0.mlir": 13, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 9, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 5, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 9, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 9, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 6, "Dialect/Linalg/vectorization_5.mlir": 13, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 9, "Dialect/Linalg/vectorize-convolution_1.mlir": 7, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 5, "Dialect/Linalg/promotion_options_0.mlir": 13, "Dialect/Linalg/fusion_1.mlir": 28, "Dialect/Linalg/fusion-indexed_0.mlir": 32, "Dialect/Linalg/convert-elementwise-to-linalg_3.mlir": 4, "Dialect/Linalg/forward-vector-transfers.mlir": 85, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 10, "Dialect/Linalg/transform-op-generalize.mlir": 11, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 8, "Dialect/Linalg/hoisting_4.mlir": 26, "Dialect/Linalg/transform-op-vectorize_2.mlir": 26, "Dialect/Linalg/tile-and-distribute_4.mlir": 7, "Dialect/Linalg/hoisting_5.mlir": 15, "Dialect/Linalg/vectorization_4.mlir": 13, "Dialect/Linalg/transform-op-fuse_0.mlir": 14, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 8, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 24, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 17, "Dialect/Linalg/transform-op-split_6.mlir": 13, "Dialect/Linalg/roundtrip.mlir": 123, "Dialect/Linalg/tile-tensors_0.mlir": 7, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 7, "Dialect/Linalg/vectorization_34.mlir": 16, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 7, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 5, "Dialect/Linalg/one-shot-bufferize_12.mlir": 6, "Dialect/Linalg/tile-to-foreach-thread_7.mlir": 13, "Dialect/Linalg/canonicalize-duplicate-inputs_9.mlir": 6, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 6, "Dialect/Linalg/canonicalize-duplicate-inputs_7.mlir": 13, "Dialect/Linalg/transform-op-split_4.mlir": 13, "Dialect/Linalg/named-ops_12.mlir": 7, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 6, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 7, "Dialect/Linalg/transform-promotion_1.mlir": 29, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 7, "Dialect/Linalg/transform-op-pad_3.mlir": 12, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 17, "Dialect/Linalg/fusion_0.mlir": 28, "Dialect/Linalg/pad_fusion_1.mlir": 11, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 18, "Dialect/Linalg/bufferize_7.mlir": 10, "Dialect/Linalg/multisize-tiling-full.mlir": 23, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 25, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 17, "Dialect/Linalg/vectorize-convolution_2.mlir": 7, "Dialect/Linalg/reshape_fusion_3.mlir": 9, "Dialect/Linalg/named-ops_18.mlir": 7, "Dialect/Linalg/canonicalize_33.mlir": 8, "Dialect/Linalg/tile-and-distribute_6.mlir": 7, "Dialect/Linalg/canonicalize_13.mlir": 15, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 9, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 12, "Dialect/Linalg/bufferize_3.mlir": 6, "Dialect/Linalg/vectorize-convolution_4.mlir": 7, "Dialect/Linalg/decompose-ops_2.mlir": 9, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 6, "Dialect/Linalg/named-ops_36.mlir": 6, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 7, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 17, "Dialect/Linalg/transform-op-pad_0.mlir": 17, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 17, "Dialect/Linalg/vectorize-convolution_5.mlir": 7, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 12, "Dialect/Linalg/split_reduction_1.mlir": 8, "Dialect/Linalg/vectorization_28.mlir": 18, "Dialect/Linalg/named-ops_14.mlir": 7, "Dialect/Linalg/bufferize_5.mlir": 6, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 6, "Dialect/Linalg/library-calls.mlir": 16, "Dialect/Linalg/reshape_fusion_11.mlir": 8, "Dialect/Linalg/reshape_fusion_13.mlir": 7, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 1, "Dialect/ControlFlow/canonicalize_2.mlir": 4, "Dialect/ControlFlow/ops.mlir": 14, "Dialect/ControlFlow/canonicalize_3.mlir": 8, "Dialect/ControlFlow/canonicalize_1.mlir": 5, "Dialect/ControlFlow/canonicalize_0.mlir": 100, "Dialect/GPU/transform-gpu-failing_9.mlir": 15, "Dialect/GPU/transform-gpu_0.mlir": 19, "Dialect/GPU/sink-ops_0.mlir": 10, "Dialect/GPU/mapping_1.mlir": 12, "Dialect/GPU/transform-gpu-failing_1.mlir": 28, "Dialect/GPU/canonicalize_2.mlir": 37, "Dialect/GPU/outlining_2.mlir": 10, "Dialect/GPU/transform-gpu_3.mlir": 20, "Dialect/GPU/sink-ops_1.mlir": 10, "Dialect/GPU/ops.mlir": 138, "Dialect/GPU/outlining_4.mlir": 10, "Dialect/GPU/outlining_7.mlir": 16, "Dialect/GPU/invalid_15.mlir": 8, "Dialect/GPU/promotion_1.mlir": 6, "Dialect/GPU/transform-gpu-failing_0.mlir": 8, "Dialect/GPU/transform-gpu-failing_5.mlir": 17, "Dialect/GPU/canonicalize_1.mlir": 6, "Dialect/GPU/outlining_0.mlir": 16, "Dialect/GPU/mapping_0.mlir": 10, "Dialect/GPU/transform-gpu-failing_8.mlir": 23, "Dialect/GPU/transform-gpu-failing_10.mlir": 1, "Dialect/GPU/transform-gpu-failing_7.mlir": 25, "Dialect/GPU/int-range-interface.mlir": 62, "Dialect/GPU/all-reduce-max.mlir": 6, "Dialect/GPU/promotion_2.mlir": 6, "Dialect/GPU/outlining_5.mlir": 9, "Dialect/GPU/outlining_1.mlir": 13, "Dialect/GPU/transform-gpu-failing_4.mlir": 17, "Dialect/GPU/canonicalize_0.mlir": 67, "Dialect/GPU/promotion_0.mlir": 6, "Dialect/GPU/transform-gpu-failing_2.mlir": 28, "Dialect/GPU/sink-ops_2.mlir": 9, "Dialect/GPU/sink-ops_3.mlir": 11, "Dialect/GPU/transform-gpu-failing_3.mlir": 18, "Dialect/GPU/transform-gpu_1.mlir": 25, "Dialect/GPU/multiple-all-reduce.mlir": 14, "Dialect/GPU/outlining_3.mlir": 10, "Dialect/GPU/async-region.mlir": 68, "Dialect/GPU/transform-gpu_2.mlir": 20, "Dialect/GPU/transform-gpu-failing_6.mlir": 8, "Dialect/GPU/outlining_6.mlir": 11, "Dialect/GPU/all-reduce.mlir": 6, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 40, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 7, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 7, "Dialect/Async/ops.mlir": 63, "Dialect/Async/async-runtime-ref-counting.mlir": 116, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 10, "Dialect/Async/coro.mlir": 21, "Dialect/Async/async-to-async-runtime_1.mlir": 13, "Dialect/Async/async-to-async-runtime_7.mlir": 12, "Dialect/Async/runtime.mlir": 69, "Dialect/Async/async-to-async-runtime_3.mlir": 12, "Dialect/Async/async-to-async-runtime_0.mlir": 8, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 16, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 7, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 32, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 10, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 7, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 8, "Dialect/Async/async-to-async-runtime_6.mlir": 7, "Dialect/Async/async-to-async-runtime_2.mlir": 11, "Dialect/Async/async-parallel-for-canonicalize.mlir": 10, "Dialect/Async/verify_0.mlir": 3, "Dialect/Async/async-to-async-runtime_8.mlir": 8, "Dialect/Async/async-to-async-runtime_4.mlir": 7, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 7, "Dialect/Async/async-to-async-runtime_5.mlir": 10, "Dialect/Arith/canonicalize_41.mlir": 11, "Dialect/Arith/canonicalize_9.mlir": 5, "Dialect/Arith/expand-ops_1.mlir": 4, "Dialect/Arith/bufferize_1.mlir": 4, "Dialect/Arith/expand-ops_7.mlir": 4, "Dialect/Arith/expand-ops_4.mlir": 4, "Dialect/Arith/canonicalize_22.mlir": 8, "Dialect/Arith/canonicalize_44.mlir": 5, "Dialect/Arith/canonicalize_5.mlir": 21, "Dialect/Arith/canonicalize_2.mlir": 11, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 4, "Dialect/Arith/canonicalize_25.mlir": 14, "Dialect/Arith/canonicalize_8.mlir": 4, "Dialect/Arith/canonicalize_14.mlir": 5, "Dialect/Arith/canonicalize_26.mlir": 12, "Dialect/Arith/canonicalize_37.mlir": 5, "Dialect/Arith/canonicalize_35.mlir": 9, "Dialect/Arith/canonicalize_24.mlir": 9, "Dialect/Arith/canonicalize_19.mlir": 19, "Dialect/Arith/canonicalize_30.mlir": 14, "Dialect/Arith/canonicalize_4.mlir": 21, "Dialect/Arith/canonicalize_36.mlir": 6, "Dialect/Arith/bufferize_0.mlir": 5, "Dialect/Arith/canonicalize_3.mlir": 13, "Dialect/Arith/canonicalize_40.mlir": 11, "Dialect/Arith/emulate-wide-int.mlir": 104, "Dialect/Arith/one-shot-bufferize_1.mlir": 8, "Dialect/Arith/expand-ops_10.mlir": 4, "Dialect/Arith/expand-ops_8.mlir": 4, "Dialect/Arith/canonicalize_15.mlir": 5, "Dialect/Arith/expand-ops_3.mlir": 4, "Dialect/Arith/canonicalize_42.mlir": 5, "Dialect/Arith/expand-ops_2.mlir": 4, "Dialect/Arith/canonicalize_11.mlir": 5, "Dialect/Arith/canonicalize_17.mlir": 19, "Dialect/Arith/bufferize_2.mlir": 5, "Dialect/Arith/canonicalize_18.mlir": 19, "Dialect/Arith/canonicalize_31.mlir": 18, "Dialect/Arith/canonicalize_16.mlir": 6, "Dialect/Arith/canonicalize_1.mlir": 14, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 5, "Dialect/Arith/canonicalize_12.mlir": 5, "Dialect/Arith/expand-ops_11.mlir": 4, "Dialect/Arith/bufferize_4.mlir": 4, "Dialect/Arith/canonicalize_23.mlir": 10, "Dialect/Arith/canonicalize_28.mlir": 14, "Dialect/Arith/canonicalize_43.mlir": 5, "Dialect/Arith/canonicalize_34.mlir": 56, "Dialect/Arith/int-range-interface.mlir": 468, "Dialect/Arith/canonicalize_27.mlir": 8, "Dialect/Arith/canonicalize_38.mlir": 6, "Dialect/Arith/canonicalize_20.mlir": 19, "Dialect/Arith/canonicalize_21.mlir": 8, "Dialect/Arith/canonicalize_10.mlir": 5, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 6, "Dialect/Arith/canonicalize_7.mlir": 6, "Dialect/Arith/canonicalize_39.mlir": 5, "Dialect/Arith/one-shot-bufferize_0.mlir": 7, "Dialect/Arith/expand-ops_9.mlir": 4, "Dialect/Arith/canonicalize_0.mlir": 59, "Dialect/Arith/canonicalize_29.mlir": 5, "Dialect/Arith/canonicalize_6.mlir": 233, "Dialect/Arith/expand-ops_12.mlir": 4, "Dialect/Arith/canonicalize_45.mlir": 5, "Dialect/Arith/canonicalize_32.mlir": 14, "Dialect/Arith/expand-ops_5.mlir": 4, "Dialect/Arith/unsigned-when-equivalent.mlir": 51, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 12, "Dialect/Arith/expand-ops_6.mlir": 4, "Dialect/Arith/expand-ops_0.mlir": 4, "Dialect/Arith/canonicalize_33.mlir": 36, "Dialect/Arith/canonicalize_13.mlir": 5, "Dialect/Arith/bufferize_3.mlir": 5, "Dialect/Arith/bufferize_5.mlir": 4, "Dialect/Func/func-bufferize_1.mlir": 6, "Dialect/Func/func-bufferize_0.mlir": 17, "Dialect/Func/func-bufferize_2.mlir": 9, "Transforms/loop-fusion_22.mlir": 17, "Transforms/constant-fold_24.mlir": 14, "Transforms/loop-fusion-dependence-check_0.mlir": 1, "Transforms/loop-fusion_3.mlir": 15, "Transforms/promote-buffers-to-stack_8.mlir": 11, "Transforms/memref-bound-check_4.mlir": 16, "Transforms/memref-dependence-check_34.mlir": 10, "Transforms/memref-dependence-check_14.mlir": 12, "Transforms/inlining-recursive.mlir": 13, "Transforms/constant-fold_34.mlir": 11, "Transforms/memref-dependence-check_4.mlir": 9, "Transforms/test-legalize-erased-op-with-uses.mlir": 4, "Transforms/loop-fusion-3_14.mlir": 13, "Transforms/canonicalize_9.mlir": 10, "Transforms/loop-fusion-2_9.mlir": 34, "Transforms/loop-fusion_28.mlir": 20, "Transforms/inlining-dce_1.mlir": 9, "Transforms/canonicalize-dce_5.mlir": 6, "Transforms/promote-buffers-to-stack_21.mlir": 4, "Transforms/loop-fusion-dependence-check_1.mlir": 19, "Transforms/constant-fold_26.mlir": 10, "Transforms/memref-dependence-check_15.mlir": 12, "Transforms/loop-fusion-slice-computation_7.mlir": 16, "Transforms/sccp-callgraph_10.mlir": 7, "Transforms/promote-buffers-to-stack_9.mlir": 9, "Transforms/loop-fusion-2_2.mlir": 17, "Transforms/constant-fold_8.mlir": 7, "Transforms/test-legalizer_9.mlir": 4, "Transforms/pipeline-data-transfer_0.mlir": 1, "Transforms/constant-fold_22.mlir": 10, "Transforms/normalize-memrefs-ops.mlir": 53, "Transforms/loop-invariant-code-motion_10.mlir": 12, "Transforms/loop-fusion_2.mlir": 19, "Transforms/sccp-callgraph_5.mlir": 7, "Transforms/strip-debuginfo.mlir": 12, "Transforms/loop-fusion-2_16.mlir": 27, "Transforms/constant-fold_28.mlir": 6, "Transforms/canonicalize_5.mlir": 9, "Transforms/loop-fusion-2_11.mlir": 23, "Transforms/canonicalize_2.mlir": 65, "Transforms/memref-dependence-check_22.mlir": 15, "Transforms/memref-dependence-check_7.mlir": 8, "Transforms/normalize-memrefs-ops-dynamic_3.mlir": 10, "Transforms/test-legalizer-full_1.mlir": 8, "Transforms/sccp_0.mlir": 83, "Transforms/constant-fold_12.mlir": 6, "Transforms/test-legalize-type-conversion_0.mlir": 3, "Transforms/test-merge-blocks_0.mlir": 6, "Transforms/constant-fold_14.mlir": 8, "Transforms/loop-fusion_16.mlir": 18, "Transforms/loop-fusion_33.mlir": 10, "Transforms/loop-fusion_19.mlir": 14, "Transforms/loop-fusion-dependence-check_5.mlir": 14, "Transforms/location-snapshot.mlir": 4, "Transforms/control-flow-sink-test.mlir": 19, "Transforms/canonicalize_8.mlir": 5, "Transforms/test-legalizer_7.mlir": 4, "Transforms/memref-dependence-check_20.mlir": 11, "Transforms/promote-buffers-to-stack_0.mlir": 9, "Transforms/loop-fusion_23.mlir": 21, "Transforms/loop-fusion_26.mlir": 12, "Transforms/canonicalize_14.mlir": 10, "Transforms/test-legalize-type-conversion_8.mlir": 5, "Transforms/promote-buffers-to-stack_17.mlir": 9, "Transforms/loop-fusion-dependence-check_6.mlir": 17, "Transforms/memref-dependence-check_18.mlir": 12, "Transforms/memref-dependence-check_12.mlir": 9, "Transforms/canonicalize-td.mlir": 14, "Transforms/loop-fusion_29.mlir": 19, "Transforms/loop-fusion-slice-computation_0.mlir": 1, "Transforms/memref-dependence-check_30.mlir": 15, "Transforms/loop-fusion-3_20.mlir": 13, "Transforms/loop-fusion-2_19.mlir": 12, "Transforms/memref-dependence-check_8.mlir": 7, "Transforms/constant-fold_30.mlir": 15, "Transforms/constant-fold_1.mlir": 11, "Transforms/canonicalize-dce_2.mlir": 4, "Transforms/memref-dependence-check_36.mlir": 12, "Transforms/inlining-repeated-use.mlir": 17, "Transforms/sccp-callgraph_7.mlir": 8, "Transforms/loop-fusion-dependence-check_7.mlir": 17, "Transforms/test-legalizer-full_2.mlir": 6, "Transforms/loop-fusion-dependence-check_2.mlir": 19, "Transforms/normalize-memrefs-ops-dynamic_2.mlir": 10, "Transforms/canonicalize-dce_4.mlir": 6, "Transforms/buffer-results-to-out-params_4.mlir": 5, "Transforms/promote-buffers-to-stack_2.mlir": 5, "Transforms/loop-fusion-3_23.mlir": 176, "Transforms/constant-fold_25.mlir": 14, "Transforms/test-legalizer_0.mlir": 55, "Transforms/constant-fold_31.mlir": 21, "Transforms/loop-fusion-slice-computation_5.mlir": 17, "Transforms/constant-fold_18.mlir": 6, "Transforms/parametric-mapping.mlir": 12, "Transforms/inlining-dce_0.mlir": 24, "Transforms/parametric-tiling.mlir": 21, "Transforms/pipeline-data-transfer_2.mlir": 14, "Transforms/loop-invariant-code-motion_0.mlir": 13, "Transforms/canonicalize_4.mlir": 9, "Transforms/loop-fusion-3_17.mlir": 11, "Transforms/memref-bound-check_5.mlir": 15, "Transforms/compose-subview_0.mlir": 5, "Transforms/loop-fusion_32.mlir": 10, "Transforms/constant-fold_9.mlir": 9, "Transforms/memref-dependence-check_9.mlir": 7, "Transforms/loop-fusion-3_12.mlir": 32, "Transforms/memref-bound-check_0.mlir": 1, "Transforms/loop-fusion_9.mlir": 14, "Transforms/loop-fusion_17.mlir": 18, "Transforms/loop-fusion_12.mlir": 12, "Transforms/sccp-structured_0.mlir": 97, "Transforms/canonicalize_3.mlir": 17, "Transforms/loop-fusion-3_2.mlir": 13, "Transforms/loop-fusion-2_17.mlir": 14, "Transforms/sccp-callgraph_6.mlir": 9, "Transforms/loop-fusion-2_12.mlir": 40, "Transforms/memref-dependence-check_28.mlir": 11, "Transforms/promote-buffers-to-stack_14.mlir": 7, "Transforms/memref-dependence-check_38.mlir": 12, "Transforms/test-rewrite-dynamic-op.mlir": 4, "Transforms/loop-fusion-3_16.mlir": 10, "Transforms/test-legalizer_8.mlir": 5, "Transforms/test-symbol-dce_1.mlir": 7, "Transforms/test-legalize-type-conversion_4.mlir": 4, "Transforms/pipeline-data-transfer_1.mlir": 20, "Transforms/test-symbol-privatize.mlir": 5, "Transforms/loop-fusion-3_5.mlir": 27, "Transforms/loop-fusion-2_5.mlir": 11, "Transforms/memref-dependence-check_13.mlir": 9, "Transforms/memref-dependence-check_32.mlir": 9, "Transforms/loop-fusion-2_10.mlir": 16, "Transforms/loop-fusion_15.mlir": 14, "Transforms/loop-fusion-slice-computation_6.mlir": 17, "Transforms/test-legalizer-analysis.mlir": 6, "Transforms/canonicalize_15.mlir": 17, "Transforms/loop-invariant-code-motion_11.mlir": 12, "Transforms/canonicalize-dce_6.mlir": 4, "Transforms/test-merge-blocks_2.mlir": 9, "Transforms/loop-fusion-2_18.mlir": 13, "Transforms/constant-fold_10.mlir": 9, "Transforms/constant-fold_16.mlir": 9, "Transforms/loop-fusion-dependence-check_9.mlir": 17, "Transforms/memref-dependence-check_23.mlir": 15, "Transforms/loop-fusion_0.mlir": 1, "Transforms/promote-buffers-to-stack_20.mlir": 5, "Transforms/test-legalize-target-materialization-no-uses.mlir": 7, "Transforms/print-op-graph.mlir": 11, "Transforms/test-legalizer-full_0.mlir": 13, "Transforms/loop-fusion-2_14.mlir": 23, "Transforms/loop-invariant-code-motion_2.mlir": 11, "Transforms/loop-fusion-2_8.mlir": 38, "Transforms/test-pattern-selective-replacement_0.mlir": 5, "Transforms/memref-dependence-check_31.mlir": 33, "Transforms/loop-fusion_6.mlir": 16, "Transforms/normalize-memrefs-ops-dynamic_1.mlir": 14, "Transforms/constant-fold_0.mlir": 1, "Transforms/loop-fusion_36.mlir": 14, "Transforms/loop-fusion-2_4.mlir": 21, "Transforms/loop-fusion-transformation_2.mlir": 20, "Transforms/memref-bound-check_3.mlir": 11, "Transforms/sccp-callgraph_11.mlir": 12, "Transforms/memref-dependence-check_37.mlir": 11, "Transforms/promote-buffers-to-stack_5.mlir": 4, "Transforms/scf-if-utils_3.mlir": 7, "Transforms/canonicalize_11.mlir": 5, "Transforms/loop-fusion-transformation_1.mlir": 19, "Transforms/memref-dependence-check_2.mlir": 11, "Transforms/scf-if-utils_0.mlir": 1, "Transforms/test-legalizer_3.mlir": 6, "Transforms/memref-dependence-check_16.mlir": 12, "Transforms/test-legalize-type-conversion_3.mlir": 4, "Transforms/test-legalize-type-conversion_6.mlir": 4, "Transforms/loop-fusion-slice-computation_1.mlir": 11, "Transforms/normalize-memrefs-ops-dynamic_4.mlir": 10, "Transforms/loop-fusion-2_7.mlir": 24, "Transforms/loop-invariant-code-motion_13.mlir": 11, "Transforms/loop-fusion-4_3.mlir": 25, "Transforms/loop-fusion-3_10.mlir": 14, "Transforms/canonicalize-dce_7.mlir": 4, "Transforms/loop-fusion-2_15.mlir": 38, "Transforms/loop-fusion_11.mlir": 13, "Transforms/normalize-memrefs.mlir": 151, "Transforms/test-legalizer-full_3.mlir": 5, "Transforms/test-operation-folder-commutative.mlir": 6, "Transforms/constant-fold_6.mlir": 6, "Transforms/loop-fusion-3_7.mlir": 21, "Transforms/test-canonicalize.mlir": 39, "Transforms/loop-fusion-4_1.mlir": 16, "Transforms/test-legalizer-full_4.mlir": 6, "Transforms/buffer-results-to-out-params_1.mlir": 6, "Transforms/loop-fusion_7.mlir": 17, "Transforms/promote-buffers-to-stack_7.mlir": 8, "Transforms/constant-fold_4.mlir": 6, "Transforms/loop-fusion-3_9.mlir": 18, "Transforms/loop-fusion_21.mlir": 40, "Transforms/loop-fusion_37.mlir": 19, "Transforms/canonicalize_16.mlir": 22, "Transforms/canonicalize_1.mlir": 17, "Transforms/promote-buffers-to-stack_19.mlir": 11, "Transforms/pipeline-data-transfer_8.mlir": 26, "Transforms/buffer-results-to-out-params_3.mlir": 5, "Transforms/canonicalize_12.mlir": 5, "Transforms/loop-fusion_10.mlir": 16, "Transforms/loop-invariant-code-motion_7.mlir": 18, "Transforms/constant-fold_29.mlir": 10, "Transforms/scf-replace-with-new-yields.mlir": 6, "Transforms/promote-buffers-to-stack_15.mlir": 9, "Transforms/memref-dependence-check_17.mlir": 12, "Transforms/test-legalize-unknown-root.mlir": 8, "Transforms/loop-invariant-code-motion_6.mlir": 15, "Transforms/sccp-callgraph_8.mlir": 22, "Transforms/memref-dependence-check_40.mlir": 15, "Transforms/scf-loop-unroll_0.mlir": 25, "Transforms/canonicalize-dce_0.mlir": 4, "Transforms/compose-subview_1.mlir": 6, "Transforms/memref-dependence-check_10.mlir": 10, "Transforms/scf-if-utils_1.mlir": 7, "Transforms/constant-fold_2.mlir": 6, "Transforms/constant-fold_32.mlir": 21, "Transforms/test-legalizer_2.mlir": 4, "Transforms/loop-fusion_25.mlir": 14, "Transforms/canonicalize-dce_9.mlir": 6, "Transforms/constant-fold_19.mlir": 10, "Transforms/constant-fold_36.mlir": 4, "Transforms/loop-fusion_1.mlir": 11, "Transforms/test-symbol-dce_0.mlir": 7, "Transforms/loop-fusion-3_3.mlir": 35, "Transforms/loop-fusion-3_8.mlir": 20, "Transforms/compose-subview_3.mlir": 7, "Transforms/test-legalize-type-conversion_9.mlir": 6, "Transforms/constant-fold_3.mlir": 6, "Transforms/test-legalize-type-conversion_5.mlir": 4, "Transforms/parallel-loop-collapsing.mlir": 23, "Transforms/constant-fold_7.mlir": 9, "Transforms/loop-fusion-3_4.mlir": 15, "Transforms/loop-fusion_18.mlir": 20, "Transforms/pipeline-data-transfer_4.mlir": 24, "Transforms/loop-fusion-4_2.mlir": 11, "Transforms/loop-invariant-code-motion_12.mlir": 8, "Transforms/canonicalize-dce_11.mlir": 4, "Transforms/loop-fusion-3_1.mlir": 30, "Transforms/memref-bound-check_1.mlir": 122, "Transforms/control-flow-sink.mlir": 63, "Transforms/loop-invariant-code-motion_3.mlir": 12, "Transforms/test-symbol-dce_3.mlir": 3, "Transforms/loop-fusion-3_22.mlir": 27, "Transforms/memref-dependence-check_6.mlir": 8, "Transforms/loop-fusion-dependence-check_11.mlir": 17, "Transforms/canonicalize-dce_3.mlir": 5, "Transforms/constant-fold_21.mlir": 10, "Transforms/loop-fusion_34.mlir": 11, "Transforms/test-legalizer-full_5.mlir": 6, "Transforms/test-convert-call-op.mlir": 6, "Transforms/loop-fusion_38.mlir": 21, "Transforms/promote-buffers-to-stack_11.mlir": 7, "Transforms/loop-fusion-dependence-check_10.mlir": 15, "Transforms/test-pattern-selective-replacement_1.mlir": 1, "Transforms/loop-fusion-3_13.mlir": 12, "Transforms/constant-fold_35.mlir": 7, "Transforms/loop-fusion-transformation_0.mlir": 12, "Transforms/sccp-callgraph_0.mlir": 7, "Transforms/loop-fusion-2_13.mlir": 15, "Transforms/normalize-memrefs-ops-dynamic_5.mlir": 10, "Transforms/sccp-callgraph_2.mlir": 9, "Transforms/canonicalize_10.mlir": 5, "Transforms/pipeline-data-transfer_7.mlir": 15, "Transforms/test-symbol-dce_4.mlir": 5, "Transforms/loop-fusion-3_19.mlir": 17, "Transforms/scf-if-utils_2.mlir": 6, "Transforms/promote-buffers-to-stack_4.mlir": 4, "Transforms/memref-dependence-check_5.mlir": 9, "Transforms/promote-buffers-to-stack_18.mlir": 11, "Transforms/promote-buffers-to-stack_12.mlir": 11, "Transforms/test-legalizer-full_6.mlir": 4, "Transforms/constant-fold_17.mlir": 6, "Transforms/memref-dependence-check_27.mlir": 13, "Transforms/loop-fusion-dependence-check_12.mlir": 19, "Transforms/test-symbol-dce_2.mlir": 8, "Transforms/constant-fold_33.mlir": 21, "Transforms/test-legalize-remapped-value.mlir": 11, "Transforms/constant-fold_5.mlir": 6, "Transforms/loop-fusion-3_11.mlir": 32, "Transforms/loop-fusion_8.mlir": 19, "Transforms/sccp-callgraph_3.mlir": 8, "Transforms/canonicalize_7.mlir": 5, "Transforms/loop-fusion-3_21.mlir": 42, "Transforms/test-legalizer_4.mlir": 4, "Transforms/test-legalizer_6.mlir": 5, "Transforms/loop-fusion-dependence-check_3.mlir": 20, "Transforms/normalize-memrefs-ops-dynamic_0.mlir": 10, "Transforms/loop-fusion-2_1.mlir": 30, "Transforms/promote-buffers-to-stack_10.mlir": 13, "Transforms/loop-fusion-2_0.mlir": 1, "Transforms/constant-fold_15.mlir": 6, "Transforms/memref-dependence-check_25.mlir": 15, "Transforms/promote-buffers-to-stack_22.mlir": 4, "Transforms/memref-dependence-check_3.mlir": 9, "Transforms/loop-fusion-slice-computation_4.mlir": 15, "Transforms/loop-fusion-3_6.mlir": 17, "Transforms/single-parallel-loop-collapsing.mlir": 12, "Transforms/loop-invariant-code-motion_9.mlir": 12, "Transforms/promote-buffers-to-stack_13.mlir": 13, "Transforms/compose-subview_2.mlir": 7, "Transforms/promote-buffers-to-stack_6.mlir": 8, "Transforms/canonicalize_6.mlir": 9, "Transforms/canonicalize-dce_1.mlir": 4, "Transforms/loop-fusion-2_6.mlir": 23, "Transforms/pipeline-data-transfer_3.mlir": 33, "Transforms/loop-fusion_4.mlir": 22, "Transforms/loop-fusion-4_0.mlir": 24, "Transforms/memref-dependence-check_41.mlir": 15, "Transforms/test-legalizer_10.mlir": 4, "Transforms/loop-invariant-code-motion_8.mlir": 14, "Transforms/canonicalize-dce_8.mlir": 7, "Transforms/loop-invariant-code-motion_4.mlir": 12, "Transforms/memref-dependence-check_19.mlir": 11, "Transforms/loop-fusion_27.mlir": 54, "Transforms/test-canonicalize-filter.mlir": 5, "Transforms/test-commutativity-utils.mlir": 39, "Transforms/memref-dependence-check_35.mlir": 12, "Transforms/constant-fold_11.mlir": 6, "Transforms/sccp-callgraph_1.mlir": 7, "Transforms/loop-fusion-slice-computation_2.mlir": 11, "Transforms/test-legalizer_1.mlir": 4, "Transforms/pipeline-data-transfer_6.mlir": 15, "Transforms/promote-buffers-to-stack_1.mlir": 9, "Transforms/loop-fusion_31.mlir": 14, "Transforms/memref-dependence-check_21.mlir": 15, "Transforms/loop-fusion_24.mlir": 21, "Transforms/test-legalize-type-conversion_1.mlir": 3, "Transforms/constant-fold_27.mlir": 10, "Transforms/normalize-memrefs-ops-dynamic_6.mlir": 10, "Transforms/loop-fusion-3_0.mlir": 1, "Transforms/test-merge-blocks_1.mlir": 5, "Transforms/memref-bound-check_2.mlir": 13, "Transforms/loop-fusion_14.mlir": 14, "Transforms/sccp-callgraph_4.mlir": 9, "Transforms/memref-dependence-check_39.mlir": 13, "Transforms/test-strict-pattern-driver.mlir": 14, "Transforms/loop-fusion-dependence-check_8.mlir": 15, "Transforms/promote-buffers-to-stack_16.mlir": 8, "Transforms/loop-fusion_30.mlir": 19, "Transforms/test-legalizer_5.mlir": 5, "Transforms/memref-dependence-check_11.mlir": 11, "Transforms/loop-invariant-code-motion_5.mlir": 13, "Transforms/loop-fusion-2_3.mlir": 14, "Transforms/loop-fusion_13.mlir": 11, "Transforms/loop-fusion_39.mlir": 19, "Transforms/loop-fusion-3_15.mlir": 17, "Transforms/constant-fold_13.mlir": 6, "Transforms/pipeline-data-transfer_5.mlir": 15, "Transforms/memref-dependence-check_26.mlir": 15, "Transforms/promote-buffers-to-stack_3.mlir": 5, "Transforms/loop-fusion_40.mlir": 19, "Transforms/loop-fusion-3_18.mlir": 17, "Transforms/buffer-results-to-out-params_0.mlir": 16, "Transforms/memref-dependence-check_24.mlir": 17, "Transforms/memref-dependence-check_33.mlir": 10, "Transforms/memref-dependence-check_1.mlir": 14, "Transforms/loop-fusion-dependence-check_4.mlir": 15, "Transforms/canonicalize_13.mlir": 5, "Transforms/constant-fold_20.mlir": 10, "Transforms/loop-fusion_20.mlir": 15, "Transforms/buffer-results-to-out-params_2.mlir": 5, "Transforms/memref-dependence-check_0.mlir": 1, "Transforms/loop-invariant-code-motion_1.mlir": 11, "Transforms/test-legalize-type-conversion_10.mlir": 4, "Transforms/test-legalize-type-conversion_7.mlir": 6, "Transforms/test-legalize-type-conversion_2.mlir": 4, "Transforms/loop-fusion-slice-computation_3.mlir": 13, "Transforms/memref-dependence-check_29.mlir": 20, "Transforms/loop-fusion_35.mlir": 20, "Transforms/constant-fold_23.mlir": 14, "Transforms/test-operation-folder.mlir": 14, "Transforms/loop-fusion_5.mlir": 17}, "ATTRS_PER_TEST": {"mlir-spirv-cpu-runner/double.mlir": 123, "mlir-spirv-cpu-runner/simple_add.mlir": 132, "Pass/crash-recovery.mlir": 2, "Pass/crash-recovery-dynamic-failure.mlir": 2, "Pass/pass-timing.mlir": 12, "Pass/pipeline-invalid_1.mlir": 1, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 6, "Pass/dynamic-pipeline.mlir": 10, "Pass/interface-pass.mlir": 2, "Pass/dynamic-pipeline-nested.mlir": 5, "Pass/generic-pipeline.mlir": 16, "Pass/run-reproducer.mlir": 4, "Pass/pipeline-stats.mlir": 4, "Pass/invalid-parent.mlir": 2, "Pass/pipeline-invalid_0.mlir": 2, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 187, "Interfaces/DataLayoutInterfaces/query.mlir": 127, "Interfaces/DataLayoutInterfaces/types_5.mlir": 6, "Interfaces/DataLayoutInterfaces/module.mlir": 5, "Interfaces/DataLayoutInterfaces/types_6.mlir": 5, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 12, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 16, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 21, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 49, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 15, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 57, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 12, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 56, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 19, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 18, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 74, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 43, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 57, "Interfaces/TilingInterface/tile-using-interface_2.mlir": 21, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 17, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 19, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 44, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 12, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 12, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 30, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 12, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 56, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 12, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 56, "Interfaces/InferShapedTypeOpInterface/resolve-shaped-type-result-dims_0.mlir": 38, "Interfaces/InferShapedTypeOpInterface/resolve-shaped-type-result-dims_1.mlir": 38, "mlir-reduce/multiple-function.mlir": 20, "mlir-reduce/dce-test.mlir": 9, "mlir-reduce/simple-test.mlir": 8, "mlir-reduce/invalid.mlir": 3, "mlir-reduce/crashop-reduction.mlir": 11, "IR/pretty_printed_region_op_0.mlir": 0, "IR/visitors_1.mlir": 6, "IR/print-ir-defuse.mlir": 12, "IR/region_0.mlir": 5, "IR/invalid-affinemap_0.mlir": 0, "IR/test-func-set-type_0.mlir": 0, "IR/dense-resource-elements-attr_0.mlir": 2, "IR/attribute_19.mlir": 4, "IR/test-symbol-uses_1.mlir": 10, "IR/attribute_14.mlir": 5, "IR/operation-equality_0.mlir": 2, "IR/module-op_4.mlir": 0, "IR/operation-equality_7.mlir": 24, "IR/visitors_0.mlir": 21, "IR/generic-visitors-interrupt_7.mlir": 11, "IR/test-func-erase-result_2.mlir": 4, "IR/traits_60.mlir": 17, "IR/print-op-local-scope.mlir": 2, "IR/pretty_printed_region_op_2.mlir": 13, "IR/test-symbol-rauw_0.mlir": 15, "IR/affine-set.mlir": 36, "IR/traits_68.mlir": 4, "IR/test-take-body_0.mlir": 9, "IR/opaque_locations.mlir": 13, "IR/operation-equality_2.mlir": 4, "IR/top-level_2.mlir": 0, "IR/attribute_5.mlir": 9, "IR/operation-equality_10.mlir": 4, "IR/module-op_1.mlir": 1, "IR/op-stats-json.mlir": 93, "IR/print-op-custom-or-generic_0.mlir": 5, "IR/test-func-insert-arg_1.mlir": 4, "IR/region_5.mlir": 1, "IR/operation-equality_6.mlir": 4, "IR/dynamic_4.mlir": 8, "IR/attribute_11.mlir": 8, "IR/traits_32.mlir": 5, "IR/test-symbol-rauw_3.mlir": 10, "IR/invalid-func-op_0.mlir": 0, "IR/traits_66.mlir": 4, "IR/generic-visitors-interrupt_5.mlir": 11, "IR/top-level_1.mlir": 6, "IR/test-symbol-uses_0.mlir": 20, "IR/invalid-unregistered_2.mlir": 0, "IR/test-func-erase-arg_0.mlir": 3, "IR/traits_41.mlir": 8, "IR/print-value-users_0.mlir": 37, "IR/generic-visitors-interrupt_1.mlir": 10, "IR/attribute_0.mlir": 6, "IR/test-func-erase-result_4.mlir": 4, "IR/result_0.mlir": 9, "IR/module-op_2.mlir": 2, "IR/generic-block-visitors-interrupt_0.mlir": 9, "IR/module-op_7.mlir": 2, "IR/test-symbol-rauw_1.mlir": 18, "IR/operation-equality_1.mlir": 4, "IR/generic-visitors-interrupt_6.mlir": 11, "IR/traits_31.mlir": 5, "IR/module-op_6.mlir": 3, "IR/traits_56.mlir": 8, "IR/generic-visitors-interrupt_3.mlir": 7, "IR/operation-equality_4.mlir": 4, "IR/print-value-users_1.mlir": 27, "IR/attribute_28.mlir": 6, "IR/attribute_38.mlir": 6, "IR/generic-visitors-interrupt_4.mlir": 7, "IR/attribute_25.mlir": 8, "IR/print-ir-invalid.mlir": 0, "IR/module-op_5.mlir": 2, "IR/zero_whitespace.mlir": 2, "IR/module-op_0.mlir": 0, "IR/print-op-custom-or-generic_1.mlir": 4, "IR/pretty-region-args.mlir": 11, "IR/test-func-erase-arg_5.mlir": 3, "IR/invalid-unregistered_1.mlir": 0, "IR/test-func-erase-arg_2.mlir": 3, "IR/invalid-module-op_0.mlir": 0, "IR/test-func-insert-result_3.mlir": 5, "IR/test-symbol-uses_2.mlir": 3, "IR/dynamic_11.mlir": 3, "IR/attribute_3.mlir": 27, "IR/pretty-locations.mlir": 15, "IR/op-stats.mlir": 93, "IR/attribute_41.mlir": 4, "IR/test-symbol-rauw_4.mlir": 7, "IR/traits_13.mlir": 22, "IR/test-symbol-rauw_2.mlir": 5, "IR/module-op_3.mlir": 0, "IR/operation-equality_13.mlir": 14, "IR/pretty_printed_region_op_3.mlir": 13, "IR/test-func-erase-arg_3.mlir": 3, "IR/test-verification-order_3.mlir": 12, "IR/generic-visitors-interrupt_0.mlir": 9, "IR/array-of-attr.mlir": 8, "IR/test-func-erase-result_0.mlir": 4, "IR/dynamic_7.mlir": 4, "IR/test-func-insert-result_1.mlir": 5, "IR/attribute_22.mlir": 8, "IR/affine-map.mlir": 204, "IR/operation-equality_9.mlir": 8, "IR/test-func-insert-arg_2.mlir": 4, "IR/test-func-insert-arg_5.mlir": 4, "IR/slice.mlir": 50, "IR/memory-ops.mlir": 106, "IR/traits_0.mlir": 38, "IR/wrapping_op.mlir": 20, "IR/test-func-insert-result_4.mlir": 5, "IR/traits_40.mlir": 11, "IR/recursive-type.mlir": 10, "IR/operation-equality_11.mlir": 4, "IR/test-func-insert-result_0.mlir": 4, "IR/test-func-insert-result_5.mlir": 5, "IR/operation-equality_5.mlir": 2, "IR/test-func-set-type_1.mlir": 8, "IR/traits_59.mlir": 21, "IR/attribute_4.mlir": 7, "IR/traits_22.mlir": 6, "IR/pretty_printed_region_op_4.mlir": 4, "IR/traits_49.mlir": 8, "IR/print-ir-nesting.mlir": 19, "IR/generic-region-visitors-interrupt_0.mlir": 9, "IR/test-func-erase-result_5.mlir": 4, "IR/generic-visitors_0.mlir": 21, "IR/top-level_0.mlir": 3, "IR/operation-equality_12.mlir": 14, "IR/test-func-insert-arg_0.mlir": 3, "IR/operation-equality_3.mlir": 4, "IR/test-clone_0.mlir": 8, "IR/generic-visitors_1.mlir": 14, "IR/test-func-set-type_2.mlir": 8, "IR/pretty_printed_region_op_1.mlir": 13, "IR/invalid-unregistered_0.mlir": 1, "IR/enum-attr-roundtrip.mlir": 20, "IR/dynamic_8.mlir": 10, "IR/traits_57.mlir": 17, "IR/operand_0.mlir": 8, "IR/test-func-insert-arg_3.mlir": 4, "IR/invalid-locations_0.mlir": 0, "IR/attribute_29.mlir": 6, "IR/check-help-output.mlir": 0, "IR/test-func-insert-arg_4.mlir": 4, "IR/test-func-erase-result_3.mlir": 4, "IR/operation-equality_8.mlir": 7, "IR/attribute_31.mlir": 5, "IR/traits_29.mlir": 5, "IR/attribute_45.mlir": 5, "IR/test-func-erase-arg_4.mlir": 3, "IR/test-func-erase-result_6.mlir": 4, "IR/invalid-builtin-types_36.mlir": 0, "IR/traits_18.mlir": 22, "IR/traits_10.mlir": 14, "IR/repro_b120295301.mlir": 207, "IR/region_6.mlir": 12, "IR/test-func-erase-arg_6.mlir": 3, "IR/test-func-erase-arg_1.mlir": 3, "IR/traits_4.mlir": 38, "IR/test-side-effects.mlir": 20, "IR/generic-visitors-interrupt_2.mlir": 11, "IR/test-func-insert-result_2.mlir": 5, "IR/test-matchers.mlir": 34, "IR/test-func-erase-result_1.mlir": 4, "IR/traits_58.mlir": 38, "Integration/GPU/CUDA/all-reduce-xor.mlir": 123, "Integration/GPU/CUDA/all-reduce-min.mlir": 123, "Integration/GPU/CUDA/async.mlir": 102, "Integration/GPU/CUDA/gpu-to-cubin.mlir": 58, "Integration/GPU/CUDA/shuffle.mlir": 55, "Integration/GPU/CUDA/two-modules.mlir": 50, "Integration/GPU/CUDA/all-reduce-or.mlir": 123, "Integration/GPU/CUDA/all-reduce-max.mlir": 123, "Integration/GPU/CUDA/all-reduce-and.mlir": 123, "Integration/GPU/CUDA/all-reduce-region.mlir": 46, "Integration/GPU/CUDA/multiple-all-reduce.mlir": 138, "Integration/GPU/CUDA/all-reduce-op.mlir": 64, "Integration/GPU/CUDA/TensorCore/wmma-matmul-f16.mlir": 109, "Integration/GPU/CUDA/TensorCore/wmma-matmul-f32.mlir": 93, "Integration/GPU/ROCM/two-modules.mlir": 56, "Integration/GPU/ROCM/vector-transferops.mlir": 125, "Integration/GPU/ROCM/gpu-to-hsaco.mlir": 53, "Integration/GPU/ROCM/vecadd.mlir": 99, "Integration/Dialect/Vector/CPU/test-transfer-read.mlir": 119, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 429, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 116, "Integration/Dialect/Vector/CPU/test-broadcast.mlir": 136, "Integration/Dialect/Vector/CPU/test-transfer-read-3d.mlir": 217, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 23, "Integration/Dialect/Vector/CPU/test-realloc.mlir": 85, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 114, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 67, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 67, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 96, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 51, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 67, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 116, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 55, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 47, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 71, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 48, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 96, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 51, "Integration/Dialect/Vector/CPU/test-fma.mlir": 30, "Integration/Dialect/Vector/CPU/test-print-int.mlir": 92, "Integration/Dialect/Vector/CPU/test-0-d-vectors.mlir": 211, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 143, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 230, "Integration/Dialect/Vector/CPU/test-maskedstore.mlir": 137, "Integration/Dialect/Vector/CPU/test-compress.mlir": 163, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 56, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 415, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 407, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 69, "Integration/Dialect/Vector/CPU/test-scan.mlir": 98, "Integration/Dialect/Vector/CPU/test-transfer-to-loops.mlir": 128, "Integration/Dialect/Vector/CPU/test-maskedload.mlir": 117, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 52, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 143, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 47, "Integration/Dialect/Vector/CPU/test-transfer-read-2d.mlir": 203, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 138, "Integration/Dialect/Vector/CPU/test-expand.mlir": 158, "Integration/Dialect/Vector/CPU/test-transfer-read-1d.mlir": 271, "Integration/Dialect/Vector/CPU/test-gather.mlir": 149, "Integration/Dialect/Vector/CPU/test-scatter.mlir": 219, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 114, "Integration/Dialect/Vector/CPU/test-index-vectors.mlir": 32, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 30, "Integration/Dialect/Vector/CPU/X86Vector/test-mask-compress.mlir": 31, "Integration/Dialect/Vector/CPU/X86Vector/test-vp2intersect-i32.mlir": 126, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 12, "Integration/Dialect/Vector/CPU/X86Vector/test-sparse-dot-product.mlir": 695, "Integration/Dialect/Vector/CPU/AMX/test-muli.mlir": 131, "Integration/Dialect/Vector/CPU/AMX/test-tilezero.mlir": 73, "Integration/Dialect/Vector/CPU/AMX/test-mulf.mlir": 129, "Integration/Dialect/Vector/CPU/AMX/test-tilezero-block.mlir": 80, "Integration/Dialect/Vector/GPU/CUDA/test-warp-distribute.mlir": 97, "Integration/Dialect/Vector/GPU/CUDA/test-reduction-distribute.mlir": 124, "Integration/Dialect/PDL/CPU/multiroot_1.mlir": 317, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 0, "Integration/Dialect/PDL/CPU/multiroot_2.mlir": 561, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 156, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 182, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 23, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 75, "Integration/Dialect/SparseTensor/CPU/sparse_tensor_ops.mlir": 84, "Integration/Dialect/SparseTensor/CPU/sparse_scale.mlir": 45, "Integration/Dialect/SparseTensor/CPU/sparse_cast.mlir": 341, "Integration/Dialect/SparseTensor/CPU/sparse_spmm.mlir": 84, "Integration/Dialect/SparseTensor/CPU/dense_output.mlir": 68, "Integration/Dialect/SparseTensor/CPU/sparse_rewrite_push_back.mlir": 53, "Integration/Dialect/SparseTensor/CPU/sparse_flatten.mlir": 58, "Integration/Dialect/SparseTensor/CPU/sparse_codegen_dim.mlir": 46, "Integration/Dialect/SparseTensor/CPU/sparse_tensor_mul.mlir": 93, "Integration/Dialect/SparseTensor/CPU/concatenate.mlir": 561, "Integration/Dialect/SparseTensor/CPU/sparse_sum_f16.mlir": 44, "Integration/Dialect/SparseTensor/CPU/sparse_scf_nested.mlir": 99, "Integration/Dialect/SparseTensor/CPU/sparse_rewrite_sort.mlir": 290, "Integration/Dialect/SparseTensor/CPU/sparse_conversion_sparse2dense.mlir": 301, "Integration/Dialect/SparseTensor/CPU/sparse_matmul.mlir": 299, "Integration/Dialect/SparseTensor/CPU/sparse_sampled_matmul.mlir": 104, "Integration/Dialect/SparseTensor/CPU/sparse_conversion_sparse2sparse.mlir": 163, "Integration/Dialect/SparseTensor/CPU/sparse_reshape.mlir": 585, "Integration/Dialect/SparseTensor/CPU/sparse_sum_bf16.mlir": 44, "Integration/Dialect/SparseTensor/CPU/sparse_conversion.mlir": 370, "Integration/Dialect/SparseTensor/CPU/sparse_transpose.mlir": 96, "Integration/Dialect/SparseTensor/CPU/sparse_filter_conv2d.mlir": 90, "Integration/Dialect/SparseTensor/CPU/sparse_sum.mlir": 45, "Integration/Dialect/SparseTensor/CPU/sparse_out_simple.mlir": 47, "Integration/Dialect/SparseTensor/CPU/sparse_reductions.mlir": 202, "Integration/Dialect/SparseTensor/CPU/sparse_matvec.mlir": 76, "Integration/Dialect/SparseTensor/CPU/sparse_quantized_matmul.mlir": 68, "Integration/Dialect/SparseTensor/CPU/sparse_sum_c32.mlir": 59, "Integration/Dialect/SparseTensor/CPU/sparse_expand.mlir": 60, "Integration/Dialect/SparseTensor/CPU/sparse_mttkrp.mlir": 119, "Integration/Dialect/SparseTensor/CPU/sparse_codegen_foreach.mlir": 94, "Integration/Dialect/SparseTensor/CPU/sparse_storage.mlir": 337, "Integration/Dialect/Linalg/CPU/test-conv-2d-nhwc-hwcf-call.mlir": 92, "Integration/Dialect/Linalg/CPU/test-conv-2d-call.mlir": 80, "Integration/Dialect/Linalg/CPU/test-conv-3d-call.mlir": 85, "Integration/Dialect/Linalg/CPU/matmul-vs-matvec.mlir": 178, "Integration/Dialect/Linalg/CPU/rank-reducing-subview.mlir": 68, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 31, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 22, "Integration/Dialect/Linalg/CPU/test-conv-3d-ndhwc-dhwcf-call.mlir": 97, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 17, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 35, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 35, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 17, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 245, "Integration/Dialect/Linalg/CPU/test-conv-1d-call.mlir": 71, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 25, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 25, "Integration/Dialect/Linalg/CPU/test-conv-1d-nwc-wcf-call.mlir": 87, "Integration/Dialect/Standard/CPU/test-ceil-floor-pos-neg.mlir": 141, "Integration/Dialect/Standard/CPU/test_subview.mlir": 52, "Integration/Dialect/Async/CPU/test-async-parallel-for-2d.mlir": 146, "Integration/Dialect/Async/CPU/test-async-parallel-for-1d.mlir": 129, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 129, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 109, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 90, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 90, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 75, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 90, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 52, "mlir-pdll/Integration/test-pdll.mlir": 8, "mlir-vulkan-runner/time.mlir": 97, "mlir-vulkan-runner/mulf.mlir": 94, "mlir-vulkan-runner/addi8.mlir": 100, "mlir-vulkan-runner/addf.mlir": 88, "mlir-vulkan-runner/subf.mlir": 104, "mlir-vulkan-runner/addi.mlir": 97, "mlir-cpu-runner/bare-ptr-call-conv.mlir": 106, "mlir-cpu-runner/async.mlir": 85, "mlir-cpu-runner/math-polynomial-approx.mlir": 563, "mlir-cpu-runner/utils.mlir": 88, "mlir-cpu-runner/async-value.mlir": 78, "mlir-cpu-runner/sgemm-naive-codegen.mlir": 159, "mlir-cpu-runner/global-memref.mlir": 98, "mlir-cpu-runner/unranked-memref.mlir": 147, "mlir-cpu-runner/memref-reinterpret-cast.mlir": 130, "mlir-cpu-runner/copy.mlir": 110, "mlir-cpu-runner/invalid.mlir": 5, "mlir-cpu-runner/async-group.mlir": 68, "mlir-cpu-runner/memref-reshape.mlir": 113, "mlir-cpu-runner/simple.mlir": 114, "mlir-cpu-runner/async-error.mlir": 114, "mlir-cpu-runner/X86Vector/math-polynomial-approx-avx2.mlir": 26, "Conversion/MathToLibm/convert-to-libm.mlir": 244, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 21, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 12, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 12, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 13, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 10, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 9, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 31, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 27, "Conversion/GPUToVulkan/lower-gpu-launch-vulkan-launch.mlir": 66, "Conversion/SCFToOpenMP/reductions_3.mlir": 49, "Conversion/SCFToOpenMP/reductions_0.mlir": 24, "Conversion/SCFToOpenMP/reductions_1.mlir": 24, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 39, "Conversion/SCFToOpenMP/reductions_2.mlir": 29, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 5, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 178, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 23, "Conversion/SPIRVToLLVM/memory-ops-to-llvm.mlir": 286, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 5, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 396, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 232, "Conversion/SPIRVToLLVM/lower-host-to-llvm-calls.mlir": 55, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 88, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 126, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 94, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 5, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 76, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 135, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 36, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 19, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 20, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 164, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 51, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 226, "Conversion/SPIRVToLLVM/constant-op-to-llvm.mlir": 69, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 13, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 55, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 21, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 142, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 8, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 23, "Conversion/AsyncToLLVM/convert-to-llvm_6.mlir": 20, "Conversion/AsyncToLLVM/convert-to-llvm_5.mlir": 14, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 24, "Conversion/GPUCommon/memory-attrbution_0.mlir": 13, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 12, "Conversion/GPUCommon/memory-attrbution_3.mlir": 22, "Conversion/GPUCommon/memory-attrbution_1.mlir": 13, "Conversion/GPUCommon/lower-memcpy-to-gpu-runtime-calls.mlir": 12, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 11, "Conversion/GPUCommon/lower-alloc-to-gpu-runtime-calls.mlir": 17, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 33, "Conversion/GPUCommon/memory-attrbution_2.mlir": 15, "Conversion/MathToFuncs/math-to-funcs_3.mlir": 6, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 6, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 6, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 0, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 9, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 7, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 0, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_6.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 3, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 20, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 7, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 7, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 5, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 13, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 9, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 17, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 47, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 10, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 26, "Conversion/VectorToSCF/vector-to-scf_1.mlir": 61, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 16, "Conversion/VectorToSCF/vector-to-scf-mask-and-permutation-map_0.mlir": 16, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 14, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 12, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 12, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 18, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 14, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 24, "Conversion/VectorToSCF/vector-to-scf_4.mlir": 35, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 15, "Conversion/VectorToSCF/vector-to-scf_3.mlir": 38, "Conversion/VectorToSCF/vector-to-scf_2.mlir": 56, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 7, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 7, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 7, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 7, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 7, "Conversion/SCFToControlFlow/convert-to-cfg.mlir": 324, "Conversion/MathToLLVM/math-to-llvm_14.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_3.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_13.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 6, "Conversion/MathToLLVM/math-to-llvm_11.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 6, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_9.mlir": 5, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 14, "Conversion/ComplexToLibm/convert-to-libm.mlir": 92, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 7, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 5, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 16, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 5, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 7, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 14, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 11, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 9, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 7, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 9, "Conversion/OpenMPToLLVM/convert-to-llvmir_7.mlir": 20, "Conversion/OpenMPToLLVM/convert-to-llvmir_2.mlir": 25, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 10, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 5, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 7, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 17, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 12, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 7, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 14, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_10.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 11, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_19.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 10, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 12, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 10, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 15, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 11, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 13, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 11, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_12.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_112.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_11.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_15.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 11, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 10, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 18, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_14.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 12, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 18, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 10, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 26, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 10, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_5.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 13, "Conversion/VectorToLLVM/vector-to-llvm_17.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 13, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_106.mlir": 15, "Conversion/VectorToLLVM/vector-to-llvm_13.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_18.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 15, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 11, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_16.mlir": 6, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 10, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 18, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 7, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 9, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 8, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 7, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 11, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 7, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 16, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 7, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 10, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 7, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 10, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 9, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 9, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 9, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 7, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 7, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 11, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 12, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 6, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 7, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 65, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 8, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 6, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 8, "Conversion/ControlFlowToLLVM/invalid.mlir": 43, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 17, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 16, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 16, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 9, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 53, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 18, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 15, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 9, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 6, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 16, "Conversion/GPUToROCDL/memref_0.mlir": 9, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 17, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 13, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 15, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 14, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 36, "Conversion/MathToSPIRV/math-to-opencl-spirv_0.mlir": 100, "Conversion/MathToSPIRV/math-to-gl-spirv_1.mlir": 13, "Conversion/MathToSPIRV/math-to-core-spirv_1.mlir": 8, "Conversion/MathToSPIRV/math-to-gl-spirv_0.mlir": 131, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 7, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_25.mlir": 50, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_5.mlir": 22, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 12, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 17, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 51, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 25, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 46, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_8.mlir": 27, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 13, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 28, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 26, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_20.mlir": 24, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 0, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_6.mlir": 24, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 36, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_6.mlir": 18, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 31, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_8.mlir": 19, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 16, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_10.mlir": 38, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 30, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_9.mlir": 15, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 26, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 16, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 22, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_7.mlir": 20, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_13.mlir": 29, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_23.mlir": 21, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_11.mlir": 22, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 30, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 32, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 19, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_14.mlir": 36, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 20, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_21.mlir": 37, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 0, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 24, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_15.mlir": 36, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 18, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 29, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 11, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 13, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 22, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 22, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 26, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 18, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 28, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 14, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 12, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 48, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 22, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 90, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 14, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 12, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 22, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 21, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 11, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 12, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 103, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 8, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 6, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 17, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 16, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 12, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 9, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 10, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 14, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_6.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_5.mlir": 7, "Conversion/ComplexToStandard/full-conversion.mlir": 20, "Conversion/ComplexToStandard/convert-to-standard_14.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_19.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_3.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_11.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_22.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_4.mlir": 7, "Conversion/ComplexToStandard/convert-to-standard_8.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_0.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_15.mlir": 7, "Conversion/ComplexToStandard/convert-to-standard_10.mlir": 7, "Conversion/ComplexToStandard/convert-to-standard_7.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_1.mlir": 7, "Conversion/ComplexToStandard/convert-to-standard_9.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_18.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_20.mlir": 7, "Conversion/ComplexToStandard/convert-to-standard_21.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_12.mlir": 7, "Conversion/ComplexToStandard/convert-to-standard_13.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_16.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_17.mlir": 6, "Conversion/ComplexToStandard/convert-to-standard_2.mlir": 7, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 7, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 19, "Conversion/MemRefToSPIRV/alloca_4.mlir": 10, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 18, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 19, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 7, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 9, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 7, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 8, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 6, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 6, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 6, "Conversion/ArithToSPIRV/arith-to-spirv_13.mlir": 73, "Conversion/ArithToSPIRV/arith-to-spirv_22.mlir": 63, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 16, "Conversion/ArithToSPIRV/arith-to-spirv_15.mlir": 108, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 11, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 11, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 45, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 6, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 11, "Conversion/ArithToSPIRV/arith-to-spirv_0.mlir": 127, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 170, "Conversion/ArithToSPIRV/arith-to-spirv_3.mlir": 67, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 16, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 17, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 51, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 11, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 11, "Conversion/ArithToSPIRV/arith-to-spirv_18.mlir": 67, "Conversion/ArithToSPIRV/arith-to-spirv_19.mlir": 61, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 6, "Conversion/ArithToSPIRV/arith-to-spirv_8.mlir": 53, "Conversion/ArithToSPIRV/arith-to-spirv_7.mlir": 113, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 55, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 11, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 0, "Conversion/ArithToSPIRV/fast-math_0.mlir": 15, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 197, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 11, "Conversion/ArithToSPIRV/fast-math_1.mlir": 13, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 17, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 61, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 53, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 65, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 59, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 46, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 65, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 46, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 55, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 404, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 50, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 55, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 55, "Conversion/FuncToLLVM/func-memref_2.mlir": 3, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 4, "Conversion/FuncToLLVM/convert-argattrs.mlir": 6, "Conversion/FuncToLLVM/invalid_1.mlir": 3, "Conversion/FuncToLLVM/func-memref_6.mlir": 8, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 3, "Conversion/FuncToLLVM/func-to-llvm_0.mlir": 265, "Conversion/FuncToLLVM/func-memref_1.mlir": 2, "Conversion/FuncToLLVM/func-memref_4.mlir": 9, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 3, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 35, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 5, "Conversion/FuncToLLVM/func-to-llvm_5.mlir": 12, "Conversion/FuncToLLVM/func-memref_5.mlir": 6, "Conversion/FuncToLLVM/func-memref_3.mlir": 2, "Conversion/FuncToLLVM/calling-convention.mlir": 49, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 5, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-callers.mlir": 66, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 13, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 3, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 5, "Conversion/FuncToLLVM/func-memref_7.mlir": 19, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 6, "Conversion/FuncToLLVM/invalid_0.mlir": 3, "Conversion/FuncToLLVM/func-memref_0.mlir": 3, "Conversion/FuncToLLVM/convert-data-layout.mlir": 0, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 4, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 9, "Conversion/SCFToSPIRV/while.mlir": 36, "Conversion/ComplexToLLVM/full-conversion.mlir": 20, "Conversion/ComplexToLLVM/convert-to-llvm.mlir": 85, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 89, "Conversion/AMDGPUToROCDL/mfma.mlir": 376, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_0.mlir": 78, "Conversion/ArithToLLVM/arith-to-llvm_6.mlir": 6, "Conversion/ArithToLLVM/arith-to-llvm_4.mlir": 6, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_2.mlir": 12, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 7, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 5, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 24, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 5, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 7, "Conversion/ArithToLLVM/arith-to-llvm_3.mlir": 18, "Conversion/ArithToLLVM/arith-to-llvm_5.mlir": 6, "Conversion/ArithToLLVM/arith-to-llvm_0.mlir": 343, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 6, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 9, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 9, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 9, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 8, "Conversion/ShapeToStandard/shape-to-standard_27.mlir": 9, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 6, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 8, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 21, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 6, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 6, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 7, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 10, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 8, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 10, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 7, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 7, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 20, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 7, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 9, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 7, "Conversion/ShapeToStandard/shape-to-standard_9.mlir": 6, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 8, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 5, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 10, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 7, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 7, "Conversion/SCFToGPU/parallel_loop_8.mlir": 11, "Conversion/SCFToGPU/no_blocks_no_threads.mlir": 11, "Conversion/SCFToGPU/step_one.mlir": 26, "Conversion/SCFToGPU/parallel_loop_1.mlir": 38, "Conversion/SCFToGPU/parallel_loop_3.mlir": 38, "Conversion/SCFToGPU/parallel_loop_7.mlir": 38, "Conversion/SCFToGPU/step_positive.mlir": 16, "Conversion/SCFToGPU/parallel_loop_4.mlir": 139, "Conversion/SCFToGPU/parallel_loop_0.mlir": 20, "Conversion/SCFToGPU/parallel_loop_2.mlir": 20, "Conversion/SCFToGPU/parallel_loop_5.mlir": 12, "Conversion/SCFToGPU/parallel_loop_6.mlir": 12, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 17, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 15, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 18, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 17, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 6, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 15, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 9, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 20, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 56, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_3.mlir": 53, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 9, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 11, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 17, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 18, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 19, "Conversion/GPUToNVVM/gpu-to-nvvm_4.mlir": 43, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 13, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 11, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_5.mlir": 16, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 13, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 14, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 17, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 12, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 24, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_3.mlir": 12, "Conversion/MemRefToLLVM/memref-to-llvm_29.mlir": 13, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_0.mlir": 25, "Conversion/MemRefToLLVM/memref-to-llvm_2.mlir": 14, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 7, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 27, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 3, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 7, "Conversion/MemRefToLLVM/convert-static-memref-ops_0.mlir": 5, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 6, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 5, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 14, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_2.mlir": 7, "Conversion/MemRefToLLVM/memref-to-llvm_3.mlir": 14, "Conversion/MemRefToLLVM/memref-to-llvm_31.mlir": 17, "Conversion/MemRefToLLVM/memref-to-llvm_32.mlir": 14, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 7, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 4, "Conversion/MemRefToLLVM/convert-static-memref-ops_4.mlir": 8, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 5, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 5, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 10, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_5.mlir": 22, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 8, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_10.mlir": 8, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 7, "Conversion/MemRefToLLVM/memref-to-llvm_33.mlir": 13, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_25.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_26.mlir": 5, "Conversion/MemRefToLLVM/convert-static-memref-ops_11.mlir": 8, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_6.mlir": 8, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_11.mlir": 9, "Conversion/MemRefToLLVM/memref-to-llvm_14.mlir": 9, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 7, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 9, "Conversion/MemRefToLLVM/memref-to-llvm_1.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 7, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 7, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 3, "Conversion/MemRefToLLVM/memref-to-llvm_8.mlir": 8, "Conversion/MemRefToLLVM/memref-to-llvm_7.mlir": 11, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_0.mlir": 7, "Conversion/MemRefToLLVM/memref-to-llvm_30.mlir": 14, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 6, "Conversion/MemRefToLLVM/memref-to-llvm_9.mlir": 14, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_28.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 6, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 7, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 56, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 14, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 27, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 7, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 3, "Conversion/MemRefToLLVM/memref-to-llvm_16.mlir": 29, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 3, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 8, "Conversion/MemRefToLLVM/memref-to-llvm_4.mlir": 12, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 9, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 7, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 3, "Conversion/MemRefToLLVM/memref-to-llvm_5.mlir": 12, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 7, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_27.mlir": 4, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 7, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 6, "Conversion/MemRefToLLVM/generic-functions_0.mlir": 5, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 6, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 23, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 7, "Conversion/MemRefToLLVM/convert-alloca-scope.mlir": 45, "Conversion/MemRefToLLVM/convert-static-memref-ops_3.mlir": 5, "Conversion/GPUToSPIRV/builtins_0.mlir": 27, "Conversion/GPUToSPIRV/builtins_10.mlir": 27, "Conversion/GPUToSPIRV/builtins_11.mlir": 27, "Conversion/GPUToSPIRV/builtins_3.mlir": 27, "Conversion/GPUToSPIRV/builtins_4.mlir": 27, "Conversion/GPUToSPIRV/builtins_13.mlir": 27, "Conversion/GPUToSPIRV/builtins_6.mlir": 27, "Conversion/GPUToSPIRV/builtins_15.mlir": 27, "Conversion/GPUToSPIRV/builtins_16.mlir": 13, "Conversion/GPUToSPIRV/builtins_7.mlir": 27, "Conversion/GPUToSPIRV/builtins_2.mlir": 27, "Conversion/GPUToSPIRV/builtins_5.mlir": 27, "Conversion/GPUToSPIRV/builtins_9.mlir": 13, "Conversion/GPUToSPIRV/builtins_14.mlir": 27, "Conversion/GPUToSPIRV/shuffle_1.mlir": 25, "Conversion/GPUToSPIRV/shuffle_0.mlir": 25, "Conversion/GPUToSPIRV/builtins_8.mlir": 13, "Conversion/GPUToSPIRV/builtins_12.mlir": 27, "Conversion/GPUToSPIRV/entry-point.mlir": 9, "Conversion/GPUToSPIRV/builtins_1.mlir": 30, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 27, "Conversion/AffineToStandard/lower-affine.mlir": 614, "Conversion/AffineToStandard/lower-affine-to-vector_0.mlir": 13, "Conversion/AffineToStandard/no-memref.mlir": 6, "Conversion/AffineToStandard/lower-affine-to-vector_2.mlir": 16, "Conversion/AffineToStandard/lower-affine-to-vector_1.mlir": 15, "Conversion/AffineToStandard/lower-affine-to-vector_3.mlir": 18, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 16, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 9, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 9, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 9, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 9, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 6, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 7, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 8, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 9, "Bytecode/resources.mlir": 4, "mlir-tblgen/interfaces.mlir": 4, "mlir-tblgen/testdialect-typedefs.mlir": 19, "mlir-tblgen/types_59.mlir": 4, "mlir-tblgen/types_45.mlir": 14, "mlir-tblgen/types_62.mlir": 4, "mlir-tblgen/types_27.mlir": 14, "mlir-tblgen/return-types_0.mlir": 6, "mlir-tblgen/return-types_4.mlir": 10, "mlir-tblgen/types_61.mlir": 4, "mlir-tblgen/types_47.mlir": 14, "mlir-tblgen/types_5.mlir": 4, "mlir-tblgen/trait.mlir": 79, "mlir-tblgen/types_58.mlir": 4, "mlir-tblgen/types_50.mlir": 8, "mlir-tblgen/types_0.mlir": 17, "mlir-tblgen/types_21.mlir": 8, "mlir-tblgen/types_24.mlir": 8, "mlir-tblgen/types_41.mlir": 16, "mlir-tblgen/types_37.mlir": 9, "mlir-tblgen/types_35.mlir": 14, "mlir-tblgen/pattern.mlir": 610, "mlir-tblgen/op-derived-attribute.mlir": 8, "mlir-tblgen/types_6.mlir": 4, "mlir-tblgen/types_33.mlir": 11, "mlir-tblgen/types_30.mlir": 10, "mlir-tblgen/types_18.mlir": 10, "Rewrite/pdl-bytecode_2.mlir": 33, "Rewrite/pdl-bytecode_25.mlir": 44, "Rewrite/pdl-bytecode_35.mlir": 32, "Rewrite/pdl-bytecode_32.mlir": 35, "Rewrite/pdl-bytecode_17.mlir": 47, "Rewrite/pdl-bytecode_16.mlir": 42, "Rewrite/pdl-bytecode_14.mlir": 39, "Rewrite/pdl-bytecode_3.mlir": 28, "Rewrite/pdl-bytecode_23.mlir": 51, "Rewrite/pdl-bytecode_22.mlir": 47, "Rewrite/pdl-bytecode_31.mlir": 54, "Rewrite/pdl-bytecode_4.mlir": 43, "Rewrite/pdl-bytecode_8.mlir": 30, "Rewrite/pdl-bytecode_37.mlir": 42, "Rewrite/pdl-bytecode_9.mlir": 34, "Rewrite/pdl-bytecode_12.mlir": 37, "Rewrite/pdl-bytecode_10.mlir": 37, "Rewrite/pdl-bytecode_15.mlir": 47, "Rewrite/pdl-bytecode_6.mlir": 37, "Rewrite/pdl-bytecode_18.mlir": 46, "Rewrite/pdl-bytecode_38.mlir": 40, "Rewrite/pdl-bytecode_0.mlir": 34, "Rewrite/pdl-bytecode_36.mlir": 33, "Rewrite/pdl-bytecode_28.mlir": 44, "Rewrite/pdl-bytecode_21.mlir": 44, "Rewrite/pdl-bytecode_5.mlir": 37, "Rewrite/pdl-bytecode_29.mlir": 130, "Rewrite/pdl-bytecode_24.mlir": 61, "Rewrite/pdl-bytecode_13.mlir": 39, "Rewrite/pdl-bytecode_19.mlir": 43, "Rewrite/pdl-bytecode_20.mlir": 65, "Rewrite/pdl-bytecode_7.mlir": 42, "Rewrite/pdl-bytecode_26.mlir": 106, "Rewrite/pdl-bytecode_30.mlir": 41, "Rewrite/pdl-bytecode_1.mlir": 40, "Rewrite/pdl-bytecode_27.mlir": 57, "Rewrite/pdl-bytecode_11.mlir": 29, "Rewrite/pdl-bytecode_34.mlir": 35, "Analysis/test-foo-analysis_1.mlir": 7, "Analysis/test-foo-analysis_4.mlir": 11, "Analysis/test-alias-analysis_5.mlir": 16, "Analysis/test-liveness_7.mlir": 25, "Analysis/test-dominance_1.mlir": 15, "Analysis/test-alias-analysis-modref_0.mlir": 9, "Analysis/test-alias-analysis_2.mlir": 17, "Analysis/test-foo-analysis_0.mlir": 4, "Analysis/test-dominance_4.mlir": 21, "Analysis/test-dominance_3.mlir": 11, "Analysis/test-alias-analysis_1.mlir": 17, "Analysis/test-alias-analysis_0.mlir": 15, "Analysis/test-dominance_0.mlir": 4, "Analysis/test-dominance_2.mlir": 5, "Analysis/test-liveness_0.mlir": 2, "Analysis/test-alias-analysis_4.mlir": 19, "Analysis/test-alias-analysis_3.mlir": 27, "Analysis/test-liveness_5.mlir": 20, "Analysis/test-foo-analysis_3.mlir": 13, "Analysis/test-liveness_4.mlir": 41, "Analysis/test-alias-analysis-modref_1.mlir": 13, "Analysis/test-callgraph_1.mlir": 8, "Analysis/test-alias-analysis-modref_4.mlir": 5, "Analysis/test-liveness_1.mlir": 6, "Analysis/test-match-reduction_0.mlir": 14, "Analysis/test-match-reduction_3.mlir": 20, "Analysis/test-match-reduction_4.mlir": 18, "Analysis/test-match-reduction_2.mlir": 19, "Analysis/test-alias-analysis-modref_3.mlir": 13, "Analysis/test-match-reduction_1.mlir": 27, "Analysis/test-alias-analysis-modref_2.mlir": 10, "Analysis/test-liveness_3.mlir": 28, "Analysis/test-liveness_2.mlir": 8, "Analysis/test-foo-analysis_5.mlir": 15, "Analysis/test-alias-analysis_7.mlir": 15, "Analysis/test-shape-fn-report.mlir": 22, "Analysis/test-liveness_6.mlir": 23, "Analysis/test-topoligical-sort.mlir": 23, "Analysis/test-foo-analysis_2.mlir": 10, "Analysis/test-match-reduction_5.mlir": 21, "Analysis/test-alias-analysis_6.mlir": 17, "Analysis/DataFlow/test-dead-code-analysis.mlir": 136, "Analysis/DataFlow/test-last-modified.mlir": 114, "Analysis/DataFlow/test-last-modified-callgraph.mlir": 75, "Target/Cpp/control_flow.mlir": 23, "Target/Cpp/invalid_1.mlir": 6, "Target/Cpp/invalid_7.mlir": 2, "Target/Cpp/invalid_6.mlir": 2, "Target/Cpp/if.mlir": 45, "Target/Cpp/invalid_5.mlir": 2, "Target/Cpp/invalid_3.mlir": 2, "Target/Cpp/stdops.mlir": 46, "Target/Cpp/for.mlir": 39, "Target/Cpp/call.mlir": 16, "Target/Cpp/invalid_4.mlir": 2, "Target/Cpp/invalid_0.mlir": 2, "Target/Cpp/variable.mlir": 23, "Target/Cpp/invalid_2.mlir": 2, "Target/LLVMIR/llvmir-invalid_18.mlir": 6, "Target/LLVMIR/openmp-llvm_33.mlir": 23, "Target/LLVMIR/llvmir-invalid_14.mlir": 10, "Target/LLVMIR/llvmir_9.mlir": 9, "Target/LLVMIR/openmp-llvm_46.mlir": 229, "Target/LLVMIR/llvmir-invalid_11.mlir": 8, "Target/LLVMIR/llvmir-invalid_15.mlir": 8, "Target/LLVMIR/openmp-llvm_21.mlir": 21, "Target/LLVMIR/openmp-llvm_10.mlir": 26, "Target/LLVMIR/openmp-llvm_59.mlir": 17, "Target/LLVMIR/llvmir-invalid_0.mlir": 3, "Target/LLVMIR/llvmir-invalid_8.mlir": 8, "Target/LLVMIR/llvmir-invalid_19.mlir": 6, "Target/LLVMIR/arm-neon.mlir": 66, "Target/LLVMIR/openmp-llvm_6.mlir": 22, "Target/LLVMIR/openmp-llvm_51.mlir": 38, "Target/LLVMIR/rocdl.mlir": 337, "Target/LLVMIR/openmp-llvm_45.mlir": 22, "Target/LLVMIR/openmp-llvm_56.mlir": 39, "Target/LLVMIR/llvmir-invalid_4.mlir": 8, "Target/LLVMIR/openmp-llvm_7.mlir": 26, "Target/LLVMIR/openmp-llvm_44.mlir": 14, "Target/LLVMIR/openmp-llvm_28.mlir": 23, "Target/LLVMIR/openmp-llvm_36.mlir": 82, "Target/LLVMIR/openmp-llvm_12.mlir": 33, "Target/LLVMIR/openmp-reduction_3.mlir": 55, "Target/LLVMIR/openmp-llvm_53.mlir": 17, "Target/LLVMIR/openmp-llvm_54.mlir": 27, "Target/LLVMIR/llvmir_12.mlir": 20, "Target/LLVMIR/llvmir-invalid_17.mlir": 6, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 14, "Target/LLVMIR/openmp-reduction_4.mlir": 73, "Target/LLVMIR/llvmir-invalid_6.mlir": 8, "Target/LLVMIR/llvmir_10.mlir": 13, "Target/LLVMIR/openmp-llvm_4.mlir": 30, "Target/LLVMIR/llvmir_11.mlir": 20, "Target/LLVMIR/llvmir_19.mlir": 91, "Target/LLVMIR/openmp-llvm_37.mlir": 37, "Target/LLVMIR/openmp-llvm_48.mlir": 92, "Target/LLVMIR/openmp-llvm_32.mlir": 23, "Target/LLVMIR/openmp-llvm_52.mlir": 25, "Target/LLVMIR/openmp-llvm_16.mlir": 22, "Target/LLVMIR/llvmir_20.mlir": 57, "Target/LLVMIR/openmp-llvm_42.mlir": 22, "Target/LLVMIR/llvmir_16.mlir": 1, "Target/LLVMIR/openmp-llvm_55.mlir": 28, "Target/LLVMIR/openmp-llvm_38.mlir": 38, "Target/LLVMIR/openmp-llvm_17.mlir": 23, "Target/LLVMIR/openmp-reduction_0.mlir": 52, "Target/LLVMIR/llvmir-invalid_2.mlir": 8, "Target/LLVMIR/arm-neon-2d.mlir": 16, "Target/LLVMIR/openmp-llvm_47.mlir": 229, "Target/LLVMIR/openmp-llvm_35.mlir": 24, "Target/LLVMIR/llvmir-debug.mlir": 39, "Target/LLVMIR/data-layout_0.mlir": 7, "Target/LLVMIR/openmp-llvm_25.mlir": 32, "Target/LLVMIR/openmp-llvm_58.mlir": 28, "Target/LLVMIR/openmp-llvm_23.mlir": 31, "Target/LLVMIR/openmp-llvm_49.mlir": 9, "Target/LLVMIR/openmp-llvm_19.mlir": 24, "Target/LLVMIR/llvmir_15.mlir": 1, "Target/LLVMIR/openmp-llvm_0.mlir": 144, "Target/LLVMIR/openmp-llvm_50.mlir": 13, "Target/LLVMIR/openmp-llvm_43.mlir": 14, "Target/LLVMIR/llvmir_21.mlir": 39, "Target/LLVMIR/llvmir-invalid_9.mlir": 8, "Target/LLVMIR/llvmir-invalid_16.mlir": 6, "Target/LLVMIR/llvmir-invalid_1.mlir": 8, "Target/LLVMIR/llvmir_18.mlir": 47, "Target/LLVMIR/openmp-llvm_1.mlir": 45, "Target/LLVMIR/openmp-llvm_60.mlir": 43, "Target/LLVMIR/llvmir_17.mlir": 0, "Target/LLVMIR/openmp-llvm_26.mlir": 51, "Target/LLVMIR/openmp-llvm_27.mlir": 22, "Target/LLVMIR/openmp-llvm_57.mlir": 22, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 22, "Target/LLVMIR/llvmir_14.mlir": 6, "Target/LLVMIR/llvmir-invalid_3.mlir": 8, "Target/LLVMIR/openmp-llvm_2.mlir": 73, "Target/LLVMIR/llvmir_13.mlir": 5, "Target/LLVMIR/llvmir_25.mlir": 6, "Target/LLVMIR/llvmir_23.mlir": 68, "Target/LLVMIR/openmp-llvm_14.mlir": 22, "Target/LLVMIR/openmp-llvm_22.mlir": 30, "Target/LLVMIR/openmp-llvm_3.mlir": 33, "Target/LLVMIR/openmp-llvm_20.mlir": 24, "Target/LLVMIR/openmp-llvm_18.mlir": 23, "Target/LLVMIR/data-layout_3.mlir": 1, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 28, "Target/LLVMIR/llvmir-types_1.mlir": 60, "Target/LLVMIR/llvmir_8.mlir": 9, "Target/LLVMIR/llvmir-invalid_10.mlir": 8, "Target/LLVMIR/openmp-llvm_31.mlir": 23, "Target/LLVMIR/openmp-llvm_29.mlir": 27, "Target/LLVMIR/amx.mlir": 22, "Target/LLVMIR/openmp-llvm_11.mlir": 33, "Target/LLVMIR/openmp-llvm_8.mlir": 26, "Target/LLVMIR/llvmir-types_0.mlir": 260, "Target/LLVMIR/llvmir-invalid_7.mlir": 8, "Target/LLVMIR/llvmir_3.mlir": 59, "Target/LLVMIR/data-layout_1.mlir": 1, "Target/LLVMIR/openmp-llvm_41.mlir": 21, "Target/LLVMIR/openmp-llvm_40.mlir": 21, "Target/LLVMIR/data-layout_2.mlir": 1, "Target/LLVMIR/openmp-llvm_9.mlir": 22, "Target/LLVMIR/llvmir_6.mlir": 17, "Target/LLVMIR/openmp-llvm_15.mlir": 22, "Target/LLVMIR/openmp-llvm_34.mlir": 24, "Target/LLVMIR/openmp-llvm_5.mlir": 31, "Target/LLVMIR/openmp-llvm-invalid_4.mlir": 37, "Target/LLVMIR/openmp-llvm_13.mlir": 23, "Target/LLVMIR/openmp-reduction_1.mlir": 58, "Target/LLVMIR/x86vector.mlir": 92, "Target/LLVMIR/llvmir_22.mlir": 37, "Target/LLVMIR/llvmir_4.mlir": 10, "Target/LLVMIR/openmp-llvm_39.mlir": 51, "Target/LLVMIR/openmp-reduction_2.mlir": 55, "Target/LLVMIR/llvmir-invalid_5.mlir": 8, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 20, "Target/LLVMIR/vector-to-llvm-ir.mlir": 26, "Target/LLVMIR/openmp-llvm_30.mlir": 23, "Target/LLVMIR/openmp-llvm_24.mlir": 31, "Target/SPIRV/module_1.mlir": 4, "Target/SPIRV/phi_8.mlir": 24, "Target/SPIRV/memory-ops_3.mlir": 18, "Target/SPIRV/memory-ops_1.mlir": 18, "Target/SPIRV/decorations_4.mlir": 10, "Target/SPIRV/phi_7.mlir": 24, "Target/SPIRV/undef_0.mlir": 38, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 141, "Target/SPIRV/phi_0.mlir": 23, "Target/SPIRV/decorations_6.mlir": 10, "Target/SPIRV/atomic-ops_0.mlir": 108, "Target/SPIRV/decorations_3.mlir": 16, "Target/SPIRV/logical-ops_0.mlir": 161, "Target/SPIRV/ocl-ops.mlir": 98, "Target/SPIRV/struct.mlir": 55, "Target/SPIRV/image-ops.mlir": 25, "Target/SPIRV/memory-ops_0.mlir": 30, "Target/SPIRV/entry-point_0.mlir": 17, "Target/SPIRV/memory-ops_4.mlir": 12, "Target/SPIRV/decorations_7.mlir": 9, "Target/SPIRV/global-variable_0.mlir": 22, "Target/SPIRV/cast-ops_0.mlir": 18, "Target/SPIRV/decorations_0.mlir": 8, "Target/SPIRV/phi_9.mlir": 25, "Target/SPIRV/gl-ops.mlir": 135, "Target/SPIRV/entry-point_1.mlir": 23, "Target/SPIRV/matrix_1.mlir": 13, "Target/SPIRV/constant.mlir": 395, "Target/SPIRV/global-variable_1.mlir": 13, "Target/SPIRV/global-variable_2.mlir": 23, "Target/SPIRV/execution-mode.mlir": 17, "Target/SPIRV/loop_2.mlir": 87, "Target/SPIRV/loop_0.mlir": 55, "Target/SPIRV/module_3.mlir": 4, "Target/SPIRV/terminator.mlir": 27, "Target/SPIRV/spec-constant_1.mlir": 28, "Target/SPIRV/loop_3.mlir": 60, "Target/SPIRV/decorations_1.mlir": 8, "Target/SPIRV/composite-op_0.mlir": 58, "Target/SPIRV/undef_1.mlir": 11, "Target/SPIRV/array_0.mlir": 14, "Target/SPIRV/spec-constant_3.mlir": 35, "Target/SPIRV/bit-ops_0.mlir": 112, "Target/SPIRV/spec-constant_2.mlir": 28, "Target/SPIRV/barrier-ops.mlir": 38, "Target/SPIRV/selection_0.mlir": 50, "Target/SPIRV/cast-ops_2.mlir": 28, "Target/SPIRV/cast-ops_1.mlir": 103, "Target/SPIRV/spec-constant_0.mlir": 56, "Target/SPIRV/non-uniform-ops_0.mlir": 206, "Target/SPIRV/function-call.mlir": 97, "Target/SPIRV/image.mlir": 15, "Target/SPIRV/phi_1.mlir": 27, "Target/SPIRV/memory-ops_2.mlir": 58, "Target/SPIRV/sampled-image.mlir": 19, "Target/SPIRV/module_0.mlir": 9, "Target/SPIRV/decorations_2.mlir": 8, "Target/SPIRV/phi_5.mlir": 126, "Target/SPIRV/array_1.mlir": 10, "Target/SPIRV/memory-ops_5.mlir": 48, "Target/SPIRV/phi_6.mlir": 62, "Target/SPIRV/decorations_5.mlir": 10, "Target/SPIRV/logical-ops_1.mlir": 45, "Target/SPIRV/loop_1.mlir": 85, "Target/SPIRV/phi_3.mlir": 28, "Target/SPIRV/phi_2.mlir": 30, "Target/SPIRV/selection_1.mlir": 37, "Target/SPIRV/selection_2.mlir": 48, "Target/SPIRV/matrix_0.mlir": 63, "Target/SPIRV/arithmetic-ops.mlir": 155, "Target/SPIRV/module_2.mlir": 4, "Target/SPIRV/phi_4.mlir": 44, "Target/SPIRV/group-ops_0.mlir": 69, "Target/SPIRV/joint-matrix-ops_0.mlir": 70, "Target/SPIRV/debug.mlir": 217, "mlir-opt/async.mlir": 85, "mlir-opt/outputfile.mlir": 0, "mlir-opt/nearmiss_0.mlir": 2, "mlir-opt/commandline.mlir": 0, "mlir-translate/commandline.mlir": 0, "mlir-translate/unregistered-dialects.mlir": 3, "Dialect/traits_5.mlir": 7, "Dialect/traits_1.mlir": 7, "Dialect/traits_17.mlir": 7, "Dialect/traits_13.mlir": 7, "Dialect/traits_12.mlir": 7, "Dialect/traits_11.mlir": 7, "Dialect/traits_0.mlir": 7, "Dialect/traits_16.mlir": 7, "Dialect/traits_2.mlir": 7, "Dialect/traits_10.mlir": 7, "Dialect/traits_14.mlir": 8, "Dialect/traits_4.mlir": 7, "Dialect/traits_3.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 17, "Dialect/Vector/canonicalize_48.mlir": 9, "Dialect/Vector/vector-transfer-flatten_4.mlir": 18, "Dialect/Vector/canonicalize_82.mlir": 12, "Dialect/Vector/vector-transpose-lowering_0.mlir": 7, "Dialect/Vector/vector-transfer-flatten_6.mlir": 17, "Dialect/Vector/canonicalize_41.mlir": 9, "Dialect/Vector/canonicalize_90.mlir": 13, "Dialect/Vector/vector-warp-distribute_25.mlir": 17, "Dialect/Vector/canonicalize_9.mlir": 12, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 30, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 22, "Dialect/Vector/vector-warp-distribute_19.mlir": 18, "Dialect/Vector/canonicalize_70.mlir": 27, "Dialect/Vector/bufferize_1.mlir": 13, "Dialect/Vector/canonicalize_80.mlir": 9, "Dialect/Vector/canonicalize_64.mlir": 25, "Dialect/Vector/canonicalize_79.mlir": 9, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 22, "Dialect/Vector/vector-transpose-lowering_19.mlir": 7, "Dialect/Vector/canonicalize_22.mlir": 33, "Dialect/Vector/canonicalize_54.mlir": 12, "Dialect/Vector/canonicalize_44.mlir": 38, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 17, "Dialect/Vector/canonicalize_5.mlir": 11, "Dialect/Vector/canonicalize_81.mlir": 9, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 22, "Dialect/Vector/canonicalize_60.mlir": 25, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 12, "Dialect/Vector/vector-mem-transforms.mlir": 191, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 20, "Dialect/Vector/canonicalize_25.mlir": 50, "Dialect/Vector/canonicalize_8.mlir": 12, "Dialect/Vector/vector-warp-distribute_3.mlir": 19, "Dialect/Vector/canonicalize_61.mlir": 25, "Dialect/Vector/canonicalize_14.mlir": 15, "Dialect/Vector/vector-transpose-lowering_1.mlir": 7, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 15, "Dialect/Vector/canonicalize_26.mlir": 42, "Dialect/Vector/canonicalize_88.mlir": 13, "Dialect/Vector/vector-reduce-to-contract_7.mlir": 14, "Dialect/Vector/vector-warp-distribute_12.mlir": 27, "Dialect/Vector/vector-warp-distribute_10.mlir": 15, "Dialect/Vector/vector-warp-distribute_9.mlir": 15, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_3.mlir": 24, "Dialect/Vector/canonicalize_37.mlir": 31, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 11, "Dialect/Vector/vector-reduce-to-contract_6.mlir": 17, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 11, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 14, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 9, "Dialect/Vector/canonicalize_47.mlir": 11, "Dialect/Vector/vector-reduce-to-contract_13.mlir": 19, "Dialect/Vector/canonicalize_35.mlir": 10, "Dialect/Vector/canonicalize_57.mlir": 23, "Dialect/Vector/vector-transfer-unroll_3.mlir": 15, "Dialect/Vector/vector-transfer-flatten_1.mlir": 13, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 19, "Dialect/Vector/canonicalize_103.mlir": 8, "Dialect/Vector/canonicalize_77.mlir": 9, "Dialect/Vector/canonicalize_24.mlir": 18, "Dialect/Vector/canonicalize_19.mlir": 7, "Dialect/Vector/canonicalize_30.mlir": 10, "Dialect/Vector/canonicalize_4.mlir": 11, "Dialect/Vector/vector-transpose-lowering_20.mlir": 7, "Dialect/Vector/canonicalize_36.mlir": 10, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 13, "Dialect/Vector/vector-transfer-flatten_3.mlir": 11, "Dialect/Vector/vector-unroll-options.mlir": 64, "Dialect/Vector/bufferize_0.mlir": 12, "Dialect/Vector/canonicalize_66.mlir": 38, "Dialect/Vector/canonicalize_87.mlir": 24, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 20, "Dialect/Vector/vector-warp-distribute_2.mlir": 26, "Dialect/Vector/vector-transpose-lowering_17.mlir": 7, "Dialect/Vector/vector-scan-transforms.mlir": 60, "Dialect/Vector/canonicalize_3.mlir": 11, "Dialect/Vector/canonicalize_40.mlir": 9, "Dialect/Vector/vector-transpose-lowering_7.mlir": 7, "Dialect/Vector/canonicalize_105.mlir": 8, "Dialect/Vector/vector-warp-distribute_4.mlir": 10, "Dialect/Vector/vector-transpose-lowering_15.mlir": 7, "Dialect/Vector/vector-transpose-lowering_4.mlir": 7, "Dialect/Vector/canonicalize_98.mlir": 19, "Dialect/Vector/vector-transpose-lowering_8.mlir": 7, "Dialect/Vector/vector-transpose-lowering_6.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 14, "Dialect/Vector/vector-transpose-lowering_13.mlir": 7, "Dialect/Vector/canonicalize_63.mlir": 38, "Dialect/Vector/canonicalize_97.mlir": 10, "Dialect/Vector/vector-transpose-lowering_14.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_3.mlir": 16, "Dialect/Vector/vector-warp-distribute_13.mlir": 39, "Dialect/Vector/canonicalize_15.mlir": 15, "Dialect/Vector/vector-transpose-lowering_21.mlir": 7, "Dialect/Vector/vector-warp-distribute_15.mlir": 103, "Dialect/Vector/canonicalize_110.mlir": 14, "Dialect/Vector/canonicalize_102.mlir": 8, "Dialect/Vector/vector-warp-distribute_14.mlir": 16, "Dialect/Vector/canonicalize_109.mlir": 14, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 11, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 12, "Dialect/Vector/canonicalize_106.mlir": 9, "Dialect/Vector/canonicalize_49.mlir": 14, "Dialect/Vector/vector-warp-distribute_27.mlir": 20, "Dialect/Vector/canonicalize_99.mlir": 14, "Dialect/Vector/canonicalize_58.mlir": 30, "Dialect/Vector/vector-warp-distribute_17.mlir": 44, "Dialect/Vector/canonicalize_42.mlir": 9, "Dialect/Vector/vector-transpose-lowering_16.mlir": 7, "Dialect/Vector/vector-transpose-lowering_9.mlir": 7, "Dialect/Vector/canonicalize_85.mlir": 23, "Dialect/Vector/canonicalize_73.mlir": 23, "Dialect/Vector/canonicalize_11.mlir": 12, "Dialect/Vector/canonicalize_50.mlir": 20, "Dialect/Vector/canonicalize_17.mlir": 21, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 22, "Dialect/Vector/canonicalize_78.mlir": 9, "Dialect/Vector/canonicalize_68.mlir": 27, "Dialect/Vector/vector-reduce-to-contract_4.mlir": 17, "Dialect/Vector/canonicalize_75.mlir": 32, "Dialect/Vector/bufferize_2.mlir": 13, "Dialect/Vector/vector-warp-distribute_22.mlir": 15, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 14, "Dialect/Vector/canonicalize_18.mlir": 7, "Dialect/Vector/vector-transfer-flatten_2.mlir": 7, "Dialect/Vector/canonicalize_86.mlir": 24, "Dialect/Vector/vector-warp-distribute_8.mlir": 46, "Dialect/Vector/vector-warp-distribute_0.mlir": 22, "Dialect/Vector/canonicalize_31.mlir": 10, "Dialect/Vector/canonicalize_94.mlir": 8, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 29, "Dialect/Vector/vector-dropleadunitdim-transforms_5.mlir": 144, "Dialect/Vector/vector-transfer-unroll_1.mlir": 15, "Dialect/Vector/vector-reduce-to-contract_14.mlir": 15, "Dialect/Vector/canonicalize_69.mlir": 27, "Dialect/Vector/canonicalize_16.mlir": 15, "Dialect/Vector/canonicalize_1.mlir": 11, "Dialect/Vector/canonicalize_12.mlir": 12, "Dialect/Vector/vector-transfer-flatten_5.mlir": 14, "Dialect/Vector/canonicalize_76.mlir": 83, "Dialect/Vector/canonicalize_108.mlir": 15, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_2.mlir": 23, "Dialect/Vector/vector-reduce-to-contract_8.mlir": 14, "Dialect/Vector/canonicalize_23.mlir": 24, "Dialect/Vector/vector-transfer-unroll_2.mlir": 15, "Dialect/Vector/canonicalize_52.mlir": 12, "Dialect/Vector/vector-transpose-lowering_18.mlir": 7, "Dialect/Vector/canonicalize_28.mlir": 20, "Dialect/Vector/canonicalize_55.mlir": 9, "Dialect/Vector/canonicalize_53.mlir": 12, "Dialect/Vector/vector-transforms.mlir": 366, "Dialect/Vector/canonicalize_43.mlir": 9, "Dialect/Vector/vector-transfer-unroll_4.mlir": 16, "Dialect/Vector/canonicalize_51.mlir": 12, "Dialect/Vector/vector-transpose-lowering_3.mlir": 7, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 91, "Dialect/Vector/canonicalize_34.mlir": 10, "Dialect/Vector/canonicalize_67.mlir": 50, "Dialect/Vector/canonicalize_100.mlir": 23, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 81, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 22, "Dialect/Vector/canonicalize_71.mlir": 27, "Dialect/Vector/canonicalize_27.mlir": 74, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 108, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 45, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 11, "Dialect/Vector/vector-transferop-opt.mlir": 336, "Dialect/Vector/canonicalize_38.mlir": 10, "Dialect/Vector/canonicalize_20.mlir": 7, "Dialect/Vector/canonicalize_111.mlir": 27, "Dialect/Vector/canonicalize_72.mlir": 23, "Dialect/Vector/canonicalize_21.mlir": 22, "Dialect/Vector/vector-transpose-lowering_10.mlir": 7, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 17, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 14, "Dialect/Vector/canonicalize_10.mlir": 12, "Dialect/Vector/vector-warp-distribute_11.mlir": 15, "Dialect/Vector/vector-warp-distribute_21.mlir": 11, "Dialect/Vector/vector-contract-transforms.mlir": 494, "Dialect/Vector/canonicalize_65.mlir": 27, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 18, "Dialect/Vector/vector-transpose-lowering_2.mlir": 7, "Dialect/Vector/vector-warp-distribute_23.mlir": 27, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 22, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 10, "Dialect/Vector/canonicalize_84.mlir": 16, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 14, "Dialect/Vector/canonicalize_7.mlir": 12, "Dialect/Vector/canonicalize_39.mlir": 9, "Dialect/Vector/canonicalize_92.mlir": 19, "Dialect/Vector/canonicalize_101.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_9.mlir": 9, "Dialect/Vector/vector-warp-distribute_18.mlir": 15, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 11, "Dialect/Vector/vector-transfer-flatten_0.mlir": 17, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 11, "Dialect/Vector/canonicalize_0.mlir": 0, "Dialect/Vector/vector-warp-distribute_7.mlir": 11, "Dialect/Vector/invalid_0.mlir": 0, "Dialect/Vector/canonicalize_29.mlir": 29, "Dialect/Vector/canonicalize_6.mlir": 12, "Dialect/Vector/vector-warp-distribute_6.mlir": 17, "Dialect/Vector/vector-transpose-lowering_5.mlir": 7, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 22, "Dialect/Vector/canonicalize_45.mlir": 27, "Dialect/Vector/canonicalize_32.mlir": 10, "Dialect/Vector/canonicalize_83.mlir": 13, "Dialect/Vector/canonicalize_74.mlir": 23, "Dialect/Vector/vector-warp-distribute_1.mlir": 79, "Dialect/Vector/vector-transfer-unroll_0.mlir": 98, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 9, "Dialect/Vector/canonicalize_56.mlir": 22, "Dialect/Vector/canonicalize_107.mlir": 15, "Dialect/Vector/canonicalize_59.mlir": 54, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 12, "Dialect/Vector/canonicalize_96.mlir": 10, "Dialect/Vector/vector-transpose-lowering_12.mlir": 7, "Dialect/Vector/vector-warp-distribute_5.mlir": 46, "Dialect/Vector/canonicalize_91.mlir": 13, "Dialect/Vector/vector-reduce-to-contract_5.mlir": 17, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 18, "Dialect/Vector/canonicalize_46.mlir": 8, "Dialect/Vector/vector-warp-distribute_26.mlir": 34, "Dialect/Vector/canonicalize_93.mlir": 13, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 24, "Dialect/Vector/canonicalize_89.mlir": 13, "Dialect/Vector/canonicalize_62.mlir": 38, "Dialect/Vector/vector-warp-distribute_24.mlir": 22, "Dialect/Vector/canonicalize_104.mlir": 7, "Dialect/Vector/vector-transpose-lowering_11.mlir": 7, "Dialect/Vector/canonicalize_33.mlir": 10, "Dialect/Vector/canonicalize_13.mlir": 9, "Dialect/Vector/vector-warp-distribute_16.mlir": 15, "Dialect/Vector/vector-warp-distribute_20.mlir": 22, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 9, "Dialect/Vector/vector-transfer-flatten_7.mlir": 17, "Dialect/OpenACC/ops_8.mlir": 31, "Dialect/OpenACC/canonicalize_5.mlir": 8, "Dialect/OpenACC/canonicalize_2.mlir": 8, "Dialect/OpenACC/canonicalize_8.mlir": 6, "Dialect/OpenACC/ops_11.mlir": 43, "Dialect/OpenACC/ops_3.mlir": 97, "Dialect/OpenACC/canonicalize_4.mlir": 8, "Dialect/OpenACC/ops_0.mlir": 51, "Dialect/OpenACC/canonicalize_3.mlir": 8, "Dialect/OpenACC/ops_4.mlir": 111, "Dialect/OpenACC/ops_9.mlir": 31, "Dialect/OpenACC/ops_1.mlir": 48, "Dialect/OpenACC/ops_2.mlir": 74, "Dialect/OpenACC/canonicalize_1.mlir": 8, "Dialect/OpenACC/ops_6.mlir": 59, "Dialect/OpenACC/ops_5.mlir": 79, "Dialect/OpenACC/canonicalize_7.mlir": 6, "Dialect/OpenACC/canonicalize_0.mlir": 8, "Dialect/OpenACC/canonicalize_6.mlir": 6, "Dialect/OpenACC/ops_7.mlir": 51, "Dialect/OpenACC/ops_10.mlir": 46, "Dialect/PDL/ops_8.mlir": 29, "Dialect/PDL/canonicalize.mlir": 18, "Dialect/PDL/ops_11.mlir": 17, "Dialect/PDL/ops_3.mlir": 45, "Dialect/PDL/ops_12.mlir": 14, "Dialect/PDL/ops_0.mlir": 0, "Dialect/PDL/ops_4.mlir": 45, "Dialect/PDL/ops_9.mlir": 22, "Dialect/PDL/ops_1.mlir": 29, "Dialect/PDL/ops_2.mlir": 15, "Dialect/PDL/ops_6.mlir": 24, "Dialect/PDL/ops_5.mlir": 30, "Dialect/PDL/ops_7.mlir": 23, "Dialect/PDL/ops_10.mlir": 13, "Dialect/Affine/simplify-structures_1.mlir": 20, "Dialect/Affine/canonicalize_48.mlir": 13, "Dialect/Affine/loop-tiling_4.mlir": 57, "Dialect/Affine/dma-generate_11.mlir": 31, "Dialect/Affine/dma-generate_15.mlir": 47, "Dialect/Affine/canonicalize_41.mlir": 8, "Dialect/Affine/loop-tiling_0.mlir": 0, "Dialect/Affine/canonicalize_9.mlir": 10, "Dialect/Affine/loop-unswitch_2.mlir": 73, "Dialect/Affine/parallelize.mlir": 419, "Dialect/Affine/loop-unswitch_1.mlir": 101, "Dialect/Affine/affine-loop-invariant-code-motion_17.mlir": 21, "Dialect/Affine/load-store_10.mlir": 10, "Dialect/Affine/loop-tiling-parametric_3.mlir": 15, "Dialect/Affine/affine-loop-invariant-code-motion_19.mlir": 24, "Dialect/Affine/dma-generate_6.mlir": 23, "Dialect/Affine/affine-loop-invariant-code-motion_4.mlir": 27, "Dialect/Affine/load-store_7.mlir": 31, "Dialect/Affine/canonicalize_64.mlir": 51, "Dialect/Affine/loop-tiling-parametric_6.mlir": 42, "Dialect/Affine/ops_8.mlir": 10, "Dialect/Affine/affine-loop-normalize_2.mlir": 15, "Dialect/Affine/canonicalize_22.mlir": 14, "Dialect/Affine/canonicalize_54.mlir": 13, "Dialect/Affine/canonicalize_44.mlir": 8, "Dialect/Affine/simplify-structures_6.mlir": 29, "Dialect/Affine/canonicalize_5.mlir": 31, "Dialect/Affine/canonicalize_2.mlir": 56, "Dialect/Affine/simplify-structures_0.mlir": 192, "Dialect/Affine/canonicalize_60.mlir": 8, "Dialect/Affine/affine-loop-invariant-code-motion_24.mlir": 32, "Dialect/Affine/affine-loop-normalize_6.mlir": 75, "Dialect/Affine/loop-tiling_13.mlir": 9, "Dialect/Affine/affine-loop-invariant-code-motion_11.mlir": 24, "Dialect/Affine/load-store_4.mlir": 26, "Dialect/Affine/affine-expand-index-ops_0.mlir": 19, "Dialect/Affine/canonicalize_25.mlir": 19, "Dialect/Affine/canonicalize_8.mlir": 30, "Dialect/Affine/canonicalize_61.mlir": 12, "Dialect/Affine/loop-tiling_12.mlir": 0, "Dialect/Affine/dma-generate_2.mlir": 70, "Dialect/Affine/canonicalize_14.mlir": 12, "Dialect/Affine/loop-coalescing_3.mlir": 25, "Dialect/Affine/affine-loop-invariant-code-motion_9.mlir": 30, "Dialect/Affine/dma-generate_14.mlir": 25, "Dialect/Affine/canonicalize_26.mlir": 18, "Dialect/Affine/canonicalize_37.mlir": 13, "Dialect/Affine/constant-fold_1.mlir": 18, "Dialect/Affine/canonicalize_47.mlir": 17, "Dialect/Affine/affine-loop-invariant-code-motion_16.mlir": 32, "Dialect/Affine/ops_3.mlir": 34, "Dialect/Affine/canonicalize_35.mlir": 13, "Dialect/Affine/simplify-structures_3.mlir": 7, "Dialect/Affine/canonicalize_57.mlir": 12, "Dialect/Affine/affine-data-copy_0.mlir": 57, "Dialect/Affine/canonicalize_24.mlir": 30, "Dialect/Affine/affine-loop-invariant-code-motion_1.mlir": 19, "Dialect/Affine/canonicalize_19.mlir": 24, "Dialect/Affine/canonicalize_30.mlir": 20, "Dialect/Affine/canonicalize_4.mlir": 73, "Dialect/Affine/load-store_11.mlir": 32, "Dialect/Affine/dma-generate_9.mlir": 30, "Dialect/Affine/canonicalize_36.mlir": 13, "Dialect/Affine/loop-coalescing_5.mlir": 10, "Dialect/Affine/ops_0.mlir": 18, "Dialect/Affine/loop-tiling-parametric_2.mlir": 15, "Dialect/Affine/loop-tiling_2.mlir": 16, "Dialect/Affine/dma-generate_5.mlir": 19, "Dialect/Affine/loop-unswitch_0.mlir": 35, "Dialect/Affine/canonicalize_3.mlir": 64, "Dialect/Affine/canonicalize_40.mlir": 18, "Dialect/Affine/dma_0.mlir": 0, "Dialect/Affine/affine-loop-invariant-code-motion_25.mlir": 16, "Dialect/Affine/loop-tiling-parametric_5.mlir": 17, "Dialect/Affine/canonicalize_63.mlir": 49, "Dialect/Affine/loop-tiling_10.mlir": 14, "Dialect/Affine/loop-permute.mlir": 21, "Dialect/Affine/ops_4.mlir": 9, "Dialect/Affine/affine-loop-invariant-code-motion_14.mlir": 40, "Dialect/Affine/canonicalize_15.mlir": 16, "Dialect/Affine/simplify-structures_5.mlir": 168, "Dialect/Affine/loop-tiling_11.mlir": 9, "Dialect/Affine/ops_9.mlir": 51, "Dialect/Affine/affine-loop-invariant-code-motion_20.mlir": 36, "Dialect/Affine/affine-data-copy_2.mlir": 24, "Dialect/Affine/affine-data-copy_4.mlir": 18, "Dialect/Affine/loop-tiling-parametric_4.mlir": 15, "Dialect/Affine/loop-tiling_8.mlir": 21, "Dialect/Affine/canonicalize_49.mlir": 13, "Dialect/Affine/affine-loop-invariant-code-motion_12.mlir": 33, "Dialect/Affine/dma_1.mlir": 36, "Dialect/Affine/canonicalize_58.mlir": 16, "Dialect/Affine/loop-coalescing_2.mlir": 29, "Dialect/Affine/loop-tiling_5.mlir": 17, "Dialect/Affine/dma-generate_18.mlir": 57, "Dialect/Affine/constant-fold_0.mlir": 27, "Dialect/Affine/canonicalize_42.mlir": 38, "Dialect/Affine/affine-loop-normalize_1.mlir": 7, "Dialect/Affine/slicing-utils_2.mlir": 14, "Dialect/Affine/canonicalize_11.mlir": 14, "Dialect/Affine/canonicalize_50.mlir": 12, "Dialect/Affine/canonicalize_17.mlir": 24, "Dialect/Affine/scalrep.mlir": 1260, "Dialect/Affine/affine-loop-normalize_3.mlir": 11, "Dialect/Affine/canonicalize_18.mlir": 31, "Dialect/Affine/ops_1.mlir": 42, "Dialect/Affine/dma_2.mlir": 42, "Dialect/Affine/affine-loop-invariant-code-motion_10.mlir": 24, "Dialect/Affine/affine-loop-invariant-code-motion_18.mlir": 24, "Dialect/Affine/unroll.mlir": 552, "Dialect/Affine/canonicalize_31.mlir": 20, "Dialect/Affine/ops_2.mlir": 44, "Dialect/Affine/simplify-structures_4.mlir": 40, "Dialect/Affine/loop-coalescing_1.mlir": 15, "Dialect/Affine/affine-loop-invariant-code-motion_15.mlir": 33, "Dialect/Affine/canonicalize_16.mlir": 20, "Dialect/Affine/loop-tiling-parametric_9.mlir": 13, "Dialect/Affine/canonicalize_1.mlir": 71, "Dialect/Affine/canonicalize_12.mlir": 18, "Dialect/Affine/ops_6.mlir": 15, "Dialect/Affine/load-store_5.mlir": 26, "Dialect/Affine/unroll-jam.mlir": 343, "Dialect/Affine/affine-loop-invariant-code-motion_8.mlir": 30, "Dialect/Affine/loop-tiling_6.mlir": 11, "Dialect/Affine/dma-generate_4.mlir": 27, "Dialect/Affine/load-store_3.mlir": 26, "Dialect/Affine/loop-tiling-validity_2.mlir": 31, "Dialect/Affine/constant-fold_2.mlir": 18, "Dialect/Affine/slicing-utils_4.mlir": 9, "Dialect/Affine/canonicalize_23.mlir": 19, "Dialect/Affine/affine-expand-index-ops_1.mlir": 28, "Dialect/Affine/simplify-structures_7.mlir": 29, "Dialect/Affine/canonicalize_52.mlir": 19, "Dialect/Affine/canonicalize_28.mlir": 18, "Dialect/Affine/canonicalize_55.mlir": 13, "Dialect/Affine/affine-loop-normalize_4.mlir": 18, "Dialect/Affine/canonicalize_53.mlir": 17, "Dialect/Affine/canonicalize_43.mlir": 33, "Dialect/Affine/affine-loop-normalize_5.mlir": 18, "Dialect/Affine/canonicalize_51.mlir": 12, "Dialect/Affine/load-store_12.mlir": 22, "Dialect/Affine/canonicalize_34.mlir": 31, "Dialect/Affine/dma-generate_17.mlir": 33, "Dialect/Affine/affine-data-copy_3.mlir": 18, "Dialect/Affine/affine-loop-invariant-code-motion_3.mlir": 22, "Dialect/Affine/dma-generate_3.mlir": 20, "Dialect/Affine/load-store_13.mlir": 22, "Dialect/Affine/affine-loop-invariant-code-motion_21.mlir": 27, "Dialect/Affine/canonicalize_27.mlir": 14, "Dialect/Affine/dma-generate_7.mlir": 23, "Dialect/Affine/affine-loop-normalize_0.mlir": 28, "Dialect/Affine/simplify-structures_9.mlir": 18, "Dialect/Affine/load-store_1.mlir": 16, "Dialect/Affine/ops_5.mlir": 32, "Dialect/Affine/canonicalize_38.mlir": 13, "Dialect/Affine/canonicalize_20.mlir": 19, "Dialect/Affine/simplify-structures_2.mlir": 11, "Dialect/Affine/canonicalize_21.mlir": 42, "Dialect/Affine/canonicalize_10.mlir": 17, "Dialect/Affine/loop-tiling-parametric_1.mlir": 15, "Dialect/Affine/dma_4.mlir": 39, "Dialect/Affine/loop-tiling-validity_1.mlir": 20, "Dialect/Affine/memref-stride-calculation.mlir": 125, "Dialect/Affine/dma-generate_16.mlir": 40, "Dialect/Affine/loop-tiling_7.mlir": 13, "Dialect/Affine/affine-loop-invariant-code-motion_6.mlir": 30, "Dialect/Affine/affine-loop-invariant-code-motion_13.mlir": 38, "Dialect/Affine/canonicalize_7.mlir": 33, "Dialect/Affine/canonicalize_39.mlir": 20, "Dialect/Affine/dma_3.mlir": 38, "Dialect/Affine/load-store_8.mlir": 31, "Dialect/Affine/loop-tiling-parametric_0.mlir": 0, "Dialect/Affine/canonicalize_0.mlir": 0, "Dialect/Affine/inlining.mlir": 98, "Dialect/Affine/dma-generate_13.mlir": 17, "Dialect/Affine/invalid_0.mlir": 0, "Dialect/Affine/canonicalize_29.mlir": 17, "Dialect/Affine/canonicalize_6.mlir": 17, "Dialect/Affine/affine-loop-invariant-code-motion_23.mlir": 30, "Dialect/Affine/slicing-utils_1.mlir": 23, "Dialect/Affine/loop-coalescing_4.mlir": 29, "Dialect/Affine/load-store_14.mlir": 22, "Dialect/Affine/canonicalize_45.mlir": 8, "Dialect/Affine/canonicalize_32.mlir": 22, "Dialect/Affine/load-store_6.mlir": 27, "Dialect/Affine/dma-generate_0.mlir": 0, "Dialect/Affine/affine-loop-invariant-code-motion_0.mlir": 22, "Dialect/Affine/canonicalize_56.mlir": 12, "Dialect/Affine/affine-loop-invariant-code-motion_2.mlir": 17, "Dialect/Affine/load-store_2.mlir": 22, "Dialect/Affine/canonicalize_59.mlir": 31, "Dialect/Affine/dma-generate_12.mlir": 27, "Dialect/Affine/simplify-structures_8.mlir": 20, "Dialect/Affine/affine-loop-invariant-code-motion_7.mlir": 30, "Dialect/Affine/affine-loop-invariant-code-motion_26.mlir": 13, "Dialect/Affine/load-store_9.mlir": 21, "Dialect/Affine/ops_7.mlir": 9, "Dialect/Affine/loop-tiling_3.mlir": 42, "Dialect/Affine/loop-tiling-parametric_7.mlir": 57, "Dialect/Affine/loop-tiling-parametric_8.mlir": 17, "Dialect/Affine/loop-tiling_9.mlir": 11, "Dialect/Affine/canonicalize_46.mlir": 19, "Dialect/Affine/dma-generate_8.mlir": 24, "Dialect/Affine/affine-data-copy_1.mlir": 33, "Dialect/Affine/slicing-utils_3.mlir": 7, "Dialect/Affine/affine-loop-invariant-code-motion_22.mlir": 26, "Dialect/Affine/dma_5.mlir": 38, "Dialect/Affine/loop-tiling_1.mlir": 26, "Dialect/Affine/dma-generate_1.mlir": 30, "Dialect/Affine/canonicalize_62.mlir": 14, "Dialect/Affine/dma-generate_10.mlir": 58, "Dialect/Affine/ops_10.mlir": 10, "Dialect/Affine/loop-tiling-validity_0.mlir": 0, "Dialect/Affine/canonicalize_33.mlir": 26, "Dialect/Affine/load-store_0.mlir": 0, "Dialect/Affine/loop-tiling-parametric_10.mlir": 13, "Dialect/Affine/canonicalize_13.mlir": 18, "Dialect/Affine/slicing-utils_0.mlir": 32, "Dialect/Affine/loop-coalescing_0.mlir": 111, "Dialect/Affine/affine-loop-invariant-code-motion_5.mlir": 25, "Dialect/Affine/SuperVectorize/vectorize_1d_3.mlir": 95, "Dialect/Affine/SuperVectorize/vectorize_reduction_21.mlir": 28, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_1d_9.mlir": 31, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 8, "Dialect/Affine/SuperVectorize/vectorize_1d_11.mlir": 37, "Dialect/Affine/SuperVectorize/uniform_divergent_1.mlir": 16, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 10, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_1d_1.mlir": 27, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_1d_12.mlir": 36, "Dialect/Affine/SuperVectorize/vectorize_outer_loop_transpose_2d.mlir": 117, "Dialect/Affine/SuperVectorize/vectorize_reduction_4.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_4.mlir": 44, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_reduction_16.mlir": 17, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_5.mlir": 27, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 10, "Dialect/Affine/SuperVectorize/vectorize_1d_22.mlir": 46, "Dialect/Affine/SuperVectorize/vectorize_reduction_20.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_reduction_2.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_reduction_0.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_24.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_transpose_2d.mlir": 117, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 10, "Dialect/Affine/SuperVectorize/vectorize_reduction_15.mlir": 44, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_reduction_14.mlir": 44, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_1d_17.mlir": 37, "Dialect/Affine/SuperVectorize/vector_utils.mlir": 69, "Dialect/Affine/SuperVectorize/vectorize_1d_19.mlir": 10, "Dialect/Affine/SuperVectorize/vectorize_reduction_7.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_reduction_18.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_5.mlir": 16, "Dialect/Affine/SuperVectorize/vectorize_3d.mlir": 44, "Dialect/Affine/SuperVectorize/vectorize_reduction_11.mlir": 38, "Dialect/Affine/SuperVectorize/vectorize_reduction_13.mlir": 32, "Dialect/Affine/SuperVectorize/vectorize_reduction_22.mlir": 29, "Dialect/Affine/SuperVectorize/vectorize_1d_16.mlir": 29, "Dialect/Affine/SuperVectorize/vectorize_1d_23.mlir": 24, "Dialect/Affine/SuperVectorize/vectorize_1d_15.mlir": 30, "Dialect/Affine/SuperVectorize/vectorize_1d_6.mlir": 30, "Dialect/Affine/SuperVectorize/vectorize_2d.mlir": 228, "Dialect/Affine/SuperVectorize/vectorize_1d_2.mlir": 31, "Dialect/Affine/SuperVectorize/vectorize_reduction_17.mlir": 14, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_reduction_10.mlir": 33, "Dialect/Affine/SuperVectorize/vectorize_1d_8.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_18.mlir": 21, "Dialect/Affine/SuperVectorize/vectorize_outer_loop_2d.mlir": 55, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_reduction_1.mlir": 27, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 8, "Dialect/Affine/SuperVectorize/vectorize_reduction_6.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_14.mlir": 30, "Dialect/Affine/SuperVectorize/vectorize_reduction_12.mlir": 40, "Dialect/Affine/SuperVectorize/vectorize_1d_10.mlir": 31, "Dialect/Affine/SuperVectorize/vectorize_reduction_3.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_20.mlir": 12, "Dialect/Affine/SuperVectorize/uniform_divergent_2.mlir": 29, "Dialect/Affine/SuperVectorize/vectorize_reduction_8.mlir": 27, "Dialect/Affine/SuperVectorize/vectorize_1d_13.mlir": 29, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 6, "Dialect/Affine/SuperVectorize/vectorize_1d_21.mlir": 27, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 10, "Dialect/Affine/SuperVectorize/vectorize_1d_0.mlir": 26, "Dialect/Affine/SuperVectorize/vectorize_reduction_2d.mlir": 37, "Dialect/Affine/SuperVectorize/vectorize_1d_7.mlir": 26, "Dialect/Affine/SuperVectorize/vectorize_reduction_23.mlir": 41, "Dialect/Affine/SuperVectorize/uniform_divergent_0.mlir": 13, "Dialect/Affine/SuperVectorize/vectorize_reduction_19.mlir": 28, "Dialect/Affine/SuperVectorize/vectorize_reduction_9.mlir": 27, "Dialect/Bufferization/canonicalize_9.mlir": 7, "Dialect/Bufferization/canonicalize_5.mlir": 12, "Dialect/Bufferization/canonicalize_2.mlir": 9, "Dialect/Bufferization/canonicalize_8.mlir": 8, "Dialect/Bufferization/canonicalize_14.mlir": 10, "Dialect/Bufferization/canonicalize_4.mlir": 9, "Dialect/Bufferization/ops.mlir": 55, "Dialect/Bufferization/canonicalize_3.mlir": 9, "Dialect/Bufferization/canonicalize_15.mlir": 9, "Dialect/Bufferization/canonicalize_11.mlir": 9, "Dialect/Bufferization/canonicalize_16.mlir": 16, "Dialect/Bufferization/canonicalize_1.mlir": 9, "Dialect/Bufferization/canonicalize_12.mlir": 11, "Dialect/Bufferization/canonicalize_10.mlir": 11, "Dialect/Bufferization/canonicalize_7.mlir": 9, "Dialect/Bufferization/canonicalize_0.mlir": 9, "Dialect/Bufferization/inlining.mlir": 12, "Dialect/Bufferization/canonicalize_6.mlir": 7, "Dialect/Bufferization/canonicalize_13.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 17, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_7.mlir": 28, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_13.mlir": 16, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_16.mlir": 10, "Dialect/Bufferization/Transforms/buffer-deallocation_25.mlir": 19, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 27, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 7, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 9, "Dialect/Bufferization/Transforms/buffer-hoisting_19.mlir": 24, "Dialect/Bufferization/Transforms/buffer-deallocation_6.mlir": 14, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 42, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_8.mlir": 34, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 21, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 18, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 38, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 28, "Dialect/Bufferization/Transforms/buffer-deallocation_3.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 28, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 33, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 12, "Dialect/Bufferization/Transforms/buffer-hoisting_21.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_9.mlir": 17, "Dialect/Bufferization/Transforms/buffer-deallocation_29.mlir": 37, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 22, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 29, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 51, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 6, "Dialect/Bufferization/Transforms/buffer-deallocation_9.mlir": 31, "Dialect/Bufferization/Transforms/buffer-deallocation_1.mlir": 16, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 92, "Dialect/Bufferization/Transforms/buffer-deallocation_10.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 16, "Dialect/Bufferization/Transforms/buffer-deallocation_20.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 42, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 49, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_4.mlir": 19, "Dialect/Bufferization/Transforms/buffer-deallocation_22.mlir": 25, "Dialect/Bufferization/Transforms/buffer-deallocation_36.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 64, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 34, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 30, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 56, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 38, "Dialect/Bufferization/Transforms/buffer-deallocation_8.mlir": 20, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 18, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 25, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_14.mlir": 22, "Dialect/Bufferization/Transforms/buffer-hoisting_23.mlir": 37, "Dialect/Bufferization/Transforms/buffer-deallocation_27.mlir": 21, "Dialect/Bufferization/Transforms/buffer-deallocation_4.mlir": 4, "Dialect/Bufferization/Transforms/buffer-hoisting_12.mlir": 19, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 150, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 21, "Dialect/Bufferization/Transforms/buffer-hoisting_18.mlir": 31, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 26, "Dialect/Bufferization/Transforms/buffer-hoisting_22.mlir": 37, "Dialect/Bufferization/Transforms/buffer-hoisting_5.mlir": 20, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 17, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 14, "Dialect/Bufferization/Transforms/buffer-deallocation_33.mlir": 19, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 16, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 36, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 34, "Dialect/Bufferization/Transforms/buffer-deallocation_31.mlir": 30, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 26, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_7.mlir": 34, "Dialect/Bufferization/Transforms/buffer-hoisting_3.mlir": 14, "Dialect/Bufferization/Transforms/buffer-hoisting_17.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_13.mlir": 50, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 25, "Dialect/Bufferization/Transforms/buffer-deallocation_37.mlir": 26, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_7.mlir": 43, "Dialect/Bufferization/Transforms/buffer-deallocation_26.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 22, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_0.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_6.mlir": 38, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 10, "Dialect/Bufferization/Transforms/buffer-hoisting_11.mlir": 19, "Dialect/Bufferization/Transforms/buffer-deallocation_19.mlir": 16, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_5.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 25, "Dialect/Bufferization/Transforms/buffer-deallocation_11.mlir": 19, "Dialect/Bufferization/Transforms/buffer-hoisting_14.mlir": 29, "Dialect/Bufferization/Transforms/buffer-deallocation_23.mlir": 31, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 49, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 24, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_0.mlir": 14, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_12.mlir": 23, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 22, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_1.mlir": 16, "Dialect/Bufferization/Transforms/buffer-deallocation_7.mlir": 25, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 16, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_2.mlir": 24, "Dialect/Bufferization/Transforms/buffer-hoisting_1.mlir": 16, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 16, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_6.mlir": 28, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 68, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_2.mlir": 15, "Dialect/Bufferization/Transforms/buffer-deallocation_32.mlir": 27, "Dialect/Bufferization/Transforms/buffer-deallocation_17.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 51, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_23.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 0, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 25, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 23, "Dialect/Bufferization/Transforms/buffer-hoisting_0.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 66, "Dialect/Bufferization/Transforms/buffer-deallocation_16.mlir": 14, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_0.mlir": 31, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_3.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 3, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_11.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_16.mlir": 66, "Dialect/Bufferization/Transforms/buffer-hoisting_16.mlir": 20, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 24, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 25, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 6, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 36, "Dialect/Bufferization/Transforms/buffer-hoisting_20.mlir": 19, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 12, "Dialect/Bufferization/Transforms/buffer-hoisting_6.mlir": 31, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 78, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_12.mlir": 23, "Dialect/Bufferization/Transforms/buffer-deallocation_15.mlir": 24, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 38, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 9, "Dialect/Bufferization/Transforms/buffer-deallocation_2.mlir": 18, "Dialect/Bufferization/Transforms/buffer-hoisting_4.mlir": 25, "Dialect/Bufferization/Transforms/buffer-hoisting_2.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 11, "Dialect/Bufferization/Transforms/buffer-deallocation_38.mlir": 15, "Dialect/Bufferization/Transforms/buffer-hoisting_13.mlir": 27, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 17, "Dialect/Bufferization/Transforms/buffer-hoisting_8.mlir": 19, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_8.mlir": 15, "Dialect/Bufferization/Transforms/buffer-hoisting_10.mlir": 24, "Dialect/Bufferization/Transforms/buffer-hoisting_7.mlir": 12, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 6, "Dialect/Bufferization/Transforms/buffer-deallocation_24.mlir": 24, "Dialect/Bufferization/Transforms/buffer-deallocation_28.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 10, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 22, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 30, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 13, "Dialect/Bufferization/Transforms/buffer-deallocation_12.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 25, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_15.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 33, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 15, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 8, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 37, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 37, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_6.mlir": 41, "Dialect/Bufferization/Transforms/buffer-deallocation_14.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 27, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 8, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 16, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_10.mlir": 21, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 28, "Dialect/Bufferization/Transforms/buffer-deallocation_18.mlir": 19, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 27, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 21, "Dialect/Bufferization/Transforms/buffer-deallocation_30.mlir": 20, "Dialect/Bufferization/Transforms/buffer-deallocation_21.mlir": 14, "Dialect/Bufferization/Transforms/buffer-hoisting_15.mlir": 16, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 51, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_22.mlir": 17, "Dialect/Bufferization/Transforms/buffer-deallocation_5.mlir": 14, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 35, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_9.mlir": 13, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 11, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 28, "Dialect/Bufferization/Transforms/buffer-deallocation_13.mlir": 10, "Dialect/Bufferization/Transforms/buffer-hoisting_9.mlir": 15, "Dialect/Quant/parse-uniform_14.mlir": 5, "Dialect/Quant/parse-uniform_12.mlir": 5, "Dialect/Quant/parse-uniform_10.mlir": 5, "Dialect/Quant/parse-any_2.mlir": 5, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 0, "Dialect/Quant/canonicalize_2.mlir": 8, "Dialect/Quant/parse-any_3.mlir": 5, "Dialect/Quant/parse-uniform_8.mlir": 5, "Dialect/Quant/parse-calibrated_0.mlir": 0, "Dialect/Quant/parse-uniform_0.mlir": 0, "Dialect/Quant/parse-uniform_15.mlir": 5, "Dialect/Quant/parse-uniform_13.mlir": 5, "Dialect/Quant/parse-uniform_16.mlir": 5, "Dialect/Quant/parse-uniform-invalid_0.mlir": 0, "Dialect/Quant/parse-uniform_6.mlir": 5, "Dialect/Quant/canonicalize_1.mlir": 14, "Dialect/Quant/parse-uniform_11.mlir": 5, "Dialect/Quant/parse-uniform_2.mlir": 5, "Dialect/Quant/parse-uniform_4.mlir": 5, "Dialect/Quant/parse-any-invalid_0.mlir": 0, "Dialect/Quant/parse-uniform_3.mlir": 5, "Dialect/Quant/parse-calibrated_1.mlir": 5, "Dialect/Quant/parse-any_1.mlir": 5, "Dialect/Quant/canonicalize_0.mlir": 0, "Dialect/Quant/parse-uniform_17.mlir": 5, "Dialect/Quant/parse-uniform_1.mlir": 5, "Dialect/Quant/parse-any_0.mlir": 0, "Dialect/Quant/parse-uniform_9.mlir": 5, "Dialect/Quant/parse-uniform_7.mlir": 5, "Dialect/Quant/parse-uniform_5.mlir": 5, "Dialect/Math/polynomial-approximation.mlir": 133, "Dialect/Math/canonicalize.mlir": 437, "Dialect/Math/ops.mlir": 254, "Dialect/Math/algebraic-simplification.mlir": 308, "Dialect/Math/expand-math_0.mlir": 12, "Dialect/Math/canonicalize_ipowi.mlir": 616, "Dialect/Complex/canonicalize.mlir": 184, "Dialect/Complex/ops.mlir": 89, "Dialect/Tensor/canonicalize_48.mlir": 15, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 16, "Dialect/Tensor/canonicalize_82.mlir": 11, "Dialect/Tensor/bufferize_19.mlir": 7, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 22, "Dialect/Tensor/canonicalize_41.mlir": 11, "Dialect/Tensor/bufferize_22.mlir": 7, "Dialect/Tensor/bufferize_15.mlir": 13, "Dialect/Tensor/canonicalize_90.mlir": 22, "Dialect/Tensor/canonicalize_9.mlir": 11, "Dialect/Tensor/one-shot-bufferize_8.mlir": 16, "Dialect/Tensor/canonicalize_70.mlir": 18, "Dialect/Tensor/bufferize_1.mlir": 6, "Dialect/Tensor/one-shot-bufferize_10.mlir": 20, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 14, "Dialect/Tensor/bufferize_14.mlir": 12, "Dialect/Tensor/canonicalize_80.mlir": 10, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 17, "Dialect/Tensor/canonicalize_64.mlir": 9, "Dialect/Tensor/canonicalize_79.mlir": 100, "Dialect/Tensor/one-shot-bufferize_6.mlir": 74, "Dialect/Tensor/bufferize_27.mlir": 15, "Dialect/Tensor/canonicalize_22.mlir": 11, "Dialect/Tensor/one-shot-bufferize_2.mlir": 21, "Dialect/Tensor/bufferize_21.mlir": 15, "Dialect/Tensor/canonicalize_54.mlir": 11, "Dialect/Tensor/canonicalize_44.mlir": 11, "Dialect/Tensor/canonicalize_2.mlir": 9, "Dialect/Tensor/canonicalize_81.mlir": 10, "Dialect/Tensor/canonicalize_60.mlir": 11, "Dialect/Tensor/bufferize_6.mlir": 6, "Dialect/Tensor/canonicalize_25.mlir": 26, "Dialect/Tensor/canonicalize_8.mlir": 12, "Dialect/Tensor/canonicalize_61.mlir": 11, "Dialect/Tensor/split-padding_0.mlir": 17, "Dialect/Tensor/canonicalize_14.mlir": 19, "Dialect/Tensor/canonicalize_26.mlir": 42, "Dialect/Tensor/canonicalize_88.mlir": 24, "Dialect/Tensor/canonicalize_37.mlir": 11, "Dialect/Tensor/canonicalize_47.mlir": 11, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 18, "Dialect/Tensor/canonicalize_35.mlir": 12, "Dialect/Tensor/canonicalize_57.mlir": 11, "Dialect/Tensor/canonicalize_77.mlir": 16, "Dialect/Tensor/canonicalize_24.mlir": 21, "Dialect/Tensor/canonicalize_19.mlir": 25, "Dialect/Tensor/bufferize_13.mlir": 12, "Dialect/Tensor/canonicalize_30.mlir": 27, "Dialect/Tensor/canonicalize_4.mlir": 9, "Dialect/Tensor/ops.mlir": 301, "Dialect/Tensor/one-shot-bufferize_5.mlir": 9, "Dialect/Tensor/canonicalize_36.mlir": 30, "Dialect/Tensor/bufferize_0.mlir": 7, "Dialect/Tensor/canonicalize_66.mlir": 8, "Dialect/Tensor/canonicalize_87.mlir": 31, "Dialect/Tensor/bufferize_8.mlir": 11, "Dialect/Tensor/canonicalize_3.mlir": 9, "Dialect/Tensor/canonicalize_40.mlir": 11, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 25, "Dialect/Tensor/one-shot-bufferize_9.mlir": 22, "Dialect/Tensor/bufferize_16.mlir": 13, "Dialect/Tensor/bufferize_28.mlir": 14, "Dialect/Tensor/canonicalize_98.mlir": 14, "Dialect/Tensor/bufferize_9.mlir": 39, "Dialect/Tensor/bufferize_20.mlir": 16, "Dialect/Tensor/one-shot-bufferize_1.mlir": 21, "Dialect/Tensor/canonicalize_63.mlir": 9, "Dialect/Tensor/canonicalize_97.mlir": 23, "Dialect/Tensor/canonicalize_15.mlir": 28, "Dialect/Tensor/bufferize_23.mlir": 7, "Dialect/Tensor/bufferize_18.mlir": 8, "Dialect/Tensor/canonicalize_49.mlir": 11, "Dialect/Tensor/canonicalize_58.mlir": 11, "Dialect/Tensor/canonicalize_95.mlir": 14, "Dialect/Tensor/canonicalize_42.mlir": 11, "Dialect/Tensor/canonicalize_85.mlir": 15, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 16, "Dialect/Tensor/canonicalize_73.mlir": 19, "Dialect/Tensor/canonicalize_11.mlir": 12, "Dialect/Tensor/canonicalize_50.mlir": 11, "Dialect/Tensor/canonicalize_17.mlir": 14, "Dialect/Tensor/canonicalize_78.mlir": 40, "Dialect/Tensor/canonicalize_68.mlir": 16, "Dialect/Tensor/canonicalize_75.mlir": 16, "Dialect/Tensor/bufferize_2.mlir": 6, "Dialect/Tensor/canonicalize_18.mlir": 12, "Dialect/Tensor/canonicalize_86.mlir": 15, "Dialect/Tensor/canonicalize_31.mlir": 15, "Dialect/Tensor/canonicalize_94.mlir": 10, "Dialect/Tensor/canonicalize_69.mlir": 16, "Dialect/Tensor/canonicalize_16.mlir": 22, "Dialect/Tensor/canonicalize_1.mlir": 9, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 17, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 17, "Dialect/Tensor/canonicalize_12.mlir": 12, "Dialect/Tensor/bufferize_26.mlir": 14, "Dialect/Tensor/canonicalize_76.mlir": 15, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 12, "Dialect/Tensor/bufferize_4.mlir": 6, "Dialect/Tensor/canonicalize_23.mlir": 13, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 21, "Dialect/Tensor/canonicalize_52.mlir": 11, "Dialect/Tensor/canonicalize_28.mlir": 40, "Dialect/Tensor/canonicalize_55.mlir": 11, "Dialect/Tensor/canonicalize_53.mlir": 11, "Dialect/Tensor/canonicalize_43.mlir": 11, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 25, "Dialect/Tensor/canonicalize_51.mlir": 11, "Dialect/Tensor/canonicalize_34.mlir": 30, "Dialect/Tensor/canonicalize_67.mlir": 15, "Dialect/Tensor/one-shot-bufferize_3.mlir": 12, "Dialect/Tensor/bufferize_17.mlir": 18, "Dialect/Tensor/bufferize_25.mlir": 18, "Dialect/Tensor/canonicalize_71.mlir": 22, "Dialect/Tensor/canonicalize_27.mlir": 25, "Dialect/Tensor/canonicalize_38.mlir": 11, "Dialect/Tensor/canonicalize_20.mlir": 24, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 12, "Dialect/Tensor/canonicalize_72.mlir": 18, "Dialect/Tensor/canonicalize_21.mlir": 10, "Dialect/Tensor/canonicalize_10.mlir": 130, "Dialect/Tensor/bufferize_12.mlir": 10, "Dialect/Tensor/one-shot-bufferize_4.mlir": 16, "Dialect/Tensor/canonicalize_65.mlir": 9, "Dialect/Tensor/bufferize_24.mlir": 14, "Dialect/Tensor/canonicalize_84.mlir": 20, "Dialect/Tensor/canonicalize_7.mlir": 12, "Dialect/Tensor/split-padding_1.mlir": 15, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 23, "Dialect/Tensor/bufferize_11.mlir": 11, "Dialect/Tensor/canonicalize_39.mlir": 13, "Dialect/Tensor/one-shot-bufferize_0.mlir": 39, "Dialect/Tensor/canonicalize_92.mlir": 8, "Dialect/Tensor/bufferize_10.mlir": 12, "Dialect/Tensor/canonicalize_0.mlir": 12, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 21, "Dialect/Tensor/canonicalize_29.mlir": 34, "Dialect/Tensor/canonicalize_6.mlir": 12, "Dialect/Tensor/one-shot-bufferize_7.mlir": 29, "Dialect/Tensor/canonicalize_45.mlir": 11, "Dialect/Tensor/canonicalize_32.mlir": 19, "Dialect/Tensor/canonicalize_83.mlir": 8, "Dialect/Tensor/canonicalize_74.mlir": 22, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 16, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 12, "Dialect/Tensor/canonicalize_56.mlir": 11, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 21, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 49, "Dialect/Tensor/canonicalize_59.mlir": 11, "Dialect/Tensor/canonicalize_96.mlir": 9, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 17, "Dialect/Tensor/canonicalize_91.mlir": 22, "Dialect/Tensor/canonicalize_46.mlir": 11, "Dialect/Tensor/bufferize_30.mlir": 17, "Dialect/Tensor/canonicalize_93.mlir": 10, "Dialect/Tensor/canonicalize_89.mlir": 22, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 20, "Dialect/Tensor/canonicalize_62.mlir": 9, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 33, "Dialect/Tensor/bufferize_7.mlir": 7, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 14, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 16, "Dialect/Tensor/canonicalize_33.mlir": 15, "Dialect/Tensor/canonicalize_13.mlir": 12, "Dialect/Tensor/bufferize_3.mlir": 6, "Dialect/Tensor/bufferize_5.mlir": 7, "Dialect/Tensor/bufferize_29.mlir": 16, "Dialect/X86Vector/legalize-for-llvm.mlir": 82, "Dialect/X86Vector/roundtrip.mlir": 84, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 20, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 17, "Dialect/Tosa/constant-op-fold_14.mlir": 11, "Dialect/Tosa/broadcast.mlir": 156, "Dialect/Tosa/constant_folding.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 7, "Dialect/Tosa/constant-op-fold_24.mlir": 24, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 6, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 9, "Dialect/Tosa/constant-op-fold_27.mlir": 24, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 12, "Dialect/Tosa/canonicalize.mlir": 504, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 64, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 6, "Dialect/Tosa/constant-op-fold_36.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 10, "Dialect/Tosa/constant-op-fold_4.mlir": 10, "Dialect/Tosa/constrained_shapes.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 10, "Dialect/Tosa/quant-test.mlir": 18, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 6, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 12, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 22, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 12, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 7, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 14, "Dialect/Tosa/constant-op-fold_1.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 8, "Dialect/Tosa/constant-op-fold_9.mlir": 13, "Dialect/Tosa/ops.mlir": 601, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 10, "Dialect/Tosa/constant-op-fold_3.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 7, "Dialect/Tosa/constant-op-fold_15.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 9, "Dialect/Tosa/constant-op-fold_10.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 10, "Dialect/Tosa/constant-op-fold_17.mlir": 11, "Dialect/Tosa/constant-op-fold_21.mlir": 10, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 0, "Dialect/Tosa/constant-op-fold_2.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 14, "Dialect/Tosa/constant-op-fold_23.mlir": 13, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 10, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 6, "Dialect/Tosa/constant-op-fold_39.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 46, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 10, "Dialect/Tosa/constant-op-fold_33.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 38, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 12, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 10, "Dialect/Tosa/constant-op-fold_13.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 10, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 0, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 6, "Dialect/Tosa/constant-op-fold_32.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 30, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 39, "Dialect/Tosa/constant-op-fold_25.mlir": 24, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 10, "Dialect/Tosa/constant-op-fold_19.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 10, "Dialect/Tosa/constant-op-fold_31.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 39, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 10, "Dialect/Tosa/constant-op-fold_35.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 19, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 6, "Dialect/Tosa/constant-op-fold_30.mlir": 7, "Dialect/Tosa/constant-op-fold_12.mlir": 11, "Dialect/Tosa/constant-op-fold_18.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 6, "Dialect/Tosa/constant-op-fold_34.mlir": 9, "Dialect/Tosa/constant-op-fold_7.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 6, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 12, "Dialect/Tosa/constant-op-fold_28.mlir": 24, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 7, "Dialect/Tosa/constant-op-fold_40.mlir": 12, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 10, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 12, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 7, "Dialect/Tosa/constant-op-fold_5.mlir": 13, "Dialect/Tosa/constant-op-fold_20.mlir": 10, "Dialect/Tosa/constant-op-fold_0.mlir": 116, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 14, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 10, "Dialect/Tosa/inlining.mlir": 96, "Dialect/Tosa/constant-op-fold_37.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 28, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_93.mlir": 31, "Dialect/Tosa/constant-op-fold_26.mlir": 24, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 0, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 14, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 14, "Dialect/Tosa/constant-op-fold_8.mlir": 10, "Dialect/Tosa/constant-op-fold_38.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 7, "Dialect/Tosa/constant-op-fold_11.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 6, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 8, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 8, "Dialect/Tosa/constant-op-fold_29.mlir": 24, "Dialect/Tosa/constant-op-fold_22.mlir": 13, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 9, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 10, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 7, "Dialect/Tosa/constant-op-fold_16.mlir": 11, "Dialect/Tosa/constant-op-fold_6.mlir": 13, "Dialect/MemRef/simplify-extract-strided-metadata_10.mlir": 10, "Dialect/MemRef/canonicalize_48.mlir": 22, "Dialect/MemRef/canonicalize_41.mlir": 80, "Dialect/MemRef/canonicalize_9.mlir": 22, "Dialect/MemRef/expand-ops_1.mlir": 9, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 13, "Dialect/MemRef/simplify-extract-strided-metadata_8.mlir": 44, "Dialect/MemRef/fold-memref-alias-ops_12.mlir": 23, "Dialect/MemRef/canonicalize_22.mlir": 11, "Dialect/MemRef/fold-memref-alias-ops_17.mlir": 37, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 15, "Dialect/MemRef/canonicalize_44.mlir": 18, "Dialect/MemRef/canonicalize_5.mlir": 22, "Dialect/MemRef/canonicalize_2.mlir": 9, "Dialect/MemRef/canonicalize_25.mlir": 11, "Dialect/MemRef/canonicalize_8.mlir": 22, "Dialect/MemRef/fold-memref-alias-ops_8.mlir": 27, "Dialect/MemRef/simplify-extract-strided-metadata_14.mlir": 14, "Dialect/MemRef/canonicalize_14.mlir": 15, "Dialect/MemRef/canonicalize_26.mlir": 11, "Dialect/MemRef/canonicalize_37.mlir": 21, "Dialect/MemRef/canonicalize_47.mlir": 20, "Dialect/MemRef/fold-memref-alias-ops_10.mlir": 22, "Dialect/MemRef/canonicalize_35.mlir": 9, "Dialect/MemRef/multibuffer_0.mlir": 28, "Dialect/MemRef/fold-memref-alias-ops_0.mlir": 15, "Dialect/MemRef/simplify-extract-strided-metadata_6.mlir": 35, "Dialect/MemRef/canonicalize_24.mlir": 11, "Dialect/MemRef/canonicalize_19.mlir": 10, "Dialect/MemRef/canonicalize_30.mlir": 9, "Dialect/MemRef/canonicalize_4.mlir": 23, "Dialect/MemRef/ops.mlir": 338, "Dialect/MemRef/canonicalize_36.mlir": 9, "Dialect/MemRef/simplify-extract-strided-metadata_13.mlir": 15, "Dialect/MemRef/canonicalize_3.mlir": 24, "Dialect/MemRef/canonicalize_40.mlir": 5, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 14, "Dialect/MemRef/canonicalize_15.mlir": 12, "Dialect/MemRef/fold-memref-alias-ops_1.mlir": 17, "Dialect/MemRef/multibuffer_2.mlir": 33, "Dialect/MemRef/fold-memref-alias-ops_19.mlir": 18, "Dialect/MemRef/simplify-extract-strided-metadata_19.mlir": 12, "Dialect/MemRef/fold-memref-alias-ops_3.mlir": 16, "Dialect/MemRef/canonicalize_49.mlir": 18, "Dialect/MemRef/simplify-extract-strided-metadata_16.mlir": 14, "Dialect/MemRef/canonicalize_42.mlir": 19, "Dialect/MemRef/expand-ops_2.mlir": 7, "Dialect/MemRef/canonicalize_11.mlir": 6, "Dialect/MemRef/canonicalize_50.mlir": 11, "Dialect/MemRef/canonicalize_17.mlir": 9, "Dialect/MemRef/fold-memref-alias-ops_11.mlir": 22, "Dialect/MemRef/canonicalize_18.mlir": 10, "Dialect/MemRef/fold-memref-alias-ops_18.mlir": 33, "Dialect/MemRef/simplify-extract-strided-metadata_4.mlir": 23, "Dialect/MemRef/canonicalize_31.mlir": 9, "Dialect/MemRef/canonicalize_16.mlir": 8, "Dialect/MemRef/canonicalize_1.mlir": 11, "Dialect/MemRef/canonicalize_12.mlir": 11, "Dialect/MemRef/fold-memref-alias-ops_9.mlir": 24, "Dialect/MemRef/simplify-extract-strided-metadata_17.mlir": 11, "Dialect/MemRef/transform-ops.mlir": 39, "Dialect/MemRef/canonicalize_23.mlir": 11, "Dialect/MemRef/fold-memref-alias-ops_5.mlir": 24, "Dialect/MemRef/canonicalize_28.mlir": 9, "Dialect/MemRef/simplify-extract-strided-metadata_15.mlir": 14, "Dialect/MemRef/canonicalize_43.mlir": 13, "Dialect/MemRef/canonicalize_34.mlir": 9, "Dialect/MemRef/simplify-extract-strided-metadata_7.mlir": 32, "Dialect/MemRef/canonicalize_27.mlir": 11, "Dialect/MemRef/canonicalize_38.mlir": 10, "Dialect/MemRef/canonicalize_20.mlir": 7, "Dialect/MemRef/canonicalize_21.mlir": 11, "Dialect/MemRef/fold-memref-alias-ops_16.mlir": 37, "Dialect/MemRef/canonicalize_10.mlir": 16, "Dialect/MemRef/subview.mlir": 232, "Dialect/MemRef/simplify-extract-strided-metadata_1.mlir": 22, "Dialect/MemRef/simplify-extract-strided-metadata_9.mlir": 32, "Dialect/MemRef/canonicalize_7.mlir": 22, "Dialect/MemRef/canonicalize_39.mlir": 9, "Dialect/MemRef/fold-memref-alias-ops_2.mlir": 14, "Dialect/MemRef/canonicalize_0.mlir": 11, "Dialect/MemRef/fold-memref-alias-ops_7.mlir": 20, "Dialect/MemRef/canonicalize_29.mlir": 9, "Dialect/MemRef/canonicalize_6.mlir": 22, "Dialect/MemRef/canonicalize_45.mlir": 23, "Dialect/MemRef/canonicalize_32.mlir": 27, "Dialect/MemRef/simplify-extract-strided-metadata_12.mlir": 29, "Dialect/MemRef/canonicalize_46.mlir": 23, "Dialect/MemRef/simplify-extract-strided-metadata_5.mlir": 24, "Dialect/MemRef/multibuffer_1.mlir": 27, "Dialect/MemRef/fold-memref-alias-ops_4.mlir": 20, "Dialect/MemRef/simplify-extract-strided-metadata_0.mlir": 16, "Dialect/MemRef/simplify-extract-strided-metadata_3.mlir": 22, "Dialect/MemRef/expand-ops_0.mlir": 9, "Dialect/MemRef/simplify-extract-strided-metadata_18.mlir": 24, "Dialect/MemRef/fold-memref-alias-ops_6.mlir": 19, "Dialect/MemRef/canonicalize_33.mlir": 6, "Dialect/MemRef/canonicalize_13.mlir": 14, "Dialect/MemRef/multibuffer_3.mlir": 27, "Dialect/MemRef/simplify-extract-strided-metadata_11.mlir": 29, "Dialect/MemRef/simplify-extract-strided-metadata_2.mlir": 27, "Dialect/SCF/for-loop-peeling_2.mlir": 26, "Dialect/SCF/loop-pipelining_5.mlir": 34, "Dialect/SCF/canonicalize_41.mlir": 62, "Dialect/SCF/parallel-loop-tiling_0.mlir": 24, "Dialect/SCF/canonicalize_9.mlir": 3, "Dialect/SCF/one-shot-bufferize_8.mlir": 9, "Dialect/SCF/one-shot-bufferize_10.mlir": 38, "Dialect/SCF/for-loop-canonicalization_15.mlir": 19, "Dialect/SCF/one-shot-bufferize_22.mlir": 47, "Dialect/SCF/parallel-loop-fusion_2.mlir": 70, "Dialect/SCF/parallel-loop-fusion_7.mlir": 24, "Dialect/SCF/for-loop-specialization_0.mlir": 29, "Dialect/SCF/parallel-loop-fusion_9.mlir": 58, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 8, "Dialect/SCF/one-shot-bufferize_6.mlir": 8, "Dialect/SCF/loop-pipelining_11.mlir": 108, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_2.mlir": 17, "Dialect/SCF/for-loop-canonicalization_2.mlir": 22, "Dialect/SCF/parallel-loop-fusion_8.mlir": 58, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 29, "Dialect/SCF/for-loop-peeling_4.mlir": 72, "Dialect/SCF/canonicalize_22.mlir": 16, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 54, "Dialect/SCF/one-shot-bufferize_2.mlir": 30, "Dialect/SCF/parallel-loop-fusion_4.mlir": 29, "Dialect/SCF/loop-pipelining_4.mlir": 29, "Dialect/SCF/parallel-loop-fusion_3.mlir": 29, "Dialect/SCF/canonicalize_44.mlir": 13, "Dialect/SCF/for-loop-to-while-loop_2.mlir": 17, "Dialect/SCF/canonicalize_5.mlir": 22, "Dialect/SCF/canonicalize_2.mlir": 31, "Dialect/SCF/for-loop-canonicalization_9.mlir": 21, "Dialect/SCF/control-flow-sink_1.mlir": 11, "Dialect/SCF/one-shot-bufferize_27.mlir": 16, "Dialect/SCF/canonicalize_25.mlir": 22, "Dialect/SCF/canonicalize_8.mlir": 3, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 33, "Dialect/SCF/one-shot-bufferize_14.mlir": 18, "Dialect/SCF/for-loop-canonicalization_1.mlir": 20, "Dialect/SCF/canonicalize_14.mlir": 38, "Dialect/SCF/parallel-loop-tiling_3.mlir": 21, "Dialect/SCF/one-shot-bufferize-analysis_3.mlir": 51, "Dialect/SCF/canonicalize_26.mlir": 22, "Dialect/SCF/parallel-loop-fusion_5.mlir": 19, "Dialect/SCF/canonicalize_37.mlir": 15, "Dialect/SCF/loop-unroll.mlir": 145, "Dialect/SCF/for-loop-canonicalization_3.mlir": 29, "Dialect/SCF/for-loop-canonicalization_18.mlir": 24, "Dialect/SCF/parallel-loop-fusion_0.mlir": 22, "Dialect/SCF/canonicalize_35.mlir": 19, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 15, "Dialect/SCF/for-loop-canonicalization_11.mlir": 22, "Dialect/SCF/transform-ops_1.mlir": 18, "Dialect/SCF/canonicalize_24.mlir": 18, "Dialect/SCF/for-loop-canonicalization_10.mlir": 21, "Dialect/SCF/canonicalize_19.mlir": 14, "Dialect/SCF/canonicalize_30.mlir": 42, "Dialect/SCF/parallel-loop-fusion_10.mlir": 40, "Dialect/SCF/canonicalize_4.mlir": 45, "Dialect/SCF/ops.mlir": 284, "Dialect/SCF/one-shot-bufferize_5.mlir": 27, "Dialect/SCF/for-loop-canonicalization_8.mlir": 20, "Dialect/SCF/canonicalize_36.mlir": 19, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 36, "Dialect/SCF/for-loop-peeling_3.mlir": 26, "Dialect/SCF/one-shot-bufferize_18.mlir": 46, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 29, "Dialect/SCF/canonicalize_3.mlir": 39, "Dialect/SCF/canonicalize_40.mlir": 97, "Dialect/SCF/one-shot-bufferize_9.mlir": 13, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 36, "Dialect/SCF/for-loop-peeling_0.mlir": 22, "Dialect/SCF/for-loop-canonicalization_6.mlir": 21, "Dialect/SCF/one-shot-bufferize_1.mlir": 29, "Dialect/SCF/loop-pipelining_8.mlir": 33, "Dialect/SCF/for-loop-canonicalization_16.mlir": 22, "Dialect/SCF/canonicalize_15.mlir": 19, "Dialect/SCF/transform-ops_3.mlir": 25, "Dialect/SCF/parallel-loop-tiling_2.mlir": 29, "Dialect/SCF/one-shot-bufferize_28.mlir": 17, "Dialect/SCF/for-loop-canonicalization_5.mlir": 19, "Dialect/SCF/one-shot-bufferize_15.mlir": 47, "Dialect/SCF/one-shot-bufferize-analysis_11.mlir": 35, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 21, "Dialect/SCF/one-shot-bufferize_24.mlir": 41, "Dialect/SCF/canonicalize_42.mlir": 96, "Dialect/SCF/one-shot-bufferize-analysis_4.mlir": 50, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 25, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_1.mlir": 13, "Dialect/SCF/canonicalize_11.mlir": 11, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 36, "Dialect/SCF/canonicalize_17.mlir": 6, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 29, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_3.mlir": 17, "Dialect/SCF/transform-ops_5.mlir": 43, "Dialect/SCF/canonicalize_18.mlir": 14, "Dialect/SCF/loop-pipelining_6.mlir": 37, "Dialect/SCF/canonicalize_31.mlir": 18, "Dialect/SCF/canonicalize_16.mlir": 6, "Dialect/SCF/canonicalize_1.mlir": 33, "Dialect/SCF/loop-pipelining_0.mlir": 29, "Dialect/SCF/one-shot-bufferize_20.mlir": 27, "Dialect/SCF/canonicalize_12.mlir": 27, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 31, "Dialect/SCF/one-shot-bufferize_19.mlir": 46, "Dialect/SCF/for-loop-to-while-loop_3.mlir": 35, "Dialect/SCF/canonicalize_23.mlir": 20, "Dialect/SCF/transform-ops_6.mlir": 30, "Dialect/SCF/for-loop-peeling_5.mlir": 31, "Dialect/SCF/for-loop-canonicalization_12.mlir": 38, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 15, "Dialect/SCF/one-shot-bufferize_25.mlir": 51, "Dialect/SCF/canonicalize_28.mlir": 17, "Dialect/SCF/loop-pipelining_3.mlir": 29, "Dialect/SCF/canonicalize_43.mlir": 21, "Dialect/SCF/for-loop-canonicalization_14.mlir": 22, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 21, "Dialect/SCF/canonicalize_34.mlir": 23, "Dialect/SCF/one-shot-bufferize_3.mlir": 26, "Dialect/SCF/parallel-loop-fusion_6.mlir": 24, "Dialect/SCF/transform-ops_2.mlir": 34, "Dialect/SCF/control-flow-sink_0.mlir": 13, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 33, "Dialect/SCF/for-loop-canonicalization_7.mlir": 22, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 15, "Dialect/SCF/canonicalize_27.mlir": 22, "Dialect/SCF/canonicalize_38.mlir": 10, "Dialect/SCF/canonicalize_20.mlir": 5, "Dialect/SCF/loop-pipelining_7.mlir": 30, "Dialect/SCF/canonicalize_21.mlir": 107, "Dialect/SCF/one-shot-bufferize_17.mlir": 73, "Dialect/SCF/canonicalize_10.mlir": 5, "Dialect/SCF/one-shot-bufferize_4.mlir": 15, "Dialect/SCF/loop-pipelining_2.mlir": 29, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 27, "Dialect/SCF/one-shot-bufferize-analysis_1.mlir": 30, "Dialect/SCF/for-loop-peeling_1.mlir": 28, "Dialect/SCF/canonicalize_7.mlir": 18, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 17, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 17, "Dialect/SCF/canonicalize_39.mlir": 16, "Dialect/SCF/one-shot-bufferize_0.mlir": 17, "Dialect/SCF/one-shot-bufferize_21.mlir": 21, "Dialect/SCF/one-shot-bufferize_11.mlir": 25, "Dialect/SCF/one-shot-bufferize_13.mlir": 26, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 12, "Dialect/SCF/canonicalize_0.mlir": 0, "Dialect/SCF/canonicalize_29.mlir": 28, "Dialect/SCF/canonicalize_6.mlir": 33, "Dialect/SCF/one-shot-bufferize_7.mlir": 14, "Dialect/SCF/parallel-loop-fusion_1.mlir": 55, "Dialect/SCF/canonicalize_45.mlir": 18, "Dialect/SCF/one-shot-bufferize_16.mlir": 51, "Dialect/SCF/canonicalize_32.mlir": 17, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 24, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_0.mlir": 13, "Dialect/SCF/for-loop-canonicalization_13.mlir": 39, "Dialect/SCF/transform-ops_0.mlir": 44, "Dialect/SCF/for-loop-canonicalization_0.mlir": 20, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 23, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 29, "Dialect/SCF/parallel-loop-tiling_1.mlir": 17, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 36, "Dialect/SCF/bufferize.mlir": 66, "Dialect/SCF/for-loop-canonicalization_17.mlir": 20, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 52, "Dialect/SCF/canonicalize_46.mlir": 17, "Dialect/SCF/parallel-loop-fusion_11.mlir": 59, "Dialect/SCF/foreach-thread-canonicalization.mlir": 71, "Dialect/SCF/one-shot-bufferize_23.mlir": 44, "Dialect/SCF/loop-pipelining_9.mlir": 39, "Dialect/SCF/loop-pipelining_10.mlir": 33, "Dialect/SCF/one-shot-bufferize_12.mlir": 26, "Dialect/SCF/transform-ops_4.mlir": 31, "Dialect/SCF/loop-range_0.mlir": 117, "Dialect/SCF/parallel-loop-specialization_0.mlir": 44, "Dialect/SCF/canonicalize_33.mlir": 36, "Dialect/SCF/control-flow-sink_2.mlir": 12, "Dialect/SCF/canonicalize_13.mlir": 19, "Dialect/SCF/for-loop-canonicalization_4.mlir": 20, "Dialect/SCF/one-shot-bufferize_26.mlir": 26, "Dialect/SCF/loop-pipelining_1.mlir": 35, "Dialect/ArmNeon/invalid_0.mlir": 0, "Dialect/ArmNeon/roundtrip.mlir": 37, "Dialect/LLVMIR/legalize-for-export.mlir": 37, "Dialect/LLVMIR/canonicalize_5.mlir": 40, "Dialect/LLVMIR/canonicalize_2.mlir": 16, "Dialect/LLVMIR/canonicalize_3.mlir": 23, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 12, "Dialect/LLVMIR/terminator.mlir": 10, "Dialect/LLVMIR/func_0.mlir": 185, "Dialect/LLVMIR/request-c-wrappers.mlir": 5, "Dialect/LLVMIR/callgraph_0.mlir": 77, "Dialect/LLVMIR/rocdl_0.mlir": 379, "Dialect/LLVMIR/canonicalize_0.mlir": 30, "Dialect/LLVMIR/canonicalize_6.mlir": 12, "Dialect/LLVMIR/layout_7.mlir": 5, "Dialect/LLVMIR/global_21.mlir": 9, "Dialect/LLVMIR/global_22.mlir": 9, "Dialect/LLVMIR/layout_11.mlir": 8, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 12, "Dialect/SparseTensor/roundtrip_encoding_1.mlir": 3, "Dialect/SparseTensor/sparse_vector_3.mlir": 17, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 11, "Dialect/SparseTensor/conversion_sparse2dense.mlir": 42, "Dialect/SparseTensor/sparse_parallel.mlir": 52, "Dialect/SparseTensor/dense.mlir": 52, "Dialect/SparseTensor/roundtrip_encoding_3.mlir": 3, "Dialect/SparseTensor/sparse_concat.mlir": 40, "Dialect/SparseTensor/sparse_outbuf.mlir": 46, "Dialect/SparseTensor/roundtrip_20.mlir": 9, "Dialect/SparseTensor/sparse_concat_codegen.mlir": 9, "Dialect/SparseTensor/sparse_vector_1.mlir": 17, "Dialect/SparseTensor/sparse_fill_zero.mlir": 30, "Dialect/SparseTensor/sparse_sddmm.mlir": 102, "Dialect/SparseTensor/sparse_2d.mlir": 314, "Dialect/SparseTensor/roundtrip_encoding_4.mlir": 3, "Dialect/SparseTensor/roundtrip_11.mlir": 10, "Dialect/SparseTensor/sparse_1d.mlir": 392, "Dialect/SparseTensor/roundtrip_19.mlir": 14, "Dialect/SparseTensor/roundtrip_6.mlir": 6, "Dialect/SparseTensor/sparse_index.mlir": 92, "Dialect/SparseTensor/sparse_nd.mlir": 17, "Dialect/SparseTensor/sparse_perm.mlir": 24, "Dialect/SparseTensor/sparse_lower.mlir": 20, "Dialect/SparseTensor/roundtrip_3.mlir": 6, "Dialect/SparseTensor/roundtrip_0.mlir": 6, "Dialect/SparseTensor/one_shot_bufferize_tensor_copy_insertion.mlir": 43, "Dialect/SparseTensor/roundtrip_15.mlir": 14, "Dialect/SparseTensor/roundtrip_24.mlir": 12, "Dialect/SparseTensor/sparse_reshape.mlir": 28, "Dialect/SparseTensor/roundtrip_10.mlir": 9, "Dialect/SparseTensor/roundtrip_13.mlir": 9, "Dialect/SparseTensor/sparse_vector_0.mlir": 16, "Dialect/SparseTensor/sparse_kernels.mlir": 119, "Dialect/SparseTensor/roundtrip_17.mlir": 10, "Dialect/SparseTensor/roundtrip_encoding_0.mlir": 3, "Dialect/SparseTensor/sparse_lower_col.mlir": 20, "Dialect/SparseTensor/sparse_transpose.mlir": 16, "Dialect/SparseTensor/roundtrip_7.mlir": 6, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 10, "Dialect/SparseTensor/roundtrip_8.mlir": 7, "Dialect/SparseTensor/roundtrip_14.mlir": 5, "Dialect/SparseTensor/sparse_int_ops.mlir": 192, "Dialect/SparseTensor/roundtrip_5.mlir": 7, "Dialect/SparseTensor/sparse_perm_lower.mlir": 15, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 11, "Dialect/SparseTensor/sparse_3d.mlir": 353, "Dialect/SparseTensor/conversion_sparse2sparse.mlir": 12, "Dialect/SparseTensor/roundtrip_encoding_6.mlir": 3, "Dialect/SparseTensor/roundtrip_18.mlir": 12, "Dialect/SparseTensor/invalid_45.mlir": 5, "Dialect/SparseTensor/roundtrip_21.mlir": 12, "Dialect/SparseTensor/sparse_affine.mlir": 57, "Dialect/SparseTensor/roundtrip_encoding_7.mlir": 3, "Dialect/SparseTensor/sparse_vector_peeled.mlir": 17, "Dialect/SparseTensor/roundtrip_4.mlir": 7, "Dialect/SparseTensor/sparse_fp_ops.mlir": 197, "Dialect/SparseTensor/sparse_scalars.mlir": 38, "Dialect/SparseTensor/sparse_expand.mlir": 68, "Dialect/SparseTensor/sparse_lower_inplace.mlir": 20, "Dialect/SparseTensor/sparse_vector_chain.mlir": 19, "Dialect/SparseTensor/fold.mlir": 32, "Dialect/SparseTensor/roundtrip_12.mlir": 9, "Dialect/SparseTensor/sorted_coo.mlir": 54, "Dialect/SparseTensor/roundtrip_22.mlir": 11, "Dialect/SparseTensor/sparse_vector_index.mlir": 46, "Dialect/SparseTensor/roundtrip_16.mlir": 12, "Dialect/SparseTensor/roundtrip_9.mlir": 6, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 9, "Dialect/SparseTensor/roundtrip_1.mlir": 4, "Dialect/SparseTensor/roundtrip_encoding_2.mlir": 3, "Dialect/SparseTensor/roundtrip_encoding_5.mlir": 3, "Dialect/SparseTensor/sparse_out.mlir": 127, "Dialect/SparseTensor/rewriting.mlir": 56, "Dialect/SparseTensor/codegen.mlir": 153, "Dialect/SparseTensor/invalid_46.mlir": 5, "Dialect/SparseTensor/roundtrip_23.mlir": 11, "Dialect/SparseTensor/sparse_vector_2.mlir": 20, "Dialect/SparseTensor/roundtrip_2.mlir": 6, "Dialect/SparseTensor/sparse_storage.mlir": 34, "Dialect/SparseTensor/sparse_vector_4.mlir": 16, "Dialect/SparseTensor/one_trip.mlir": 17, "Dialect/AMX/legalize-for-llvm.mlir": 86, "Dialect/AMX/invalid_0.mlir": 0, "Dialect/AMX/roundtrip.mlir": 83, "Dialect/Shape/canonicalize_48.mlir": 10, "Dialect/Shape/canonicalize_82.mlir": 13, "Dialect/Shape/canonicalize_41.mlir": 12, "Dialect/Shape/canonicalize_90.mlir": 6, "Dialect/Shape/canonicalize_9.mlir": 13, "Dialect/Shape/outline-shape-computation_0.mlir": 50, "Dialect/Shape/canonicalize_70.mlir": 9, "Dialect/Shape/bufferize_1.mlir": 14, "Dialect/Shape/outline-shape-computation_1.mlir": 50, "Dialect/Shape/canonicalize_80.mlir": 10, "Dialect/Shape/canonicalize_64.mlir": 15, "Dialect/Shape/canonicalize_79.mlir": 13, "Dialect/Shape/canonicalize_22.mlir": 11, "Dialect/Shape/canonicalize_54.mlir": 13, "Dialect/Shape/canonicalize_44.mlir": 16, "Dialect/Shape/canonicalize_5.mlir": 13, "Dialect/Shape/canonicalize_2.mlir": 14, "Dialect/Shape/canonicalize_81.mlir": 13, "Dialect/Shape/canonicalize_60.mlir": 15, "Dialect/Shape/canonicalize_25.mlir": 9, "Dialect/Shape/canonicalize_8.mlir": 10, "Dialect/Shape/canonicalize_61.mlir": 18, "Dialect/Shape/canonicalize_14.mlir": 13, "Dialect/Shape/canonicalize_26.mlir": 6, "Dialect/Shape/canonicalize_88.mlir": 11, "Dialect/Shape/canonicalize_37.mlir": 10, "Dialect/Shape/canonicalize_112.mlir": 12, "Dialect/Shape/canonicalize_47.mlir": 10, "Dialect/Shape/canonicalize_35.mlir": 14, "Dialect/Shape/canonicalize_57.mlir": 8, "Dialect/Shape/shape-to-shape_1.mlir": 6, "Dialect/Shape/canonicalize_103.mlir": 9, "Dialect/Shape/canonicalize_77.mlir": 17, "Dialect/Shape/canonicalize_24.mlir": 6, "Dialect/Shape/canonicalize_19.mlir": 9, "Dialect/Shape/canonicalize_30.mlir": 13, "Dialect/Shape/canonicalize_4.mlir": 13, "Dialect/Shape/ops.mlir": 530, "Dialect/Shape/canonicalize_36.mlir": 8, "Dialect/Shape/bufferize_0.mlir": 0, "Dialect/Shape/canonicalize_66.mlir": 6, "Dialect/Shape/canonicalize_87.mlir": 11, "Dialect/Shape/remove-shape-constraints_1.mlir": 14, "Dialect/Shape/canonicalize_3.mlir": 14, "Dialect/Shape/canonicalize_40.mlir": 15, "Dialect/Shape/canonicalize_105.mlir": 9, "Dialect/Shape/outline-shape-computation_2.mlir": 36, "Dialect/Shape/canonicalize_98.mlir": 8, "Dialect/Shape/canonicalize_63.mlir": 12, "Dialect/Shape/canonicalize_97.mlir": 11, "Dialect/Shape/canonicalize_15.mlir": 13, "Dialect/Shape/canonicalize_110.mlir": 18, "Dialect/Shape/canonicalize_102.mlir": 6, "Dialect/Shape/canonicalize_109.mlir": 14, "Dialect/Shape/canonicalize_106.mlir": 9, "Dialect/Shape/canonicalize_49.mlir": 7, "Dialect/Shape/canonicalize_99.mlir": 11, "Dialect/Shape/canonicalize_58.mlir": 8, "Dialect/Shape/canonicalize_95.mlir": 8, "Dialect/Shape/canonicalize_42.mlir": 15, "Dialect/Shape/canonicalize_85.mlir": 13, "Dialect/Shape/canonicalize_73.mlir": 9, "Dialect/Shape/canonicalize_11.mlir": 15, "Dialect/Shape/canonicalize_50.mlir": 14, "Dialect/Shape/remove-shape-constraints_3.mlir": 22, "Dialect/Shape/canonicalize_17.mlir": 14, "Dialect/Shape/canonicalize_78.mlir": 17, "Dialect/Shape/canonicalize_68.mlir": 6, "Dialect/Shape/canonicalize_75.mlir": 14, "Dialect/Shape/canonicalize_18.mlir": 13, "Dialect/Shape/canonicalize_86.mlir": 11, "Dialect/Shape/canonicalize_31.mlir": 13, "Dialect/Shape/canonicalize_94.mlir": 9, "Dialect/Shape/outline-shape-computation_4.mlir": 55, "Dialect/Shape/canonicalize_69.mlir": 9, "Dialect/Shape/canonicalize_16.mlir": 9, "Dialect/Shape/canonicalize_1.mlir": 14, "Dialect/Shape/canonicalize_12.mlir": 13, "Dialect/Shape/canonicalize_76.mlir": 14, "Dialect/Shape/canonicalize_108.mlir": 7, "Dialect/Shape/canonicalize_23.mlir": 6, "Dialect/Shape/remove-shape-constraints_0.mlir": 0, "Dialect/Shape/canonicalize_52.mlir": 17, "Dialect/Shape/canonicalize_28.mlir": 12, "Dialect/Shape/canonicalize_55.mlir": 14, "Dialect/Shape/canonicalize_53.mlir": 14, "Dialect/Shape/canonicalize_43.mlir": 18, "Dialect/Shape/canonicalize_51.mlir": 13, "Dialect/Shape/canonicalize_34.mlir": 18, "Dialect/Shape/canonicalize_67.mlir": 9, "Dialect/Shape/canonicalize_100.mlir": 7, "Dialect/Shape/canonicalize_71.mlir": 9, "Dialect/Shape/canonicalize_27.mlir": 12, "Dialect/Shape/canonicalize_38.mlir": 8, "Dialect/Shape/canonicalize_20.mlir": 9, "Dialect/Shape/canonicalize_111.mlir": 7, "Dialect/Shape/canonicalize_72.mlir": 9, "Dialect/Shape/canonicalize_21.mlir": 8, "Dialect/Shape/canonicalize_10.mlir": 15, "Dialect/Shape/canonicalize_65.mlir": 9, "Dialect/Shape/canonicalize_84.mlir": 12, "Dialect/Shape/shape-to-shape_0.mlir": 6, "Dialect/Shape/canonicalize_7.mlir": 10, "Dialect/Shape/canonicalize_39.mlir": 18, "Dialect/Shape/canonicalize_92.mlir": 9, "Dialect/Shape/outline-shape-computation_5.mlir": 86, "Dialect/Shape/canonicalize_101.mlir": 6, "Dialect/Shape/canonicalize_0.mlir": 6, "Dialect/Shape/canonicalize_29.mlir": 9, "Dialect/Shape/canonicalize_6.mlir": 13, "Dialect/Shape/canonicalize_45.mlir": 17, "Dialect/Shape/canonicalize_32.mlir": 10, "Dialect/Shape/canonicalize_83.mlir": 11, "Dialect/Shape/canonicalize_74.mlir": 14, "Dialect/Shape/canonicalize_56.mlir": 11, "Dialect/Shape/canonicalize_107.mlir": 7, "Dialect/Shape/canonicalize_59.mlir": 18, "Dialect/Shape/canonicalize_96.mlir": 11, "Dialect/Shape/canonicalize_91.mlir": 6, "Dialect/Shape/canonicalize_46.mlir": 16, "Dialect/Shape/canonicalize_93.mlir": 9, "Dialect/Shape/canonicalize_89.mlir": 12, "Dialect/Shape/canonicalize_62.mlir": 18, "Dialect/Shape/outline-shape-computation_3.mlir": 13, "Dialect/Shape/canonicalize_104.mlir": 9, "Dialect/Shape/remove-shape-constraints_2.mlir": 14, "Dialect/Shape/canonicalize_33.mlir": 9, "Dialect/Shape/canonicalize_13.mlir": 6, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 9, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 9, "Dialect/NVGPU/optimize-shared-memory_0.mlir": 54, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 0, "Dialect/NVGPU/optimize-shared-memory_2.mlir": 53, "Dialect/NVGPU/optimize-shared-memory_1.mlir": 79, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 9, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 9, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 9, "Dialect/NVGPU/roundtrip.mlir": 39, "Dialect/NVGPU/optimize-shared-memory_3.mlir": 34, "Dialect/Transform/expensive-checks_0.mlir": 37, "Dialect/Transform/test-interpreter_2.mlir": 7, "Dialect/Transform/check-use-after-free_3.mlir": 30, "Dialect/Transform/test-interpreter_22.mlir": 34, "Dialect/Transform/test-interpreter_0.mlir": 1, "Dialect/Transform/check-use-after-free_2.mlir": 35, "Dialect/Transform/transform-state-extension_1.mlir": 10, "Dialect/Transform/test-interpreter_23.mlir": 34, "Dialect/Transform/test-interpreter_12.mlir": 55, "Dialect/Transform/test-interpreter_1.mlir": 7, "Dialect/Transform/test-interpreter_25.mlir": 45, "Dialect/Transform/test-interpreter_14.mlir": 29, "Dialect/Transform/test-interpreter_5.mlir": 13, "Dialect/Transform/test-interpreter_10.mlir": 47, "Dialect/Transform/transform-state-extension_2.mlir": 11, "Dialect/Transform/check-use-after-free_5.mlir": 14, "Dialect/Transform/test-interpreter_13.mlir": 60, "Dialect/Transform/check-use-after-free_1.mlir": 18, "Dialect/Transform/test-interpreter_24.mlir": 34, "Dialect/Transform/expensive-checks_3.mlir": 12, "Dialect/Transform/test-interpreter_29.mlir": 16, "Dialect/Transform/ops.mlir": 40, "Dialect/Transform/selective-targeting_1.mlir": 73, "Dialect/Transform/test-interpreter_18.mlir": 36, "Dialect/Transform/selective-targeting_0.mlir": 127, "Dialect/Transform/test-interpreter_27.mlir": 63, "Dialect/Transform/expensive-checks_2.mlir": 13, "Dialect/Transform/test-interpreter_31.mlir": 34, "Dialect/Transform/test-interpreter_30.mlir": 32, "Dialect/Transform/check-use-after-free_4.mlir": 17, "Dialect/Transform/test-interpreter_8.mlir": 40, "Dialect/Transform/test-interpreter_21.mlir": 67, "Dialect/Transform/test-dialect-injection.mlir": 8, "Dialect/Transform/check-use-after-free_0.mlir": 18, "Dialect/Transform/transform-state-extension_0.mlir": 12, "Dialect/Transform/test-interpreter_20.mlir": 34, "Dialect/Transform/test-interpreter_11.mlir": 64, "Dialect/Transform/test-interpreter_28.mlir": 22, "Dialect/Transform/test-interpreter_6.mlir": 15, "Dialect/Transform/test-interpreter_26.mlir": 38, "Dialect/Transform/expensive-checks_1.mlir": 63, "Dialect/Transform/selective-targeting_2.mlir": 40, "Dialect/Transform/test-interpreter_17.mlir": 34, "Dialect/Transform/test-interpreter_16.mlir": 35, "Dialect/Transform/test-interpreter_4.mlir": 17, "Dialect/Transform/test-interpreter_9.mlir": 47, "Dialect/Transform/test-interpreter_7.mlir": 39, "Dialect/Transform/test-interpreter_3.mlir": 10, "Dialect/Transform/test-interpreter_19.mlir": 34, "Dialect/Transform/test-interpreter_15.mlir": 41, "Dialect/Builtin/canonicalize.mlir": 24, "Dialect/Builtin/types.mlir": 30, "Dialect/Builtin/invalid_2.mlir": 0, "Dialect/PDLInterp/ops_3.mlir": 10, "Dialect/PDLInterp/ops_0.mlir": 0, "Dialect/PDLInterp/ops_4.mlir": 9, "Dialect/PDLInterp/ops_1.mlir": 40, "Dialect/PDLInterp/ops_2.mlir": 19, "Dialect/DLTI/roundtrip.mlir": 24, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 14, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 17, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 32, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 19, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 35, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 26, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 47, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 18, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 16, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 18, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 34, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 15, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 28, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 32, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 28, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 18, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 26, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 24, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 66, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 34, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 14, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 66, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 24, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 29, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 14, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 28, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 44, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 29, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 38, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 36, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 4, "Dialect/SPIRV/IR/structure-ops_20.mlir": 16, "Dialect/SPIRV/IR/cast-ops_10.mlir": 7, "Dialect/SPIRV/IR/cast-ops_33.mlir": 5, "Dialect/SPIRV/IR/logical-ops_20.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 4, "Dialect/SPIRV/IR/structure-ops_51.mlir": 13, "Dialect/SPIRV/IR/gl-ops_24.mlir": 6, "Dialect/SPIRV/IR/gl-ops_8.mlir": 10, "Dialect/SPIRV/IR/structure-ops_63.mlir": 16, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 16, "Dialect/SPIRV/IR/gl-ops_7.mlir": 102, "Dialect/SPIRV/IR/types_59.mlir": 3, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 9, "Dialect/SPIRV/IR/logical-ops_13.mlir": 78, "Dialect/SPIRV/IR/composite-ops_13.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 14, "Dialect/SPIRV/IR/cast-ops_15.mlir": 7, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 7, "Dialect/SPIRV/IR/composite-ops_2.mlir": 8, "Dialect/SPIRV/IR/gl-ops_25.mlir": 6, "Dialect/SPIRV/IR/logical-ops_24.mlir": 7, "Dialect/SPIRV/IR/image-ops_7.mlir": 5, "Dialect/SPIRV/IR/cast-ops_18.mlir": 7, "Dialect/SPIRV/IR/structure-ops_30.mlir": 3, "Dialect/SPIRV/IR/structure-ops_60.mlir": 16, "Dialect/SPIRV/IR/structure-ops_18.mlir": 32, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 3, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 8, "Dialect/SPIRV/IR/memory-ops_27.mlir": 27, "Dialect/SPIRV/IR/types_38.mlir": 3, "Dialect/SPIRV/IR/cast-ops_12.mlir": 6, "Dialect/SPIRV/IR/types_25.mlir": 3, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 5, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 3, "Dialect/SPIRV/IR/target-env.mlir": 105, "Dialect/SPIRV/IR/structure-ops_0.mlir": 22, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 16, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 7, "Dialect/SPIRV/IR/group-ops_11.mlir": 5, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 10, "Dialect/SPIRV/IR/bit-ops_8.mlir": 14, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 6, "Dialect/SPIRV/IR/structure-ops_4.mlir": 32, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 88, "Dialect/SPIRV/IR/cast-ops_14.mlir": 7, "Dialect/SPIRV/IR/bit-ops_6.mlir": 14, "Dialect/SPIRV/IR/gl-ops_12.mlir": 7, "Dialect/SPIRV/IR/types_20.mlir": 9, "Dialect/SPIRV/IR/types_66.mlir": 3, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 9, "Dialect/SPIRV/IR/composite-ops_28.mlir": 8, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 49, "Dialect/SPIRV/IR/group-ops_9.mlir": 6, "Dialect/SPIRV/IR/composite-ops_11.mlir": 7, "Dialect/SPIRV/IR/types_15.mlir": 9, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 7, "Dialect/SPIRV/IR/logical-ops_0.mlir": 7, "Dialect/SPIRV/IR/composite-ops_0.mlir": 8, "Dialect/SPIRV/IR/types_85.mlir": 0, "Dialect/SPIRV/IR/types_70.mlir": 3, "Dialect/SPIRV/IR/types_60.mlir": 3, "Dialect/SPIRV/IR/structure-ops_57.mlir": 16, "Dialect/SPIRV/IR/image-ops_8.mlir": 6, "Dialect/SPIRV/IR/structure-ops_12.mlir": 36, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 7, "Dialect/SPIRV/IR/types_69.mlir": 3, "Dialect/SPIRV/IR/memory-ops_0.mlir": 62, "Dialect/SPIRV/IR/structure-ops_68.mlir": 23, "Dialect/SPIRV/IR/memory-ops_54.mlir": 6, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 8, "Dialect/SPIRV/IR/structure-ops_25.mlir": 6, "Dialect/SPIRV/IR/misc-ops_3.mlir": 5, "Dialect/SPIRV/IR/bit-ops_5.mlir": 7, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 8, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 3, "Dialect/SPIRV/IR/logical-ops_19.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 10, "Dialect/SPIRV/IR/cast-ops_0.mlir": 30, "Dialect/SPIRV/IR/memory-ops_12.mlir": 46, "Dialect/SPIRV/IR/gl-ops_13.mlir": 7, "Dialect/SPIRV/IR/image-ops_13.mlir": 0, "Dialect/SPIRV/IR/logical-ops_22.mlir": 7, "Dialect/SPIRV/IR/bit-ops_1.mlir": 10, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 3, "Dialect/SPIRV/IR/logical-ops_23.mlir": 7, "Dialect/SPIRV/IR/structure-ops_27.mlir": 7, "Dialect/SPIRV/IR/composite-ops_12.mlir": 7, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 11, "Dialect/SPIRV/IR/gl-ops_9.mlir": 7, "Dialect/SPIRV/IR/gl-ops_30.mlir": 10, "Dialect/SPIRV/IR/cast-ops_25.mlir": 5, "Dialect/SPIRV/IR/types_55.mlir": 3, "Dialect/SPIRV/IR/logical-ops_3.mlir": 12, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 8, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 20, "Dialect/SPIRV/IR/memory-ops_13.mlir": 38, "Dialect/SPIRV/IR/logical-ops_8.mlir": 13, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 20, "Dialect/SPIRV/IR/structure-ops_45.mlir": 70, "Dialect/SPIRV/IR/bit-ops_12.mlir": 7, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 3, "Dialect/SPIRV/IR/memory-ops_38.mlir": 5, "Dialect/SPIRV/IR/bit-ops_10.mlir": 14, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 4, "Dialect/SPIRV/IR/cast-ops_24.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 30, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 10, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 14, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 7, "Dialect/SPIRV/IR/logical-ops_26.mlir": 7, "Dialect/SPIRV/IR/types_58.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 7, "Dialect/SPIRV/IR/group-ops_3.mlir": 8, "Dialect/SPIRV/IR/gl-ops_6.mlir": 10, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 7, "Dialect/SPIRV/IR/types_53.mlir": 3, "Dialect/SPIRV/IR/structure-ops_29.mlir": 11, "Dialect/SPIRV/IR/cast-ops_20.mlir": 7, "Dialect/SPIRV/IR/bit-ops_15.mlir": 8, "Dialect/SPIRV/IR/availability.mlir": 35, "Dialect/SPIRV/IR/types_0.mlir": 9, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 7, "Dialect/SPIRV/IR/gl-ops_10.mlir": 7, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 5, "Dialect/SPIRV/IR/structure-ops_47.mlir": 16, "Dialect/SPIRV/IR/cast-ops_13.mlir": 7, "Dialect/SPIRV/IR/composite-ops_29.mlir": 8, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 29, "Dialect/SPIRV/IR/memory-ops_37.mlir": 17, "Dialect/SPIRV/IR/composite-ops_35.mlir": 8, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 11, "Dialect/SPIRV/IR/cast-ops_16.mlir": 7, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 3, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 48, "Dialect/SPIRV/IR/structure-ops_36.mlir": 28, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 23, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 3, "Dialect/SPIRV/IR/bit-ops_0.mlir": 7, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 46, "Dialect/SPIRV/IR/logical-ops_4.mlir": 28, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 21, "Dialect/SPIRV/IR/image-ops_1.mlir": 9, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 9, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 11, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 25, "Dialect/SPIRV/IR/composite-ops_1.mlir": 8, "Dialect/SPIRV/IR/types_65.mlir": 3, "Dialect/SPIRV/IR/memory-ops_40.mlir": 18, "Dialect/SPIRV/IR/cast-ops_11.mlir": 7, "Dialect/SPIRV/IR/types_71.mlir": 3, "Dialect/SPIRV/IR/cast-ops_8.mlir": 7, "Dialect/SPIRV/IR/memory-ops_39.mlir": 9, "Dialect/SPIRV/IR/gl-ops_14.mlir": 7, "Dialect/SPIRV/IR/group-ops_2.mlir": 8, "Dialect/SPIRV/IR/composite-ops_27.mlir": 8, "Dialect/SPIRV/IR/group-ops_1.mlir": 8, "Dialect/SPIRV/IR/cast-ops_19.mlir": 7, "Dialect/SPIRV/IR/cast-ops_7.mlir": 7, "Dialect/SPIRV/IR/cast-ops_23.mlir": 7, "Dialect/SPIRV/IR/types_57.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 11, "Dialect/SPIRV/IR/gl-ops_11.mlir": 7, "Dialect/SPIRV/IR/gl-ops_5.mlir": 48, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 14, "Dialect/SPIRV/IR/structure-ops_67.mlir": 23, "Dialect/SPIRV/IR/structure-ops_26.mlir": 10, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 20, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 16, "Dialect/SPIRV/IR/memory-ops_26.mlir": 26, "Dialect/SPIRV/IR/memory-ops_53.mlir": 6, "Dialect/SPIRV/IR/bit-ops_3.mlir": 18, "Dialect/SPIRV/IR/composite-ops_34.mlir": 15, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 125, "Dialect/SPIRV/IR/types_56.mlir": 3, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 7, "Dialect/SPIRV/IR/gl-ops_0.mlir": 10, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 6, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 16, "Dialect/SPIRV/IR/group-ops_10.mlir": 5, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 10, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 6, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 67, "Dialect/SPIRV/IR/logical-ops_25.mlir": 7, "Dialect/SPIRV/IR/gl-ops_18.mlir": 7, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 8, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 6, "Dialect/SPIRV/IR/cast-ops_29.mlir": 5, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 38, "Dialect/SPIRV/IR/structure-ops_28.mlir": 8, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 4, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 7, "Dialect/SPIRV/IR/bit-ops_16.mlir": 8, "Dialect/SPIRV/IR/types_54.mlir": 3, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 3, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 13, "Dialect/SPIRV/IR/types_40.mlir": 54, "Dialect/SPIRV/IR/gl-ops_15.mlir": 7, "Dialect/SPIRV/IR/cast-ops_21.mlir": 6, "Dialect/SPIRV/IR/types_64.mlir": 3, "Dialect/SPIRV/IR/gl-ops_19.mlir": 15, "Dialect/SPIRV/IR/cast-ops_6.mlir": 7, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 15, "Dialect/SPIRV/IR/logical-ops_1.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 7, "Dialect/SPIRV/IR/group-ops_7.mlir": 6, "Dialect/SPIRV/IR/bit-ops_13.mlir": 8, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 7, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 8, "Dialect/SPIRV/IR/gl-ops_29.mlir": 14, "Dialect/SPIRV/IR/gl-ops_16.mlir": 7, "Dialect/SPIRV/IR/group-ops_8.mlir": 6, "Dialect/SPIRV/IR/cast-ops_17.mlir": 7, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 11, "Dialect/SPIRV/IR/structure-ops_1.mlir": 8, "Dialect/SPIRV/IR/gl-ops_17.mlir": 7, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 7, "Dialect/SPIRV/IR/composite-ops_14.mlir": 7, "Dialect/SPIRV/IR/memory-ops_52.mlir": 31, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 9, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 52, "Dialect/SPIRV/IR/logical-ops_2.mlir": 7, "Dialect/SPIRV/IR/memory-ops_41.mlir": 18, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 9, "Dialect/SPIRV/IR/group-ops_0.mlir": 6, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 11, "Dialect/SPIRV/IR/composite-ops_3.mlir": 6, "Dialect/SPIRV/IR/image-ops_0.mlir": 8, "Dialect/SPIRV/IR/cast-ops_9.mlir": 7, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 14, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 7, "Dialect/SPIRV/IR/structure-ops_46.mlir": 8, "Dialect/SPIRV/IR/misc-ops_0.mlir": 7, "Dialect/SPIRV/IR/logical-ops_21.mlir": 7, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 40, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 191, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 10, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 17, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 27, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 46, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 35, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 11, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 20, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 27, "Dialect/SPIRV/Transforms/inlining_0.mlir": 15, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 22, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 18, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 34, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 14, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 38, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 10, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 35, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 34, "Dialect/SPIRV/Transforms/canonicalize_24.mlir": 36, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 11, "Dialect/SPIRV/Transforms/inlining_1.mlir": 21, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 34, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 13, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 47, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 38, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 13, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 79, "Dialect/SPIRV/Transforms/inlining_4.mlir": 26, "Dialect/SPIRV/Transforms/inlining_3.mlir": 26, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 9, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 38, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 91, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 12, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 16, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 86, "Dialect/SPIRV/Transforms/canonicalize_18.mlir": 36, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 34, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 86, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 28, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 10, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 11, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 43, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 46, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 35, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 77, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 38, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 11, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 14, "Dialect/SPIRV/Transforms/abi-interface.mlir": 11, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 16, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 10, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 57, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 22, "Dialect/SPIRV/Transforms/inlining_2.mlir": 38, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 34, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 15, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 22, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 35, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 22, "Dialect/SPIRV/Transforms/inlining_5.mlir": 28, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 22, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 189, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 51, "Dialect/SPIRV/Transforms/inlining_7.mlir": 72, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 22, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 10, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 22, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 78, "Dialect/SPIRV/Transforms/inlining_6.mlir": 28, "Dialect/AMDGPU/ops.mlir": 116, "Dialect/AMDGPU/invalid_0.mlir": 0, "Dialect/OpenMP/canonicalize_5.mlir": 4, "Dialect/OpenMP/canonicalize_2.mlir": 9, "Dialect/OpenMP/canonicalize_8.mlir": 9, "Dialect/OpenMP/canonicalize_4.mlir": 11, "Dialect/OpenMP/ops.mlir": 1616, "Dialect/OpenMP/canonicalize_3.mlir": 11, "Dialect/OpenMP/canonicalize_1.mlir": 6, "Dialect/OpenMP/canonicalize_7.mlir": 8, "Dialect/OpenMP/canonicalize_0.mlir": 6, "Dialect/OpenMP/canonicalize_6.mlir": 5, "Dialect/Linalg/transform-op-split_1.mlir": 40, "Dialect/Linalg/canonicalize-duplicate-inputs_13.mlir": 47, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 56, "Dialect/Linalg/vectorization_33.mlir": 42, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 36, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 19, "Dialect/Linalg/collapse-dim_0.mlir": 15, "Dialect/Linalg/tile-and-distribute_1.mlir": 17, "Dialect/Linalg/named-ops_25.mlir": 30, "Dialect/Linalg/transform-promotion_2.mlir": 45, "Dialect/Linalg/transform-op-vectorize_0.mlir": 51, "Dialect/Linalg/transform-op-vectorize_1.mlir": 114, "Dialect/Linalg/canonicalize_9.mlir": 50, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 18, "Dialect/Linalg/one-shot-bufferize_8.mlir": 23, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 17, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 27, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 16, "Dialect/Linalg/transform-patterns_0.mlir": 134, "Dialect/Linalg/transform-op-multitile-sizes_1.mlir": 35, "Dialect/Linalg/bufferize_1.mlir": 18, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 28, "Dialect/Linalg/transform-op-match_0.mlir": 31, "Dialect/Linalg/vectorization_26.mlir": 41, "Dialect/Linalg/one-shot-bufferize_10.mlir": 23, "Dialect/Linalg/named-ops_19.mlir": 18, "Dialect/Linalg/transform-op-split-reduction-by-scaling.mlir": 37, "Dialect/Linalg/hoisting_2.mlir": 166, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 86, "Dialect/Linalg/transform-op-scalarize.mlir": 36, "Dialect/Linalg/hoisting_3.mlir": 196, "Dialect/Linalg/reshape_control_fusion_0.mlir": 36, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 32, "Dialect/Linalg/parallel-loops_2.mlir": 10, "Dialect/Linalg/lower-pad-tensor_0.mlir": 19, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 45, "Dialect/Linalg/drop-unit-extent-dims_25.mlir": 21, "Dialect/Linalg/one-shot-bufferize_6.mlir": 111, "Dialect/Linalg/reshape_fusion_12.mlir": 28, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 101, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 17, "Dialect/Linalg/tile-and-distribute_2.mlir": 17, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 24, "Dialect/Linalg/canonicalize_22.mlir": 45, "Dialect/Linalg/transform-op-fuse_2.mlir": 48, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 206, "Dialect/Linalg/tile-parallel.mlir": 16, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 93, "Dialect/Linalg/canonicalize-duplicate-inputs_10.mlir": 45, "Dialect/Linalg/transform-op-tile_0.mlir": 35, "Dialect/Linalg/one-shot-bufferize_2.mlir": 28, "Dialect/Linalg/detensorize_if_0.mlir": 53, "Dialect/Linalg/decompose-ops_3.mlir": 23, "Dialect/Linalg/promote_0.mlir": 107, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 24, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 37, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 22, "Dialect/Linalg/vectorization_19.mlir": 98, "Dialect/Linalg/canonicalize_5.mlir": 14, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 14, "Dialect/Linalg/named-ops_31.mlir": 30, "Dialect/Linalg/canonicalize_2.mlir": 30, "Dialect/Linalg/transform-op-vectorize_3.mlir": 30, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 22, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 13, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 56, "Dialect/Linalg/bufferize_6.mlir": 18, "Dialect/Linalg/named-ops_21.mlir": 15, "Dialect/Linalg/promote_1.mlir": 106, "Dialect/Linalg/vectorization_29.mlir": 44, "Dialect/Linalg/vectorization_10.mlir": 25, "Dialect/Linalg/fusion_7.mlir": 121, "Dialect/Linalg/vectorization_36.mlir": 41, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 56, "Dialect/Linalg/transform-op-interchange_1.mlir": 31, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 18, "Dialect/Linalg/canonicalize_25.mlir": 38, "Dialect/Linalg/canonicalize_8.mlir": 36, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 13, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 56, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 11, "Dialect/Linalg/hoisting_0.mlir": 130, "Dialect/Linalg/inline-scalar-operands_1.mlir": 18, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 17, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 56, "Dialect/Linalg/pad_fusion_0.mlir": 43, "Dialect/Linalg/tile-to-foreach-thread_3.mlir": 34, "Dialect/Linalg/named-ops_1.mlir": 31, "Dialect/Linalg/canonicalize_14.mlir": 18, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 33, "Dialect/Linalg/split_reduction_2.mlir": 19, "Dialect/Linalg/fusion-push-reshape_0.mlir": 20, "Dialect/Linalg/detensorize_br_operands_0.mlir": 50, "Dialect/Linalg/named-ops_28.mlir": 15, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 14, "Dialect/Linalg/named-ops_10.mlir": 20, "Dialect/Linalg/canonicalize_26.mlir": 50, "Dialect/Linalg/split_reduction_0.mlir": 18, "Dialect/Linalg/tile-and-peel-tensors.mlir": 56, "Dialect/Linalg/vectorize-convolution_3.mlir": 18, "Dialect/Linalg/named-ops_26.mlir": 15, "Dialect/Linalg/detensorize_0d.mlir": 110, "Dialect/Linalg/named-ops_2.mlir": 200, "Dialect/Linalg/reshape_fusion_4.mlir": 44, "Dialect/Linalg/namedop_conversion_1.mlir": 35, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 56, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 6, "Dialect/Linalg/generalize-named-ops_0.mlir": 16, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 115, "Dialect/Linalg/vectorize-convolution_6.mlir": 18, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 55, "Dialect/Linalg/vectorization_21.mlir": 34, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 18, "Dialect/Linalg/named-ops_29.mlir": 30, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 17, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 13, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 116, "Dialect/Linalg/canonicalize_24.mlir": 24, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 13, "Dialect/Linalg/canonicalize_19.mlir": 24, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 26, "Dialect/Linalg/canonicalize_30.mlir": 52, "Dialect/Linalg/named-ops_30.mlir": 15, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 59, "Dialect/Linalg/canonicalize_4.mlir": 40, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 56, "Dialect/Linalg/transform-op-split_2.mlir": 47, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 56, "Dialect/Linalg/generalize-named-ops_8.mlir": 8, "Dialect/Linalg/one-shot-bufferize_5.mlir": 23, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 25, "Dialect/Linalg/named-ops_9.mlir": 18, "Dialect/Linalg/transform-tile-and-fuse_1.mlir": 78, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 17, "Dialect/Linalg/bufferize_0.mlir": 15, "Dialect/Linalg/generalize-named-ops_10.mlir": 16, "Dialect/Linalg/vectorization_37.mlir": 41, "Dialect/Linalg/tile-to-foreach-thread_5.mlir": 41, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 56, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 17, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 67, "Dialect/Linalg/tile-zero.mlir": 19, "Dialect/Linalg/reshape_fusion_2.mlir": 20, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 20, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 12, "Dialect/Linalg/affine.mlir": 54, "Dialect/Linalg/reshape_fusion_5.mlir": 36, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 18, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 35, "Dialect/Linalg/drop-unit-extent-dims_22.mlir": 18, "Dialect/Linalg/canonicalize_3.mlir": 31, "Dialect/Linalg/resolve-shaped-type-result-dims_7.mlir": 26, "Dialect/Linalg/named-ops_43.mlir": 18, "Dialect/Linalg/one-shot-bufferize_9.mlir": 17, "Dialect/Linalg/transform-op-split-reduction.mlir": 35, "Dialect/Linalg/tile-to-foreach-thread_0.mlir": 35, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 17, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 56, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 45, "Dialect/Linalg/detensorize_if_1.mlir": 54, "Dialect/Linalg/convert-elementwise-to-linalg_2.mlir": 6, "Dialect/Linalg/drop-unit-extent-dims_23.mlir": 18, "Dialect/Linalg/vectorization_2.mlir": 32, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 72, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 18, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 14, "Dialect/Linalg/named-ops_3.mlir": 16, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 24, "Dialect/Linalg/reshape_fusion_9.mlir": 20, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 12, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 17, "Dialect/Linalg/tile.mlir": 96, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 45, "Dialect/Linalg/promote_2.mlir": 60, "Dialect/Linalg/fusion_5.mlir": 121, "Dialect/Linalg/hoisting_1.mlir": 160, "Dialect/Linalg/one-shot-bufferize_1.mlir": 13, "Dialect/Linalg/transform-tile-and-fuse_0.mlir": 75, "Dialect/Linalg/vectorize-convolution_7.mlir": 22, "Dialect/Linalg/fusion-push-reshape_2.mlir": 22, "Dialect/Linalg/transform-op-match_2.mlir": 35, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 45, "Dialect/Linalg/canonicalize_15.mlir": 16, "Dialect/Linalg/tile-to-foreach-thread_2.mlir": 34, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 22, "Dialect/Linalg/tile-and-distribute_5.mlir": 17, "Dialect/Linalg/named-ops_11.mlir": 18, "Dialect/Linalg/vectorization_42.mlir": 41, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 56, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 26, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 30, "Dialect/Linalg/named-ops_32.mlir": 15, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 19, "Dialect/Linalg/fusion_4.mlir": 109, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 13, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 12, "Dialect/Linalg/fusion_12.mlir": 103, "Dialect/Linalg/tile-conv.mlir": 16, "Dialect/Linalg/convert-elementwise-to-linalg_5.mlir": 7, "Dialect/Linalg/tile-to-foreach-thread_6.mlir": 39, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 10, "Dialect/Linalg/vectorization_27.mlir": 51, "Dialect/Linalg/parallel-loops_1.mlir": 10, "Dialect/Linalg/vectorization_22.mlir": 35, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 14, "Dialect/Linalg/transform-op-interchange_0.mlir": 28, "Dialect/Linalg/generalize-named-ops_2.mlir": 20, "Dialect/Linalg/vectorization_30.mlir": 41, "Dialect/Linalg/transform-promotion_0.mlir": 95, "Dialect/Linalg/named-ops_15.mlir": 20, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 56, "Dialect/Linalg/named-ops_37.mlir": 30, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 21, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 22, "Dialect/Linalg/named-ops_16.mlir": 18, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 15, "Dialect/Linalg/tile-tensors_1.mlir": 39, "Dialect/Linalg/fusion-elementwise-ops_27.mlir": 40, "Dialect/Linalg/canonicalize_11.mlir": 5, "Dialect/Linalg/canonicalize_17.mlir": 22, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 33, "Dialect/Linalg/parallel-loops_0.mlir": 14, "Dialect/Linalg/reshape_fusion_1.mlir": 24, "Dialect/Linalg/vectorization_0.mlir": 0, "Dialect/Linalg/namedop_conversion_0.mlir": 21, "Dialect/Linalg/collapse-dim_1.mlir": 15, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 45, "Dialect/Linalg/bufferize_2.mlir": 19, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 56, "Dialect/Linalg/vectorization_9.mlir": 32, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 14, "Dialect/Linalg/canonicalize_18.mlir": 24, "Dialect/Linalg/fusion_11.mlir": 92, "Dialect/Linalg/vectorization_23.mlir": 27, "Dialect/Linalg/generalize-named-ops_6.mlir": 18, "Dialect/Linalg/named-ops_39.mlir": 30, "Dialect/Linalg/vectorization_12.mlir": 23, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 56, "Dialect/Linalg/vectorization_25.mlir": 29, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 36, "Dialect/Linalg/inline-scalar-operands_0.mlir": 18, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 14, "Dialect/Linalg/vectorization_14.mlir": 20, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 48, "Dialect/Linalg/vectorization_13.mlir": 23, "Dialect/Linalg/canonicalize_31.mlir": 22, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 13, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 17, "Dialect/Linalg/canonicalize-duplicate-inputs_11.mlir": 54, "Dialect/Linalg/named-ops_20.mlir": 30, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 86, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 30, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 16, "Dialect/Linalg/canonicalize_16.mlir": 10, "Dialect/Linalg/reshape_control_fusion_1.mlir": 48, "Dialect/Linalg/transform-op-decompose_0.mlir": 74, "Dialect/Linalg/canonicalize_1.mlir": 14, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 20, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 57, "Dialect/Linalg/vectorization_32.mlir": 33, "Dialect/Linalg/canonicalize_12.mlir": 30, "Dialect/Linalg/named-ops_23.mlir": 15, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 22, "Dialect/Linalg/named-ops_34.mlir": 15, "Dialect/Linalg/lower-pad-tensor_2.mlir": 13, "Dialect/Linalg/named-ops_13.mlir": 20, "Dialect/Linalg/fusion-elementwise-ops_31.mlir": 43, "Dialect/Linalg/fusion_8.mlir": 82, "Dialect/Linalg/lower-pad-tensor_1.mlir": 13, "Dialect/Linalg/vectorization_41.mlir": 58, "Dialect/Linalg/convert-elementwise-to-linalg_4.mlir": 7, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 19, "Dialect/Linalg/vectorization_7.mlir": 31, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 98, "Dialect/Linalg/transform-op-match_1.mlir": 21, "Dialect/Linalg/bufferize_4.mlir": 12, "Dialect/Linalg/fusion_2.mlir": 95, "Dialect/Linalg/vectorization_16.mlir": 27, "Dialect/Linalg/transform-ops.mlir": 34, "Dialect/Linalg/vectorization_15.mlir": 20, "Dialect/Linalg/vectorization_18.mlir": 80, "Dialect/Linalg/tile-and-distribute_0.mlir": 17, "Dialect/Linalg/canonicalize_23.mlir": 48, "Dialect/Linalg/named-ops_33.mlir": 30, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 6, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 42, "Dialect/Linalg/generalize-named-ops_9.mlir": 20, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 12, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 36, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 56, "Dialect/Linalg/generalize-named-ops_1.mlir": 18, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 56, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 10, "Dialect/Linalg/vectorization_38.mlir": 41, "Dialect/Linalg/named-ops_8.mlir": 20, "Dialect/Linalg/named-ops_6.mlir": 31, "Dialect/Linalg/canonicalize_28.mlir": 49, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 22, "Dialect/Linalg/vectorization_8.mlir": 36, "Dialect/Linalg/vectorization_24.mlir": 27, "Dialect/Linalg/fusion-indexed_1.mlir": 71, "Dialect/Linalg/standard.mlir": 34, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 56, "Dialect/Linalg/loops.mlir": 474, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 33, "Dialect/Linalg/tile-to-foreach-thread_4.mlir": 39, "Dialect/Linalg/reshape_fusion_10.mlir": 28, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 24, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 22, "Dialect/Linalg/canonicalize_34.mlir": 47, "Dialect/Linalg/vectorization_1.mlir": 32, "Dialect/Linalg/one-shot-bufferize_3.mlir": 19, "Dialect/Linalg/vectorization_6.mlir": 36, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 45, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 57, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 22, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 41, "Dialect/Linalg/vectorization_11.mlir": 25, "Dialect/Linalg/canonicalize-duplicate-inputs_5.mlir": 47, "Dialect/Linalg/fusion_10.mlir": 87, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 31, "Dialect/Linalg/transform-promotion_3.mlir": 49, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 35, "Dialect/Linalg/reshape_fusion_6.mlir": 46, "Dialect/Linalg/transform-op-tile_1.mlir": 46, "Dialect/Linalg/transform-op-pad_1.mlir": 35, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 26, "Dialect/Linalg/vectorize-convolution_0.mlir": 18, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 10, "Dialect/Linalg/detensorize_trivial.mlir": 24, "Dialect/Linalg/generalize-named-ops_7.mlir": 18, "Dialect/Linalg/canonicalize_27.mlir": 49, "Dialect/Linalg/fusion-2-level.mlir": 155, "Dialect/Linalg/generalize-named-ops_3.mlir": 18, "Dialect/Linalg/tile-tensors_2.mlir": 30, "Dialect/Linalg/vectorization_3.mlir": 32, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 183, "Dialect/Linalg/named-ops_44.mlir": 16, "Dialect/Linalg/tile-indexed_1.mlir": 18, "Dialect/Linalg/transform-op-pad_2.mlir": 35, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 21, "Dialect/Linalg/transform-op-split_0.mlir": 58, "Dialect/Linalg/canonicalize_20.mlir": 42, "Dialect/Linalg/vectorization_35.mlir": 41, "Dialect/Linalg/transform-op-multitile-sizes_0.mlir": 35, "Dialect/Linalg/canonicalize_21.mlir": 45, "Dialect/Linalg/fusion-indexed_2.mlir": 66, "Dialect/Linalg/generalize-named-ops_5.mlir": 18, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 14, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 26, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 48, "Dialect/Linalg/detensorize_if_2.mlir": 56, "Dialect/Linalg/transform-op-split_7.mlir": 45, "Dialect/Linalg/canonicalize_10.mlir": 42, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 57, "Dialect/Linalg/one-shot-bufferize_4.mlir": 13, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 11, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 15, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 12, "Dialect/Linalg/fusion-push-reshape_1.mlir": 30, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 56, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 19, "Dialect/Linalg/tile-to-foreach-thread_1.mlir": 34, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 16, "Dialect/Linalg/reshape_fusion_8.mlir": 40, "Dialect/Linalg/named-ops_40.mlir": 15, "Dialect/Linalg/vectorization_17.mlir": 27, "Dialect/Linalg/canonicalize-duplicate-inputs_4.mlir": 25, "Dialect/Linalg/vectorization_39.mlir": 41, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 58, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 18, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 56, "Dialect/Linalg/canonicalize_7.mlir": 31, "Dialect/Linalg/named-ops_35.mlir": 30, "Dialect/Linalg/detensorize_while.mlir": 43, "Dialect/Linalg/vectorization_44.mlir": 40, "Dialect/Linalg/one-shot-bufferize_0.mlir": 13, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 27, "Dialect/Linalg/named-ops_0.mlir": 31, "Dialect/Linalg/named-ops_7.mlir": 31, "Dialect/Linalg/one-shot-bufferize_11.mlir": 37, "Dialect/Linalg/generalize-named-ops_4.mlir": 18, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 30, "Dialect/Linalg/fusion-push-reshape_3.mlir": 43, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 13, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 27, "Dialect/Linalg/named-ops_38.mlir": 15, "Dialect/Linalg/vectorization_20.mlir": 38, "Dialect/Linalg/canonicalize_0.mlir": 34, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 75, "Dialect/Linalg/inlining.mlir": 17, "Dialect/Linalg/vectorization_31.mlir": 42, "Dialect/Linalg/transform-op-fuse_1.mlir": 44, "Dialect/Linalg/tile-scalarize-dynamic-dims_1.mlir": 166, "Dialect/Linalg/fusion_9.mlir": 102, "Dialect/Linalg/fusion_3.mlir": 109, "Dialect/Linalg/canonicalize_29.mlir": 50, "Dialect/Linalg/tile-and-distribute_3.mlir": 17, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 20, "Dialect/Linalg/canonicalize_6.mlir": 14, "Dialect/Linalg/vectorization_43.mlir": 38, "Dialect/Linalg/one-shot-bufferize_7.mlir": 47, "Dialect/Linalg/canonicalize-duplicate-inputs_12.mlir": 41, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 56, "Dialect/Linalg/named-ops_27.mlir": 30, "Dialect/Linalg/reshape_fusion_7.mlir": 0, "Dialect/Linalg/canonicalize_32.mlir": 27, "Dialect/Linalg/fusion-elementwise-ops_19.mlir": 45, "Dialect/Linalg/decompose-ops_1.mlir": 48, "Dialect/Linalg/transform-op-split_5.mlir": 35, "Dialect/Linalg/named-ops_24.mlir": 30, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 37, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 14, "Dialect/Linalg/named-ops_17.mlir": 18, "Dialect/Linalg/tile-indexed_0.mlir": 12, "Dialect/Linalg/named-ops_22.mlir": 30, "Dialect/Linalg/invalid_22.mlir": 0, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 13, "Dialect/Linalg/fusion_6.mlir": 174, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 11, "Dialect/Linalg/vectorization_40.mlir": 42, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 44, "Dialect/Linalg/reshape_fusion_0.mlir": 24, "Dialect/Linalg/decompose-ops_0.mlir": 44, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 36, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 12, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 21, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 24, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 19, "Dialect/Linalg/vectorization_5.mlir": 36, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 26, "Dialect/Linalg/vectorize-convolution_1.mlir": 18, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 11, "Dialect/Linalg/promotion_options_0.mlir": 39, "Dialect/Linalg/fusion_1.mlir": 95, "Dialect/Linalg/fusion-indexed_0.mlir": 98, "Dialect/Linalg/convert-elementwise-to-linalg_3.mlir": 7, "Dialect/Linalg/forward-vector-transfers.mlir": 244, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 28, "Dialect/Linalg/transform-op-generalize.mlir": 25, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 22, "Dialect/Linalg/hoisting_4.mlir": 182, "Dialect/Linalg/transform-op-vectorize_2.mlir": 115, "Dialect/Linalg/tile-and-distribute_4.mlir": 17, "Dialect/Linalg/hoisting_5.mlir": 55, "Dialect/Linalg/vectorization_4.mlir": 32, "Dialect/Linalg/transform-op-fuse_0.mlir": 40, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 27, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 69, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 56, "Dialect/Linalg/transform-op-split_6.mlir": 36, "Dialect/Linalg/roundtrip.mlir": 379, "Dialect/Linalg/tile-tensors_0.mlir": 18, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 19, "Dialect/Linalg/vectorization_34.mlir": 42, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 19, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 13, "Dialect/Linalg/one-shot-bufferize_12.mlir": 17, "Dialect/Linalg/tile-to-foreach-thread_7.mlir": 43, "Dialect/Linalg/canonicalize-duplicate-inputs_9.mlir": 19, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 14, "Dialect/Linalg/canonicalize-duplicate-inputs_7.mlir": 36, "Dialect/Linalg/transform-op-split_4.mlir": 37, "Dialect/Linalg/named-ops_12.mlir": 20, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 12, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 17, "Dialect/Linalg/transform-promotion_1.mlir": 96, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 20, "Dialect/Linalg/transform-op-pad_3.mlir": 35, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 56, "Dialect/Linalg/fusion_0.mlir": 95, "Dialect/Linalg/pad_fusion_1.mlir": 34, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 53, "Dialect/Linalg/bufferize_7.mlir": 28, "Dialect/Linalg/multisize-tiling-full.mlir": 105, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 98, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 18, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 56, "Dialect/Linalg/vectorize-convolution_2.mlir": 18, "Dialect/Linalg/reshape_fusion_3.mlir": 24, "Dialect/Linalg/named-ops_18.mlir": 20, "Dialect/Linalg/canonicalize_33.mlir": 22, "Dialect/Linalg/tile-and-distribute_6.mlir": 19, "Dialect/Linalg/canonicalize_13.mlir": 44, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 25, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 33, "Dialect/Linalg/bufferize_3.mlir": 19, "Dialect/Linalg/vectorize-convolution_4.mlir": 18, "Dialect/Linalg/decompose-ops_2.mlir": 22, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 11, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 13, "Dialect/Linalg/named-ops_36.mlir": 15, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 18, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 56, "Dialect/Linalg/transform-op-pad_0.mlir": 78, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 56, "Dialect/Linalg/vectorize-convolution_5.mlir": 18, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 31, "Dialect/Linalg/split_reduction_1.mlir": 22, "Dialect/Linalg/vectorization_28.mlir": 61, "Dialect/Linalg/named-ops_14.mlir": 20, "Dialect/Linalg/bufferize_5.mlir": 12, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 14, "Dialect/Linalg/library-calls.mlir": 42, "Dialect/Linalg/reshape_fusion_11.mlir": 22, "Dialect/Linalg/reshape_fusion_13.mlir": 23, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 0, "Dialect/ControlFlow/canonicalize_2.mlir": 5, "Dialect/ControlFlow/ops.mlir": 25, "Dialect/ControlFlow/canonicalize_3.mlir": 8, "Dialect/ControlFlow/canonicalize_1.mlir": 7, "Dialect/ControlFlow/canonicalize_0.mlir": 232, "Dialect/GPU/transform-gpu-failing_9.mlir": 42, "Dialect/GPU/transform-gpu_0.mlir": 57, "Dialect/GPU/sink-ops_0.mlir": 24, "Dialect/GPU/mapping_1.mlir": 47, "Dialect/GPU/transform-gpu-failing_1.mlir": 93, "Dialect/GPU/canonicalize_2.mlir": 104, "Dialect/GPU/outlining_2.mlir": 23, "Dialect/GPU/transform-gpu_3.mlir": 59, "Dialect/GPU/sink-ops_1.mlir": 23, "Dialect/GPU/ops.mlir": 400, "Dialect/GPU/outlining_4.mlir": 24, "Dialect/GPU/outlining_7.mlir": 31, "Dialect/GPU/invalid_15.mlir": 22, "Dialect/GPU/promotion_1.mlir": 12, "Dialect/GPU/transform-gpu-failing_0.mlir": 16, "Dialect/GPU/transform-gpu-failing_5.mlir": 55, "Dialect/GPU/canonicalize_1.mlir": 12, "Dialect/GPU/outlining_0.mlir": 35, "Dialect/GPU/mapping_0.mlir": 22, "Dialect/GPU/transform-gpu-failing_8.mlir": 69, "Dialect/GPU/transform-gpu-failing_10.mlir": 0, "Dialect/GPU/transform-gpu-failing_7.mlir": 79, "Dialect/GPU/int-range-interface.mlir": 180, "Dialect/GPU/all-reduce-max.mlir": 13, "Dialect/GPU/promotion_2.mlir": 12, "Dialect/GPU/outlining_5.mlir": 20, "Dialect/GPU/outlining_1.mlir": 45, "Dialect/GPU/transform-gpu-failing_4.mlir": 54, "Dialect/GPU/canonicalize_0.mlir": 151, "Dialect/GPU/promotion_0.mlir": 12, "Dialect/GPU/transform-gpu-failing_2.mlir": 93, "Dialect/GPU/sink-ops_2.mlir": 20, "Dialect/GPU/sink-ops_3.mlir": 25, "Dialect/GPU/transform-gpu-failing_3.mlir": 55, "Dialect/GPU/transform-gpu_1.mlir": 73, "Dialect/GPU/multiple-all-reduce.mlir": 37, "Dialect/GPU/outlining_3.mlir": 24, "Dialect/GPU/async-region.mlir": 207, "Dialect/GPU/transform-gpu_2.mlir": 63, "Dialect/GPU/transform-gpu-failing_6.mlir": 15, "Dialect/GPU/outlining_6.mlir": 25, "Dialect/GPU/all-reduce.mlir": 13, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 78, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 11, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 11, "Dialect/Async/ops.mlir": 133, "Dialect/Async/async-runtime-ref-counting.mlir": 192, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 17, "Dialect/Async/coro.mlir": 33, "Dialect/Async/async-to-async-runtime_1.mlir": 24, "Dialect/Async/async-to-async-runtime_7.mlir": 15, "Dialect/Async/runtime.mlir": 114, "Dialect/Async/async-to-async-runtime_3.mlir": 23, "Dialect/Async/async-to-async-runtime_0.mlir": 13, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 24, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 15, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 65, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 21, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 11, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 13, "Dialect/Async/async-to-async-runtime_6.mlir": 11, "Dialect/Async/async-to-async-runtime_2.mlir": 21, "Dialect/Async/async-parallel-for-canonicalize.mlir": 17, "Dialect/Async/verify_0.mlir": 2, "Dialect/Async/async-to-async-runtime_8.mlir": 13, "Dialect/Async/async-to-async-runtime_4.mlir": 14, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 15, "Dialect/Async/async-to-async-runtime_5.mlir": 20, "Dialect/Arith/canonicalize_41.mlir": 22, "Dialect/Arith/canonicalize_9.mlir": 8, "Dialect/Arith/expand-ops_1.mlir": 6, "Dialect/Arith/bufferize_1.mlir": 5, "Dialect/Arith/expand-ops_7.mlir": 6, "Dialect/Arith/expand-ops_4.mlir": 6, "Dialect/Arith/canonicalize_22.mlir": 18, "Dialect/Arith/canonicalize_44.mlir": 9, "Dialect/Arith/canonicalize_5.mlir": 48, "Dialect/Arith/canonicalize_2.mlir": 24, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 6, "Dialect/Arith/canonicalize_25.mlir": 32, "Dialect/Arith/canonicalize_8.mlir": 6, "Dialect/Arith/canonicalize_14.mlir": 8, "Dialect/Arith/canonicalize_26.mlir": 24, "Dialect/Arith/canonicalize_37.mlir": 8, "Dialect/Arith/canonicalize_35.mlir": 14, "Dialect/Arith/canonicalize_24.mlir": 20, "Dialect/Arith/canonicalize_19.mlir": 48, "Dialect/Arith/canonicalize_30.mlir": 24, "Dialect/Arith/canonicalize_4.mlir": 52, "Dialect/Arith/canonicalize_36.mlir": 10, "Dialect/Arith/bufferize_0.mlir": 8, "Dialect/Arith/canonicalize_3.mlir": 27, "Dialect/Arith/canonicalize_40.mlir": 22, "Dialect/Arith/emulate-wide-int.mlir": 200, "Dialect/Arith/one-shot-bufferize_1.mlir": 22, "Dialect/Arith/expand-ops_10.mlir": 6, "Dialect/Arith/expand-ops_8.mlir": 6, "Dialect/Arith/canonicalize_15.mlir": 9, "Dialect/Arith/expand-ops_3.mlir": 6, "Dialect/Arith/canonicalize_42.mlir": 9, "Dialect/Arith/expand-ops_2.mlir": 6, "Dialect/Arith/canonicalize_11.mlir": 8, "Dialect/Arith/canonicalize_17.mlir": 48, "Dialect/Arith/bufferize_2.mlir": 8, "Dialect/Arith/canonicalize_18.mlir": 48, "Dialect/Arith/canonicalize_31.mlir": 31, "Dialect/Arith/canonicalize_16.mlir": 12, "Dialect/Arith/canonicalize_1.mlir": 54, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 10, "Dialect/Arith/canonicalize_12.mlir": 8, "Dialect/Arith/expand-ops_11.mlir": 6, "Dialect/Arith/bufferize_4.mlir": 4, "Dialect/Arith/canonicalize_23.mlir": 24, "Dialect/Arith/canonicalize_28.mlir": 27, "Dialect/Arith/canonicalize_43.mlir": 9, "Dialect/Arith/canonicalize_34.mlir": 110, "Dialect/Arith/int-range-interface.mlir": 1195, "Dialect/Arith/canonicalize_27.mlir": 24, "Dialect/Arith/canonicalize_38.mlir": 10, "Dialect/Arith/canonicalize_20.mlir": 48, "Dialect/Arith/canonicalize_21.mlir": 18, "Dialect/Arith/canonicalize_10.mlir": 8, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 15, "Dialect/Arith/canonicalize_7.mlir": 11, "Dialect/Arith/canonicalize_39.mlir": 8, "Dialect/Arith/one-shot-bufferize_0.mlir": 18, "Dialect/Arith/expand-ops_9.mlir": 6, "Dialect/Arith/canonicalize_0.mlir": 184, "Dialect/Arith/canonicalize_29.mlir": 8, "Dialect/Arith/canonicalize_6.mlir": 526, "Dialect/Arith/expand-ops_12.mlir": 6, "Dialect/Arith/canonicalize_45.mlir": 9, "Dialect/Arith/canonicalize_32.mlir": 27, "Dialect/Arith/expand-ops_5.mlir": 6, "Dialect/Arith/unsigned-when-equivalent.mlir": 129, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 22, "Dialect/Arith/expand-ops_6.mlir": 6, "Dialect/Arith/expand-ops_0.mlir": 6, "Dialect/Arith/canonicalize_33.mlir": 84, "Dialect/Arith/canonicalize_13.mlir": 8, "Dialect/Arith/bufferize_3.mlir": 8, "Dialect/Arith/bufferize_5.mlir": 7, "Dialect/Func/func-bufferize_1.mlir": 10, "Dialect/Func/func-bufferize_0.mlir": 27, "Dialect/Func/func-bufferize_2.mlir": 19, "Transforms/loop-fusion_22.mlir": 43, "Transforms/constant-fold_24.mlir": 34, "Transforms/loop-fusion-dependence-check_0.mlir": 0, "Transforms/loop-fusion_3.mlir": 30, "Transforms/promote-buffers-to-stack_8.mlir": 25, "Transforms/memref-bound-check_4.mlir": 37, "Transforms/memref-dependence-check_34.mlir": 23, "Transforms/memref-dependence-check_14.mlir": 29, "Transforms/inlining-recursive.mlir": 26, "Transforms/constant-fold_34.mlir": 19, "Transforms/memref-dependence-check_4.mlir": 20, "Transforms/test-legalize-erased-op-with-uses.mlir": 5, "Transforms/loop-fusion-3_14.mlir": 31, "Transforms/canonicalize_9.mlir": 45, "Transforms/loop-fusion-2_9.mlir": 92, "Transforms/loop-fusion_28.mlir": 43, "Transforms/inlining-dce_1.mlir": 11, "Transforms/canonicalize-dce_5.mlir": 7, "Transforms/promote-buffers-to-stack_21.mlir": 4, "Transforms/loop-fusion-dependence-check_1.mlir": 49, "Transforms/constant-fold_26.mlir": 22, "Transforms/memref-dependence-check_15.mlir": 30, "Transforms/loop-fusion-slice-computation_7.mlir": 32, "Transforms/sccp-callgraph_10.mlir": 14, "Transforms/promote-buffers-to-stack_9.mlir": 20, "Transforms/loop-fusion-2_2.mlir": 42, "Transforms/constant-fold_8.mlir": 13, "Transforms/test-legalizer_9.mlir": 6, "Transforms/pipeline-data-transfer_0.mlir": 0, "Transforms/constant-fold_22.mlir": 22, "Transforms/normalize-memrefs-ops.mlir": 106, "Transforms/loop-invariant-code-motion_10.mlir": 25, "Transforms/loop-fusion_2.mlir": 48, "Transforms/sccp-callgraph_5.mlir": 13, "Transforms/strip-debuginfo.mlir": 19, "Transforms/loop-fusion-2_16.mlir": 80, "Transforms/constant-fold_28.mlir": 10, "Transforms/canonicalize_5.mlir": 16, "Transforms/loop-fusion-2_11.mlir": 49, "Transforms/canonicalize_2.mlir": 329, "Transforms/memref-dependence-check_22.mlir": 44, "Transforms/memref-dependence-check_7.mlir": 18, "Transforms/normalize-memrefs-ops-dynamic_3.mlir": 20, "Transforms/test-legalizer-full_1.mlir": 12, "Transforms/sccp_0.mlir": 167, "Transforms/constant-fold_12.mlir": 10, "Transforms/test-legalize-type-conversion_0.mlir": 4, "Transforms/test-merge-blocks_0.mlir": 14, "Transforms/constant-fold_14.mlir": 16, "Transforms/loop-fusion_16.mlir": 41, "Transforms/loop-fusion_33.mlir": 20, "Transforms/loop-fusion_19.mlir": 31, "Transforms/loop-fusion-dependence-check_5.mlir": 31, "Transforms/location-snapshot.mlir": 5, "Transforms/control-flow-sink-test.mlir": 30, "Transforms/canonicalize_8.mlir": 11, "Transforms/test-legalizer_7.mlir": 3, "Transforms/memref-dependence-check_20.mlir": 27, "Transforms/promote-buffers-to-stack_0.mlir": 14, "Transforms/loop-fusion_23.mlir": 57, "Transforms/loop-fusion_26.mlir": 24, "Transforms/canonicalize_14.mlir": 18, "Transforms/test-legalize-type-conversion_8.mlir": 5, "Transforms/promote-buffers-to-stack_17.mlir": 19, "Transforms/loop-fusion-dependence-check_6.mlir": 40, "Transforms/memref-dependence-check_18.mlir": 29, "Transforms/memref-dependence-check_12.mlir": 24, "Transforms/canonicalize-td.mlir": 20, "Transforms/loop-fusion_29.mlir": 38, "Transforms/loop-fusion-slice-computation_0.mlir": 0, "Transforms/memref-dependence-check_30.mlir": 40, "Transforms/loop-fusion-3_20.mlir": 28, "Transforms/loop-fusion-2_19.mlir": 27, "Transforms/memref-dependence-check_8.mlir": 16, "Transforms/constant-fold_30.mlir": 56, "Transforms/constant-fold_1.mlir": 17, "Transforms/canonicalize-dce_2.mlir": 4, "Transforms/memref-dependence-check_36.mlir": 28, "Transforms/inlining-repeated-use.mlir": 21, "Transforms/sccp-callgraph_7.mlir": 17, "Transforms/loop-fusion-dependence-check_7.mlir": 42, "Transforms/test-legalizer-full_2.mlir": 9, "Transforms/loop-fusion-dependence-check_2.mlir": 49, "Transforms/normalize-memrefs-ops-dynamic_2.mlir": 20, "Transforms/canonicalize-dce_4.mlir": 9, "Transforms/buffer-results-to-out-params_4.mlir": 9, "Transforms/promote-buffers-to-stack_2.mlir": 8, "Transforms/loop-fusion-3_23.mlir": 538, "Transforms/constant-fold_25.mlir": 34, "Transforms/test-legalizer_0.mlir": 97, "Transforms/constant-fold_31.mlir": 86, "Transforms/loop-fusion-slice-computation_5.mlir": 38, "Transforms/constant-fold_18.mlir": 10, "Transforms/parametric-mapping.mlir": 19, "Transforms/inlining-dce_0.mlir": 28, "Transforms/parametric-tiling.mlir": 36, "Transforms/pipeline-data-transfer_2.mlir": 33, "Transforms/loop-invariant-code-motion_0.mlir": 25, "Transforms/canonicalize_4.mlir": 16, "Transforms/loop-fusion-3_17.mlir": 26, "Transforms/memref-bound-check_5.mlir": 30, "Transforms/compose-subview_0.mlir": 15, "Transforms/loop-fusion_32.mlir": 20, "Transforms/constant-fold_9.mlir": 18, "Transforms/memref-dependence-check_9.mlir": 16, "Transforms/loop-fusion-3_12.mlir": 79, "Transforms/memref-bound-check_0.mlir": 0, "Transforms/loop-fusion_9.mlir": 30, "Transforms/loop-fusion_17.mlir": 41, "Transforms/loop-fusion_12.mlir": 26, "Transforms/sccp-structured_0.mlir": 197, "Transforms/canonicalize_3.mlir": 32, "Transforms/loop-fusion-3_2.mlir": 28, "Transforms/loop-fusion-2_17.mlir": 34, "Transforms/sccp-callgraph_6.mlir": 18, "Transforms/loop-fusion-2_12.mlir": 114, "Transforms/memref-dependence-check_28.mlir": 27, "Transforms/promote-buffers-to-stack_14.mlir": 14, "Transforms/memref-dependence-check_38.mlir": 22, "Transforms/test-rewrite-dynamic-op.mlir": 6, "Transforms/loop-fusion-3_16.mlir": 23, "Transforms/test-legalizer_8.mlir": 6, "Transforms/test-symbol-dce_1.mlir": 15, "Transforms/test-legalize-type-conversion_4.mlir": 6, "Transforms/pipeline-data-transfer_1.mlir": 52, "Transforms/test-symbol-privatize.mlir": 5, "Transforms/loop-fusion-3_5.mlir": 86, "Transforms/loop-fusion-2_5.mlir": 26, "Transforms/memref-dependence-check_13.mlir": 24, "Transforms/memref-dependence-check_32.mlir": 19, "Transforms/loop-fusion-2_10.mlir": 33, "Transforms/loop-fusion_15.mlir": 27, "Transforms/loop-fusion-slice-computation_6.mlir": 38, "Transforms/test-legalizer-analysis.mlir": 6, "Transforms/canonicalize_15.mlir": 33, "Transforms/loop-invariant-code-motion_11.mlir": 18, "Transforms/canonicalize-dce_6.mlir": 6, "Transforms/test-merge-blocks_2.mlir": 11, "Transforms/loop-fusion-2_18.mlir": 29, "Transforms/constant-fold_10.mlir": 18, "Transforms/constant-fold_16.mlir": 27, "Transforms/loop-fusion-dependence-check_9.mlir": 38, "Transforms/memref-dependence-check_23.mlir": 44, "Transforms/loop-fusion_0.mlir": 0, "Transforms/promote-buffers-to-stack_20.mlir": 7, "Transforms/test-legalize-target-materialization-no-uses.mlir": 12, "Transforms/print-op-graph.mlir": 25, "Transforms/test-legalizer-full_0.mlir": 19, "Transforms/loop-fusion-2_14.mlir": 68, "Transforms/loop-invariant-code-motion_2.mlir": 27, "Transforms/loop-fusion-2_8.mlir": 100, "Transforms/test-pattern-selective-replacement_0.mlir": 12, "Transforms/memref-dependence-check_31.mlir": 89, "Transforms/loop-fusion_6.mlir": 37, "Transforms/normalize-memrefs-ops-dynamic_1.mlir": 32, "Transforms/constant-fold_0.mlir": 0, "Transforms/loop-fusion_36.mlir": 34, "Transforms/loop-fusion-2_4.mlir": 45, "Transforms/loop-fusion-transformation_2.mlir": 51, "Transforms/memref-bound-check_3.mlir": 24, "Transforms/sccp-callgraph_11.mlir": 23, "Transforms/memref-dependence-check_37.mlir": 22, "Transforms/promote-buffers-to-stack_5.mlir": 4, "Transforms/scf-if-utils_3.mlir": 6, "Transforms/canonicalize_11.mlir": 9, "Transforms/loop-fusion-transformation_1.mlir": 48, "Transforms/memref-dependence-check_2.mlir": 22, "Transforms/scf-if-utils_0.mlir": 0, "Transforms/test-legalizer_3.mlir": 5, "Transforms/memref-dependence-check_16.mlir": 29, "Transforms/test-legalize-type-conversion_3.mlir": 6, "Transforms/test-legalize-type-conversion_6.mlir": 6, "Transforms/loop-fusion-slice-computation_1.mlir": 22, "Transforms/normalize-memrefs-ops-dynamic_4.mlir": 20, "Transforms/loop-fusion-2_7.mlir": 51, "Transforms/loop-invariant-code-motion_13.mlir": 19, "Transforms/loop-fusion-4_3.mlir": 66, "Transforms/loop-fusion-3_10.mlir": 34, "Transforms/canonicalize-dce_7.mlir": 4, "Transforms/loop-fusion-2_15.mlir": 106, "Transforms/loop-fusion_11.mlir": 29, "Transforms/normalize-memrefs.mlir": 318, "Transforms/test-legalizer-full_3.mlir": 6, "Transforms/test-operation-folder-commutative.mlir": 13, "Transforms/constant-fold_6.mlir": 10, "Transforms/loop-fusion-3_7.mlir": 59, "Transforms/test-canonicalize.mlir": 81, "Transforms/loop-fusion-4_1.mlir": 36, "Transforms/test-legalizer-full_4.mlir": 7, "Transforms/buffer-results-to-out-params_1.mlir": 9, "Transforms/loop-fusion_7.mlir": 39, "Transforms/promote-buffers-to-stack_7.mlir": 14, "Transforms/constant-fold_4.mlir": 10, "Transforms/loop-fusion-3_9.mlir": 51, "Transforms/loop-fusion_21.mlir": 117, "Transforms/loop-fusion_37.mlir": 49, "Transforms/canonicalize_16.mlir": 47, "Transforms/canonicalize_1.mlir": 59, "Transforms/promote-buffers-to-stack_19.mlir": 21, "Transforms/pipeline-data-transfer_8.mlir": 69, "Transforms/buffer-results-to-out-params_3.mlir": 13, "Transforms/canonicalize_12.mlir": 9, "Transforms/loop-fusion_10.mlir": 37, "Transforms/loop-invariant-code-motion_7.mlir": 36, "Transforms/constant-fold_29.mlir": 19, "Transforms/scf-replace-with-new-yields.mlir": 12, "Transforms/promote-buffers-to-stack_15.mlir": 19, "Transforms/memref-dependence-check_17.mlir": 29, "Transforms/test-legalize-unknown-root.mlir": 12, "Transforms/loop-invariant-code-motion_6.mlir": 26, "Transforms/sccp-callgraph_8.mlir": 46, "Transforms/memref-dependence-check_40.mlir": 31, "Transforms/scf-loop-unroll_0.mlir": 55, "Transforms/canonicalize-dce_0.mlir": 5, "Transforms/compose-subview_1.mlir": 21, "Transforms/memref-dependence-check_10.mlir": 26, "Transforms/scf-if-utils_1.mlir": 10, "Transforms/constant-fold_2.mlir": 10, "Transforms/constant-fold_32.mlir": 86, "Transforms/test-legalizer_2.mlir": 3, "Transforms/loop-fusion_25.mlir": 30, "Transforms/canonicalize-dce_9.mlir": 12, "Transforms/constant-fold_19.mlir": 22, "Transforms/constant-fold_36.mlir": 9, "Transforms/loop-fusion_1.mlir": 22, "Transforms/test-symbol-dce_0.mlir": 17, "Transforms/loop-fusion-3_3.mlir": 96, "Transforms/loop-fusion-3_8.mlir": 54, "Transforms/compose-subview_3.mlir": 21, "Transforms/test-legalize-type-conversion_9.mlir": 7, "Transforms/constant-fold_3.mlir": 10, "Transforms/test-legalize-type-conversion_5.mlir": 6, "Transforms/parallel-loop-collapsing.mlir": 59, "Transforms/constant-fold_7.mlir": 19, "Transforms/loop-fusion-3_4.mlir": 38, "Transforms/loop-fusion_18.mlir": 40, "Transforms/pipeline-data-transfer_4.mlir": 65, "Transforms/loop-fusion-4_2.mlir": 28, "Transforms/loop-invariant-code-motion_12.mlir": 13, "Transforms/canonicalize-dce_11.mlir": 4, "Transforms/loop-fusion-3_1.mlir": 84, "Transforms/memref-bound-check_1.mlir": 366, "Transforms/control-flow-sink.mlir": 141, "Transforms/loop-invariant-code-motion_3.mlir": 25, "Transforms/test-symbol-dce_3.mlir": 4, "Transforms/loop-fusion-3_22.mlir": 70, "Transforms/memref-dependence-check_6.mlir": 18, "Transforms/loop-fusion-dependence-check_11.mlir": 38, "Transforms/canonicalize-dce_3.mlir": 7, "Transforms/constant-fold_21.mlir": 22, "Transforms/loop-fusion_34.mlir": 23, "Transforms/test-legalizer-full_5.mlir": 9, "Transforms/test-convert-call-op.mlir": 11, "Transforms/loop-fusion_38.mlir": 52, "Transforms/promote-buffers-to-stack_11.mlir": 12, "Transforms/loop-fusion-dependence-check_10.mlir": 35, "Transforms/test-pattern-selective-replacement_1.mlir": 0, "Transforms/loop-fusion-3_13.mlir": 29, "Transforms/constant-fold_35.mlir": 10, "Transforms/loop-fusion-transformation_0.mlir": 24, "Transforms/sccp-callgraph_0.mlir": 12, "Transforms/loop-fusion-2_13.mlir": 32, "Transforms/normalize-memrefs-ops-dynamic_5.mlir": 20, "Transforms/sccp-callgraph_2.mlir": 19, "Transforms/canonicalize_10.mlir": 9, "Transforms/pipeline-data-transfer_7.mlir": 39, "Transforms/test-symbol-dce_4.mlir": 10, "Transforms/loop-fusion-3_19.mlir": 41, "Transforms/scf-if-utils_2.mlir": 6, "Transforms/promote-buffers-to-stack_4.mlir": 5, "Transforms/memref-dependence-check_5.mlir": 20, "Transforms/promote-buffers-to-stack_18.mlir": 21, "Transforms/promote-buffers-to-stack_12.mlir": 19, "Transforms/test-legalizer-full_6.mlir": 6, "Transforms/constant-fold_17.mlir": 10, "Transforms/memref-dependence-check_27.mlir": 30, "Transforms/loop-fusion-dependence-check_12.mlir": 47, "Transforms/test-symbol-dce_2.mlir": 17, "Transforms/constant-fold_33.mlir": 86, "Transforms/test-legalize-remapped-value.mlir": 20, "Transforms/constant-fold_5.mlir": 10, "Transforms/loop-fusion-3_11.mlir": 82, "Transforms/loop-fusion_8.mlir": 49, "Transforms/sccp-callgraph_3.mlir": 16, "Transforms/canonicalize_7.mlir": 17, "Transforms/loop-fusion-3_21.mlir": 109, "Transforms/test-legalizer_4.mlir": 3, "Transforms/test-legalizer_6.mlir": 5, "Transforms/loop-fusion-dependence-check_3.mlir": 51, "Transforms/normalize-memrefs-ops-dynamic_0.mlir": 20, "Transforms/loop-fusion-2_1.mlir": 73, "Transforms/promote-buffers-to-stack_10.mlir": 31, "Transforms/loop-fusion-2_0.mlir": 0, "Transforms/constant-fold_15.mlir": 10, "Transforms/memref-dependence-check_25.mlir": 45, "Transforms/promote-buffers-to-stack_22.mlir": 5, "Transforms/memref-dependence-check_3.mlir": 20, "Transforms/loop-fusion-slice-computation_4.mlir": 30, "Transforms/loop-fusion-3_6.mlir": 49, "Transforms/single-parallel-loop-collapsing.mlir": 25, "Transforms/loop-invariant-code-motion_9.mlir": 19, "Transforms/promote-buffers-to-stack_13.mlir": 24, "Transforms/compose-subview_2.mlir": 21, "Transforms/promote-buffers-to-stack_6.mlir": 14, "Transforms/canonicalize_6.mlir": 16, "Transforms/canonicalize-dce_1.mlir": 4, "Transforms/loop-fusion-2_6.mlir": 57, "Transforms/pipeline-data-transfer_3.mlir": 98, "Transforms/loop-fusion_4.mlir": 50, "Transforms/loop-fusion-4_0.mlir": 54, "Transforms/memref-dependence-check_41.mlir": 31, "Transforms/test-legalizer_10.mlir": 7, "Transforms/loop-invariant-code-motion_8.mlir": 23, "Transforms/canonicalize-dce_8.mlir": 10, "Transforms/loop-invariant-code-motion_4.mlir": 19, "Transforms/memref-dependence-check_19.mlir": 27, "Transforms/loop-fusion_27.mlir": 116, "Transforms/test-canonicalize-filter.mlir": 4, "Transforms/test-commutativity-utils.mlir": 123, "Transforms/memref-dependence-check_35.mlir": 28, "Transforms/constant-fold_11.mlir": 10, "Transforms/sccp-callgraph_1.mlir": 12, "Transforms/loop-fusion-slice-computation_2.mlir": 22, "Transforms/test-legalizer_1.mlir": 5, "Transforms/pipeline-data-transfer_6.mlir": 35, "Transforms/promote-buffers-to-stack_1.mlir": 16, "Transforms/loop-fusion_31.mlir": 30, "Transforms/memref-dependence-check_21.mlir": 44, "Transforms/loop-fusion_24.mlir": 45, "Transforms/test-legalize-type-conversion_1.mlir": 4, "Transforms/constant-fold_27.mlir": 22, "Transforms/normalize-memrefs-ops-dynamic_6.mlir": 20, "Transforms/loop-fusion-3_0.mlir": 0, "Transforms/test-merge-blocks_1.mlir": 7, "Transforms/memref-bound-check_2.mlir": 34, "Transforms/loop-fusion_14.mlir": 27, "Transforms/sccp-callgraph_4.mlir": 19, "Transforms/memref-dependence-check_39.mlir": 25, "Transforms/test-strict-pattern-driver.mlir": 24, "Transforms/loop-fusion-dependence-check_8.mlir": 35, "Transforms/promote-buffers-to-stack_16.mlir": 14, "Transforms/loop-fusion_30.mlir": 38, "Transforms/test-legalizer_5.mlir": 5, "Transforms/memref-dependence-check_11.mlir": 28, "Transforms/loop-invariant-code-motion_5.mlir": 24, "Transforms/loop-fusion-2_3.mlir": 30, "Transforms/loop-fusion_13.mlir": 22, "Transforms/loop-fusion_39.mlir": 46, "Transforms/loop-fusion-3_15.mlir": 44, "Transforms/constant-fold_13.mlir": 10, "Transforms/pipeline-data-transfer_5.mlir": 35, "Transforms/memref-dependence-check_26.mlir": 46, "Transforms/promote-buffers-to-stack_3.mlir": 9, "Transforms/loop-fusion_40.mlir": 46, "Transforms/loop-fusion-3_18.mlir": 42, "Transforms/buffer-results-to-out-params_0.mlir": 37, "Transforms/memref-dependence-check_24.mlir": 47, "Transforms/memref-dependence-check_33.mlir": 23, "Transforms/memref-dependence-check_1.mlir": 27, "Transforms/loop-fusion-dependence-check_4.mlir": 33, "Transforms/canonicalize_13.mlir": 9, "Transforms/constant-fold_20.mlir": 22, "Transforms/loop-fusion_20.mlir": 34, "Transforms/buffer-results-to-out-params_2.mlir": 11, "Transforms/memref-dependence-check_0.mlir": 0, "Transforms/loop-invariant-code-motion_1.mlir": 17, "Transforms/test-legalize-type-conversion_10.mlir": 4, "Transforms/test-legalize-type-conversion_7.mlir": 7, "Transforms/test-legalize-type-conversion_2.mlir": 6, "Transforms/loop-fusion-slice-computation_3.mlir": 30, "Transforms/memref-dependence-check_29.mlir": 41, "Transforms/loop-fusion_35.mlir": 49, "Transforms/constant-fold_23.mlir": 34, "Transforms/test-operation-folder.mlir": 29, "Transforms/loop-fusion_5.mlir": 39}, "REGIONS_PER_TEST": {"mlir-spirv-cpu-runner/double.mlir": 6, "mlir-spirv-cpu-runner/simple_add.mlir": 8, "Pass/crash-recovery.mlir": 2, "Pass/crash-recovery-dynamic-failure.mlir": 2, "Pass/pass-timing.mlir": 8, "Pass/pipeline-invalid_1.mlir": 1, "Pass/dynamic-pipeline-fail-on-parent_0.mlir": 3, "Pass/dynamic-pipeline.mlir": 7, "Pass/interface-pass.mlir": 2, "Pass/dynamic-pipeline-nested.mlir": 5, "Pass/generic-pipeline.mlir": 3, "Pass/run-reproducer.mlir": 3, "Pass/pipeline-stats.mlir": 3, "Pass/invalid-parent.mlir": 2, "Pass/pipeline-invalid_0.mlir": 1, "Interfaces/InferIntRangeInterface/infer-int-range-test-ops.mlir": 23, "Interfaces/DataLayoutInterfaces/query.mlir": 31, "Interfaces/DataLayoutInterfaces/types_5.mlir": 2, "Interfaces/DataLayoutInterfaces/module.mlir": 2, "Interfaces/DataLayoutInterfaces/types_6.mlir": 2, "Interfaces/TilingInterface/tile-pad-using-interface_5.mlir": 3, "Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir": 3, "Interfaces/TilingInterface/tile-using-interface_3.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir": 5, "Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir": 5, "Interfaces/TilingInterface/tile-pad-using-interface_4.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir": 4, "Interfaces/TilingInterface/tile-using-interface_5.mlir": 3, "Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir": 6, "Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir": 5, "Interfaces/TilingInterface/tile-using-interface_2.mlir": 3, "Interfaces/TilingInterface/tile-using-interface_1.mlir": 3, "Interfaces/TilingInterface/tile-using-interface_0.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir": 4, "Interfaces/TilingInterface/tile-pad-using-interface_2.mlir": 3, "Interfaces/TilingInterface/tile-pad-using-interface_1.mlir": 3, "Interfaces/TilingInterface/tile-using-interface_4.mlir": 3, "Interfaces/TilingInterface/tile-pad-using-interface_3.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir": 5, "Interfaces/TilingInterface/tile-pad-using-interface_0.mlir": 3, "Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir": 4, "Interfaces/InferShapedTypeOpInterface/resolve-shaped-type-result-dims_0.mlir": 2, "Interfaces/InferShapedTypeOpInterface/resolve-shaped-type-result-dims_1.mlir": 2, "mlir-reduce/multiple-function.mlir": 6, "mlir-reduce/dce-test.mlir": 4, "mlir-reduce/simple-test.mlir": 2, "mlir-reduce/invalid.mlir": 2, "mlir-reduce/crashop-reduction.mlir": 4, "IR/pretty_printed_region_op_0.mlir": 1, "IR/visitors_1.mlir": 3, "IR/print-ir-defuse.mlir": 2, "IR/region_0.mlir": 4, "IR/invalid-affinemap_0.mlir": 1, "IR/test-func-set-type_0.mlir": 1, "IR/dense-resource-elements-attr_0.mlir": 1, "IR/attribute_19.mlir": 2, "IR/test-symbol-uses_1.mlir": 5, "IR/attribute_14.mlir": 2, "IR/operation-equality_0.mlir": 1, "IR/module-op_4.mlir": 1, "IR/operation-equality_7.mlir": 5, "IR/visitors_0.mlir": 5, "IR/generic-visitors-interrupt_7.mlir": 4, "IR/test-func-erase-result_2.mlir": 2, "IR/traits_60.mlir": 2, "IR/print-op-local-scope.mlir": 1, "IR/pretty_printed_region_op_2.mlir": 3, "IR/test-symbol-rauw_0.mlir": 4, "IR/affine-set.mlir": 1, "IR/traits_68.mlir": 2, "IR/test-take-body_0.mlir": 3, "IR/opaque_locations.mlir": 4, "IR/operation-equality_2.mlir": 1, "IR/top-level_2.mlir": 1, "IR/attribute_5.mlir": 2, "IR/operation-equality_10.mlir": 3, "IR/module-op_1.mlir": 1, "IR/op-stats-json.mlir": 2, "IR/print-op-custom-or-generic_0.mlir": 2, "IR/test-func-insert-arg_1.mlir": 2, "IR/region_5.mlir": 2, "IR/operation-equality_6.mlir": 1, "IR/dynamic_4.mlir": 2, "IR/attribute_11.mlir": 2, "IR/traits_32.mlir": 3, "IR/test-symbol-rauw_3.mlir": 3, "IR/invalid-func-op_0.mlir": 1, "IR/traits_66.mlir": 2, "IR/generic-visitors-interrupt_5.mlir": 4, "IR/top-level_1.mlir": 3, "IR/test-symbol-uses_0.mlir": 6, "IR/invalid-unregistered_2.mlir": 1, "IR/test-func-erase-arg_0.mlir": 2, "IR/traits_41.mlir": 4, "IR/print-value-users_0.mlir": 2, "IR/generic-visitors-interrupt_1.mlir": 3, "IR/attribute_0.mlir": 2, "IR/test-func-erase-result_4.mlir": 2, "IR/result_0.mlir": 2, "IR/module-op_2.mlir": 1, "IR/generic-block-visitors-interrupt_0.mlir": 2, "IR/module-op_7.mlir": 1, "IR/test-symbol-rauw_1.mlir": 7, "IR/operation-equality_1.mlir": 1, "IR/generic-visitors-interrupt_6.mlir": 4, "IR/traits_31.mlir": 3, "IR/module-op_6.mlir": 3, "IR/traits_56.mlir": 2, "IR/generic-visitors-interrupt_3.mlir": 4, "IR/operation-equality_4.mlir": 3, "IR/print-value-users_1.mlir": 2, "IR/attribute_28.mlir": 2, "IR/attribute_38.mlir": 2, "IR/generic-visitors-interrupt_4.mlir": 4, "IR/attribute_25.mlir": 2, "IR/print-ir-invalid.mlir": 1, "IR/module-op_5.mlir": 1, "IR/zero_whitespace.mlir": 2, "IR/module-op_0.mlir": 1, "IR/print-op-custom-or-generic_1.mlir": 2, "IR/pretty-region-args.mlir": 5, "IR/test-func-erase-arg_5.mlir": 2, "IR/invalid-unregistered_1.mlir": 1, "IR/test-func-erase-arg_2.mlir": 2, "IR/invalid-module-op_0.mlir": 1, "IR/test-func-insert-result_3.mlir": 2, "IR/test-symbol-uses_2.mlir": 3, "IR/dynamic_11.mlir": 2, "IR/attribute_3.mlir": 2, "IR/pretty-locations.mlir": 5, "IR/op-stats.mlir": 2, "IR/attribute_41.mlir": 2, "IR/test-symbol-rauw_4.mlir": 3, "IR/traits_13.mlir": 2, "IR/test-symbol-rauw_2.mlir": 3, "IR/module-op_3.mlir": 1, "IR/operation-equality_13.mlir": 3, "IR/pretty_printed_region_op_3.mlir": 3, "IR/test-func-erase-arg_3.mlir": 2, "IR/test-verification-order_3.mlir": 4, "IR/generic-visitors-interrupt_0.mlir": 2, "IR/array-of-attr.mlir": 1, "IR/test-func-erase-result_0.mlir": 2, "IR/dynamic_7.mlir": 2, "IR/test-func-insert-result_1.mlir": 2, "IR/attribute_22.mlir": 2, "IR/affine-map.mlir": 63, "IR/operation-equality_9.mlir": 3, "IR/test-func-insert-arg_2.mlir": 2, "IR/test-func-insert-arg_5.mlir": 2, "IR/slice.mlir": 4, "IR/memory-ops.mlir": 6, "IR/traits_0.mlir": 2, "IR/wrapping_op.mlir": 3, "IR/test-func-insert-result_4.mlir": 2, "IR/traits_40.mlir": 1, "IR/recursive-type.mlir": 3, "IR/operation-equality_11.mlir": 3, "IR/test-func-insert-result_0.mlir": 2, "IR/test-func-insert-result_5.mlir": 2, "IR/operation-equality_5.mlir": 1, "IR/test-func-set-type_1.mlir": 3, "IR/traits_59.mlir": 2, "IR/attribute_4.mlir": 2, "IR/traits_22.mlir": 2, "IR/pretty_printed_region_op_4.mlir": 3, "IR/traits_49.mlir": 2, "IR/print-ir-nesting.mlir": 3, "IR/generic-region-visitors-interrupt_0.mlir": 2, "IR/test-func-erase-result_5.mlir": 2, "IR/generic-visitors_0.mlir": 5, "IR/top-level_0.mlir": 2, "IR/operation-equality_12.mlir": 3, "IR/test-func-insert-arg_0.mlir": 2, "IR/operation-equality_3.mlir": 3, "IR/test-clone_0.mlir": 3, "IR/generic-visitors_1.mlir": 5, "IR/test-func-set-type_2.mlir": 3, "IR/pretty_printed_region_op_1.mlir": 3, "IR/invalid-unregistered_0.mlir": 1, "IR/enum-attr-roundtrip.mlir": 4, "IR/dynamic_8.mlir": 2, "IR/traits_57.mlir": 2, "IR/operand_0.mlir": 2, "IR/test-func-insert-arg_3.mlir": 2, "IR/invalid-locations_0.mlir": 1, "IR/attribute_29.mlir": 2, "IR/check-help-output.mlir": 1, "IR/test-func-insert-arg_4.mlir": 2, "IR/test-func-erase-result_3.mlir": 2, "IR/operation-equality_8.mlir": 3, "IR/attribute_31.mlir": 2, "IR/traits_29.mlir": 2, "IR/attribute_45.mlir": 2, "IR/test-func-erase-arg_4.mlir": 2, "IR/test-func-erase-result_6.mlir": 2, "IR/invalid-builtin-types_36.mlir": 1, "IR/traits_18.mlir": 2, "IR/traits_10.mlir": 2, "IR/repro_b120295301.mlir": 2, "IR/region_6.mlir": 9, "IR/test-func-erase-arg_6.mlir": 2, "IR/test-func-erase-arg_1.mlir": 2, "IR/traits_4.mlir": 2, "IR/test-side-effects.mlir": 1, "IR/generic-visitors-interrupt_2.mlir": 4, "IR/test-func-insert-result_2.mlir": 2, "IR/test-matchers.mlir": 3, "IR/test-func-erase-result_1.mlir": 2, "IR/traits_58.mlir": 2, "Integration/GPU/CUDA/all-reduce-xor.mlir": 5, "Integration/GPU/CUDA/all-reduce-min.mlir": 5, "Integration/GPU/CUDA/async.mlir": 8, "Integration/GPU/CUDA/gpu-to-cubin.mlir": 5, "Integration/GPU/CUDA/shuffle.mlir": 4, "Integration/GPU/CUDA/two-modules.mlir": 5, "Integration/GPU/CUDA/all-reduce-or.mlir": 5, "Integration/GPU/CUDA/all-reduce-max.mlir": 5, "Integration/GPU/CUDA/all-reduce-and.mlir": 5, "Integration/GPU/CUDA/all-reduce-region.mlir": 5, "Integration/GPU/CUDA/multiple-all-reduce.mlir": 6, "Integration/GPU/CUDA/all-reduce-op.mlir": 5, "Integration/GPU/CUDA/TensorCore/wmma-matmul-f16.mlir": 10, "Integration/GPU/CUDA/TensorCore/wmma-matmul-f32.mlir": 8, "Integration/GPU/ROCM/two-modules.mlir": 6, "Integration/GPU/ROCM/vector-transferops.mlir": 9, "Integration/GPU/ROCM/gpu-to-hsaco.mlir": 6, "Integration/GPU/ROCM/vecadd.mlir": 7, "Integration/Dialect/Vector/CPU/test-transfer-read.mlir": 8, "Integration/Dialect/Vector/CPU/test-sparse-dot-matvec.mlir": 8, "Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir": 2, "Integration/Dialect/Vector/CPU/test-broadcast.mlir": 2, "Integration/Dialect/Vector/CPU/test-transfer-read-3d.mlir": 12, "Integration/Dialect/Vector/CPU/test-shuffle.mlir": 2, "Integration/Dialect/Vector/CPU/test-realloc.mlir": 5, "Integration/Dialect/Vector/CPU/test-reductions-i64.mlir": 2, "Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir": 2, "Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir": 2, "Integration/Dialect/Vector/CPU/test-reductions-f32.mlir": 2, "Integration/Dialect/Vector/CPU/test-reductions-si4.mlir": 2, "Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir": 7, "Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir": 2, "Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir": 2, "Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir": 2, "Integration/Dialect/Vector/CPU/test-create-mask.mlir": 7, "Integration/Dialect/Vector/CPU/test-reductions-i4.mlir": 2, "Integration/Dialect/Vector/CPU/test-reductions-f64.mlir": 2, "Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir": 2, "Integration/Dialect/Vector/CPU/test-fma.mlir": 2, "Integration/Dialect/Vector/CPU/test-print-int.mlir": 2, "Integration/Dialect/Vector/CPU/test-0-d-vectors.mlir": 15, "Integration/Dialect/Vector/CPU/test-outerproduct-f32.mlir": 5, "Integration/Dialect/Vector/CPU/test-transpose.mlir": 2, "Integration/Dialect/Vector/CPU/test-maskedstore.mlir": 8, "Integration/Dialect/Vector/CPU/test-compress.mlir": 7, "Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir": 2, "Integration/Dialect/Vector/CPU/test-contraction.mlir": 2, "Integration/Dialect/Vector/CPU/test-sparse-saxpy-jagged-matvec.mlir": 7, "Integration/Dialect/Vector/CPU/test-shape-cast.mlir": 2, "Integration/Dialect/Vector/CPU/test-scan.mlir": 2, "Integration/Dialect/Vector/CPU/test-transfer-to-loops.mlir": 6, "Integration/Dialect/Vector/CPU/test-maskedload.mlir": 5, "Integration/Dialect/Vector/CPU/test-constant-mask.mlir": 2, "Integration/Dialect/Vector/CPU/test-outerproduct-i64.mlir": 5, "Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir": 2, "Integration/Dialect/Vector/CPU/test-transfer-read-2d.mlir": 11, "Integration/Dialect/Vector/CPU/test-transfer-write.mlir": 7, "Integration/Dialect/Vector/CPU/test-expand.mlir": 5, "Integration/Dialect/Vector/CPU/test-transfer-read-1d.mlir": 14, "Integration/Dialect/Vector/CPU/test-gather.mlir": 4, "Integration/Dialect/Vector/CPU/test-scatter.mlir": 6, "Integration/Dialect/Vector/CPU/test-reductions-i32.mlir": 2, "Integration/Dialect/Vector/CPU/test-index-vectors.mlir": 2, "Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir": 2, "Integration/Dialect/Vector/CPU/X86Vector/test-mask-compress.mlir": 2, "Integration/Dialect/Vector/CPU/X86Vector/test-vp2intersect-i32.mlir": 2, "Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir": 2, "Integration/Dialect/Vector/CPU/X86Vector/test-sparse-dot-product.mlir": 28, "Integration/Dialect/Vector/CPU/AMX/test-muli.mlir": 6, "Integration/Dialect/Vector/CPU/AMX/test-tilezero.mlir": 7, "Integration/Dialect/Vector/CPU/AMX/test-mulf.mlir": 6, "Integration/Dialect/Vector/CPU/AMX/test-tilezero-block.mlir": 9, "Integration/Dialect/Vector/GPU/CUDA/test-warp-distribute.mlir": 5, "Integration/Dialect/Vector/GPU/CUDA/test-reduction-distribute.mlir": 7, "Integration/Dialect/PDL/CPU/multiroot_1.mlir": 10, "Integration/Dialect/PDL/CPU/multiroot_0.mlir": 1, "Integration/Dialect/PDL/CPU/multiroot_2.mlir": 13, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir": 4, "Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir": 4, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir": 3, "Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir": 4, "Integration/Dialect/SparseTensor/CPU/sparse_tensor_ops.mlir": 4, "Integration/Dialect/SparseTensor/CPU/sparse_scale.mlir": 4, "Integration/Dialect/SparseTensor/CPU/sparse_cast.mlir": 22, "Integration/Dialect/SparseTensor/CPU/sparse_spmm.mlir": 7, "Integration/Dialect/SparseTensor/CPU/dense_output.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_rewrite_push_back.mlir": 2, "Integration/Dialect/SparseTensor/CPU/sparse_flatten.mlir": 6, "Integration/Dialect/SparseTensor/CPU/sparse_codegen_dim.mlir": 2, "Integration/Dialect/SparseTensor/CPU/sparse_tensor_mul.mlir": 4, "Integration/Dialect/SparseTensor/CPU/concatenate.mlir": 26, "Integration/Dialect/SparseTensor/CPU/sparse_sum_f16.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_scf_nested.mlir": 8, "Integration/Dialect/SparseTensor/CPU/sparse_rewrite_sort.mlir": 3, "Integration/Dialect/SparseTensor/CPU/sparse_conversion_sparse2dense.mlir": 11, "Integration/Dialect/SparseTensor/CPU/sparse_matmul.mlir": 8, "Integration/Dialect/SparseTensor/CPU/sparse_sampled_matmul.mlir": 9, "Integration/Dialect/SparseTensor/CPU/sparse_conversion_sparse2sparse.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_reshape.mlir": 26, "Integration/Dialect/SparseTensor/CPU/sparse_sum_bf16.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_conversion.mlir": 4, "Integration/Dialect/SparseTensor/CPU/sparse_transpose.mlir": 8, "Integration/Dialect/SparseTensor/CPU/sparse_filter_conv2d.mlir": 6, "Integration/Dialect/SparseTensor/CPU/sparse_sum.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_out_simple.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_reductions.mlir": 18, "Integration/Dialect/SparseTensor/CPU/sparse_matvec.mlir": 7, "Integration/Dialect/SparseTensor/CPU/sparse_quantized_matmul.mlir": 4, "Integration/Dialect/SparseTensor/CPU/sparse_sum_c32.mlir": 5, "Integration/Dialect/SparseTensor/CPU/sparse_expand.mlir": 4, "Integration/Dialect/SparseTensor/CPU/sparse_mttkrp.mlir": 8, "Integration/Dialect/SparseTensor/CPU/sparse_codegen_foreach.mlir": 12, "Integration/Dialect/SparseTensor/CPU/sparse_storage.mlir": 2, "Integration/Dialect/Linalg/CPU/test-conv-2d-nhwc-hwcf-call.mlir": 7, "Integration/Dialect/Linalg/CPU/test-conv-2d-call.mlir": 7, "Integration/Dialect/Linalg/CPU/test-conv-3d-call.mlir": 7, "Integration/Dialect/Linalg/CPU/matmul-vs-matvec.mlir": 14, "Integration/Dialect/Linalg/CPU/rank-reducing-subview.mlir": 3, "Integration/Dialect/Linalg/CPU/test-tensor-matmul.mlir": 4, "Integration/Dialect/Linalg/CPU/test-subtensor-insert.mlir": 3, "Integration/Dialect/Linalg/CPU/test-conv-3d-ndhwc-dhwcf-call.mlir": 7, "Integration/Dialect/Linalg/CPU/test-tensor-e2e.mlir": 4, "Integration/Dialect/Linalg/CPU/test-subtensor-insert-multiple-uses.mlir": 3, "Integration/Dialect/Linalg/CPU/test-padtensor.mlir": 4, "Integration/Dialect/Linalg/CPU/test-elementwise.mlir": 3, "Integration/Dialect/Linalg/CPU/test-one-shot-bufferize.mlir": 14, "Integration/Dialect/Linalg/CPU/test-conv-1d-call.mlir": 7, "Integration/Dialect/Linalg/CPU/test-collapse-tensor.mlir": 4, "Integration/Dialect/Linalg/CPU/test-expand-tensor.mlir": 4, "Integration/Dialect/Linalg/CPU/test-conv-1d-nwc-wcf-call.mlir": 7, "Integration/Dialect/Standard/CPU/test-ceil-floor-pos-neg.mlir": 10, "Integration/Dialect/Standard/CPU/test_subview.mlir": 3, "Integration/Dialect/Async/CPU/test-async-parallel-for-2d.mlir": 9, "Integration/Dialect/Async/CPU/test-async-parallel-for-1d.mlir": 11, "Integration/Dialect/Async/CPU/microbench-scf-async-parallel-for.mlir": 9, "Integration/Dialect/Async/CPU/microbench-linalg-async-parallel-for.mlir": 9, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-addi-i16.mlir": 4, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shrui-i16.mlir": 4, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-shli-i16.mlir": 4, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-muli-i16.mlir": 4, "Integration/Dialect/Arith/CPU/test-wide-int-emulation-constants-i16.mlir": 4, "mlir-pdll/Integration/test-pdll.mlir": 3, "mlir-vulkan-runner/time.mlir": 6, "mlir-vulkan-runner/mulf.mlir": 6, "mlir-vulkan-runner/addi8.mlir": 8, "mlir-vulkan-runner/addf.mlir": 6, "mlir-vulkan-runner/subf.mlir": 7, "mlir-vulkan-runner/addi.mlir": 8, "mlir-cpu-runner/bare-ptr-call-conv.mlir": 10, "mlir-cpu-runner/async.mlir": 8, "mlir-cpu-runner/math-polynomial-approx.mlir": 39, "mlir-cpu-runner/utils.mlir": 9, "mlir-cpu-runner/async-value.mlir": 8, "mlir-cpu-runner/sgemm-naive-codegen.mlir": 12, "mlir-cpu-runner/global-memref.mlir": 9, "mlir-cpu-runner/unranked-memref.mlir": 16, "mlir-cpu-runner/memref-reinterpret-cast.mlir": 8, "mlir-cpu-runner/copy.mlir": 4, "mlir-cpu-runner/invalid.mlir": 2, "mlir-cpu-runner/async-group.mlir": 9, "mlir-cpu-runner/memref-reshape.mlir": 8, "mlir-cpu-runner/simple.mlir": 10, "mlir-cpu-runner/async-error.mlir": 10, "mlir-cpu-runner/X86Vector/math-polynomial-approx-avx2.mlir": 3, "Conversion/MathToLibm/convert-to-libm.mlir": 23, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir": 2, "Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir": 2, "Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir": 6, "Conversion/GPUToVulkan/lower-gpu-launch-vulkan-launch.mlir": 6, "Conversion/SCFToOpenMP/reductions_3.mlir": 5, "Conversion/SCFToOpenMP/reductions_0.mlir": 4, "Conversion/SCFToOpenMP/reductions_1.mlir": 4, "Conversion/SCFToOpenMP/scf-to-openmp.mlir": 9, "Conversion/SCFToOpenMP/reductions_2.mlir": 4, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir": 2, "Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir": 21, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir": 4, "Conversion/SPIRVToLLVM/memory-ops-to-llvm.mlir": 29, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir": 2, "Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir": 45, "Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir": 27, "Conversion/SPIRVToLLVM/lower-host-to-llvm-calls.mlir": 6, "Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir": 11, "Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir": 7, "Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir": 15, "Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir": 2, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir": 12, "Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir": 15, "Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir": 10, "Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir": 6, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir": 4, "Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir": 16, "Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir": 5, "Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir": 25, "Conversion/SPIRVToLLVM/constant-op-to-llvm.mlir": 7, "Conversion/AsyncToLLVM/convert-to-llvm_1.mlir": 3, "Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir": 7, "Conversion/AsyncToLLVM/convert-to-llvm_3.mlir": 4, "Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir": 18, "Conversion/AsyncToLLVM/convert-to-llvm_0.mlir": 2, "Conversion/AsyncToLLVM/convert-to-llvm_4.mlir": 4, "Conversion/AsyncToLLVM/convert-to-llvm_6.mlir": 4, "Conversion/AsyncToLLVM/convert-to-llvm_5.mlir": 3, "Conversion/AsyncToLLVM/convert-to-llvm_2.mlir": 4, "Conversion/GPUCommon/memory-attrbution_0.mlir": 3, "Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir": 2, "Conversion/GPUCommon/memory-attrbution_3.mlir": 3, "Conversion/GPUCommon/memory-attrbution_1.mlir": 3, "Conversion/GPUCommon/lower-memcpy-to-gpu-runtime-calls.mlir": 2, "Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir": 2, "Conversion/GPUCommon/lower-alloc-to-gpu-runtime-calls.mlir": 2, "Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir": 4, "Conversion/GPUCommon/memory-attrbution_2.mlir": 3, "Conversion/MathToFuncs/math-to-funcs_3.mlir": 2, "Conversion/MathToFuncs/math-to-funcs_2.mlir": 2, "Conversion/MathToFuncs/math-to-funcs_1.mlir": 2, "Conversion/MathToFuncs/math-to-funcs_0.mlir": 1, "Conversion/FuncToSPIRV/types-to-spirv_8.mlir": 5, "Conversion/FuncToSPIRV/types-to-spirv_1.mlir": 4, "Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir": 1, "Conversion/FuncToSPIRV/types-to-spirv_9.mlir": 2, "Conversion/FuncToSPIRV/types-to-spirv_6.mlir": 2, "Conversion/FuncToSPIRV/types-to-spirv_17.mlir": 2, "Conversion/FuncToSPIRV/func-ops-to-spirv_0.mlir": 6, "Conversion/FuncToSPIRV/types-to-spirv_23.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_21.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_2.mlir": 4, "Conversion/FuncToSPIRV/types-to-spirv_22.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_0.mlir": 4, "Conversion/FuncToSPIRV/types-to-spirv_3.mlir": 2, "Conversion/FuncToSPIRV/types-to-spirv_7.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_11.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_4.mlir": 3, "Conversion/FuncToSPIRV/types-to-spirv_5.mlir": 3, "Conversion/VectorToSCF/vector-to-scf_5.mlir": 2, "Conversion/VectorToSCF/vector-to-scf_6.mlir": 2, "Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir": 2, "Conversion/VectorToSCF/vector-to-scf_8.mlir": 4, "Conversion/VectorToSCF/vector-to-scf_7.mlir": 2, "Conversion/VectorToSCF/vector-to-scf_9.mlir": 3, "Conversion/VectorToSCF/vector-to-scf_1.mlir": 4, "Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir": 2, "Conversion/VectorToSCF/vector-to-scf-mask-and-permutation-map_0.mlir": 2, "Conversion/VectorToSCF/tensor-transfer-ops_0.mlir": 2, "Conversion/VectorToSCF/tensor-transfer-ops_1.mlir": 2, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir": 2, "Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir": 2, "Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir": 2, "Conversion/VectorToSCF/vector-to-scf_10.mlir": 4, "Conversion/VectorToSCF/vector-to-scf_4.mlir": 6, "Conversion/VectorToSCF/vector-to-scf_0.mlir": 2, "Conversion/VectorToSCF/vector-to-scf_3.mlir": 6, "Conversion/VectorToSCF/vector-to-scf_2.mlir": 7, "Conversion/BufferizationToMemRef/bufferization-to-memref_1.mlir": 2, "Conversion/BufferizationToMemRef/bufferization-to-memref_0.mlir": 2, "Conversion/BufferizationToMemRef/bufferization-to-memref_2.mlir": 2, "Conversion/BufferizationToMemRef/bufferization-to-memref_4.mlir": 2, "Conversion/BufferizationToMemRef/bufferization-to-memref_3.mlir": 2, "Conversion/SCFToControlFlow/convert-to-cfg.mlir": 74, "Conversion/MathToLLVM/math-to-llvm_14.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_2.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_3.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_12.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_16.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_4.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_8.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_13.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_15.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_11.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_7.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_10.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_5.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_18.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_17.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_1.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_6.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_9.mlir": 2, "Conversion/MathToLLVM/math-to-llvm_0.mlir": 2, "Conversion/ComplexToLibm/convert-to-libm.mlir": 10, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir": 2, "Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir": 2, "Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir": 3, "Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir": 2, "Conversion/OpenMPToLLVM/convert-to-llvmir_7.mlir": 3, "Conversion/OpenMPToLLVM/convert-to-llvmir_2.mlir": 3, "Conversion/OpenMPToLLVM/convert-to-llvmir_0.mlir": 4, "Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir": 2, "Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir": 2, "Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir": 4, "Conversion/VectorToLLVM/vector-to-llvm_126.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_87.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_24.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_72.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_116.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_138.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_33.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_68.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_118.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_77.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_95.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_140.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_69.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_74.mlir": 2, "Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir": 3, "Conversion/VectorToLLVM/vector-to-llvm_7.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_42.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_81.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_54.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_34.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_10.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_123.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_25.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_19.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_132.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_52.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_62.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_41.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_20.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_23.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_43.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_30.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_91.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_121.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_76.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_45.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_67.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_9.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_128.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_37.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_130.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_78.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_59.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_53.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_22.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_109.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_85.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_0.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_134.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_28.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_105.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_51.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_136.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_44.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_92.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_12.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_84.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_63.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_46.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_3.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_4.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_26.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_112.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_11.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_80.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_15.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_60.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_97.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_107.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_135.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_99.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_56.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_111.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_94.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_2.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_108.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_32.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_104.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_65.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_120.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_36.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_31.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_35.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_96.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_55.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_58.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_14.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_137.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_113.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_47.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_88.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_127.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_102.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_124.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_100.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_71.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_50.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_70.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_57.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_21.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_64.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_133.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_27.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_119.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_93.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_115.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_5.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_6.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_117.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_86.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_49.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_75.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_131.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_17.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_103.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_48.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_106.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_13.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_8.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_61.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_29.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_1.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_139.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_18.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_129.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_122.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_125.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_82.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_83.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_16.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_98.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_38.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_79.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_40.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_101.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_73.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_39.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_66.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_90.mlir": 2, "Conversion/VectorToLLVM/vector-to-llvm_89.mlir": 2, "Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_14.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_6.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_7.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_33.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_12.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_34.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_9.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_28.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_10.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_17.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_15.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_2.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_11.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_18.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_19.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_4.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_24.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_8.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_5.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_26.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_25.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_0.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_3.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_21.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_22.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_13.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_16.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_29.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_32.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_27.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_1.mlir": 9, "Conversion/VectorToSPIRV/vector-to-spirv_20.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_31.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_23.mlir": 2, "Conversion/VectorToSPIRV/vector-to-spirv_30.mlir": 2, "Conversion/ControlFlowToLLVM/invalid.mlir": 2, "Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir": 4, "Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir": 3, "Conversion/GPUToROCDL/memref_0.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir": 3, "Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir": 3, "Conversion/ControlFlowToSPIRV/cf-ops-to-spirv_0.mlir": 2, "Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir": 5, "Conversion/MathToSPIRV/math-to-opencl-spirv_0.mlir": 7, "Conversion/MathToSPIRV/math-to-gl-spirv_1.mlir": 3, "Conversion/MathToSPIRV/math-to-core-spirv_1.mlir": 2, "Conversion/MathToSPIRV/math-to-gl-spirv_0.mlir": 13, "Conversion/MathToSPIRV/math-to-core-spirv_0.mlir": 2, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_25.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_5.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_8.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_20.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_6.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_6.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_8.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_10.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_9.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_7.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_13.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_23.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_11.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_14.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_21.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir": 1, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_15.mlir": 5, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir": 3, "Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir": 5, "Conversion/TosaToLinalg/tosa-to-linalg_1.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_15.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_27.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_26.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_25.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_64.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_45.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_35.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_32.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_22.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_2.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_43.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_39.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_30.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_61.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_44.mlir": 3, "Conversion/TosaToLinalg/tosa-to-linalg_68.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_31.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_48.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_37.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_49.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_54.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_6.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_52.mlir": 3, "Conversion/TosaToLinalg/tosa-to-linalg_50.mlir": 4, "Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_20.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_55.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_21.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_58.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_47.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_42.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_0.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_57.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_10.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir": 7, "Conversion/TosaToLinalg/tosa-to-linalg_7.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_34.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_62.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_8.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_17.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_63.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_19.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_5.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_51.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_40.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_59.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_56.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_60.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_29.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir": 3, "Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_33.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_38.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_65.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_36.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_12.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_11.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_9.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_4.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_13.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_28.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_3.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_67.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_18.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_16.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_14.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_41.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_66.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_24.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_23.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_53.mlir": 2, "Conversion/TosaToLinalg/tosa-to-linalg_46.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_6.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_5.mlir": 2, "Conversion/ComplexToStandard/full-conversion.mlir": 4, "Conversion/ComplexToStandard/convert-to-standard_14.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_19.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_3.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_11.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_22.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_4.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_8.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_0.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_15.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_10.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_7.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_1.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_9.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_18.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_20.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_21.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_12.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_13.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_16.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_17.mlir": 2, "Conversion/ComplexToStandard/convert-to-standard_2.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_6.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_5.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_1.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_8.mlir": 2, "Conversion/MemRefToSPIRV/alloca_4.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_0.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_7.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_2.mlir": 2, "Conversion/MemRefToSPIRV/map-storage-class_4.mlir": 4, "Conversion/MemRefToSPIRV/map-storage-class_3.mlir": 3, "Conversion/TosaToTensor/tosa-to-tensor_0.mlir": 2, "Conversion/TosaToTensor/tosa-to-tensor_1.mlir": 2, "Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir": 2, "Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir": 2, "Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_13.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_22.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_27.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_15.mlir": 13, "Conversion/ArithToSPIRV/arith-to-spirv_5.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_21.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_23.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_2.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_11.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_0.mlir": 15, "Conversion/ArithToSPIRV/arith-to-spirv_25.mlir": 30, "Conversion/ArithToSPIRV/arith-to-spirv_3.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_12.mlir": 4, "Conversion/ArithToSPIRV/arith-to-spirv_1.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_4.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_26.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_20.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_18.mlir": 7, "Conversion/ArithToSPIRV/arith-to-spirv_19.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_17.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_8.mlir": 5, "Conversion/ArithToSPIRV/arith-to-spirv_7.mlir": 9, "Conversion/ArithToSPIRV/arith-to-spirv_24.mlir": 5, "Conversion/ArithToSPIRV/arith-to-spirv_14.mlir": 2, "Conversion/ArithToSPIRV/arith-to-spirv_28.mlir": 1, "Conversion/ArithToSPIRV/fast-math_0.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_10.mlir": 35, "Conversion/ArithToSPIRV/arith-to-spirv_6.mlir": 2, "Conversion/ArithToSPIRV/fast-math_1.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_16.mlir": 3, "Conversion/ArithToSPIRV/arith-to-spirv_9.mlir": 6, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops.mlir": 10, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir": 2, "Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir": 2, "Conversion/FuncToLLVM/func-memref_2.mlir": 2, "Conversion/FuncToLLVM/convert-funcs_2.mlir": 2, "Conversion/FuncToLLVM/convert-argattrs.mlir": 3, "Conversion/FuncToLLVM/invalid_1.mlir": 2, "Conversion/FuncToLLVM/func-memref_6.mlir": 3, "Conversion/FuncToLLVM/func-memref-return_0.mlir": 2, "Conversion/FuncToLLVM/func-to-llvm_0.mlir": 26, "Conversion/FuncToLLVM/func-memref_1.mlir": 2, "Conversion/FuncToLLVM/func-memref_4.mlir": 3, "Conversion/FuncToLLVM/func-memref-return_1.mlir": 2, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir": 9, "Conversion/FuncToLLVM/func-to-llvm_1.mlir": 2, "Conversion/FuncToLLVM/func-to-llvm_5.mlir": 2, "Conversion/FuncToLLVM/func-memref_5.mlir": 3, "Conversion/FuncToLLVM/func-memref_3.mlir": 2, "Conversion/FuncToLLVM/calling-convention.mlir": 10, "Conversion/FuncToLLVM/func-to-llvm_3.mlir": 2, "Conversion/FuncToLLVM/emit-c-wrappers-for-external-callers.mlir": 9, "Conversion/FuncToLLVM/func-to-llvm_6.mlir": 2, "Conversion/FuncToLLVM/func-memref-return_3.mlir": 2, "Conversion/FuncToLLVM/func-to-llvm_2.mlir": 2, "Conversion/FuncToLLVM/func-memref_7.mlir": 2, "Conversion/FuncToLLVM/func-to-llvm_4.mlir": 3, "Conversion/FuncToLLVM/invalid_0.mlir": 2, "Conversion/FuncToLLVM/func-memref_0.mlir": 2, "Conversion/FuncToLLVM/convert-data-layout.mlir": 1, "Conversion/FuncToLLVM/convert-funcs_1.mlir": 2, "Conversion/FuncToLLVM/func-memref-return_2.mlir": 3, "Conversion/SCFToSPIRV/while.mlir": 7, "Conversion/ComplexToLLVM/full-conversion.mlir": 4, "Conversion/ComplexToLLVM/convert-to-llvm.mlir": 9, "Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir": 12, "Conversion/AMDGPUToROCDL/mfma.mlir": 2, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_0.mlir": 14, "Conversion/ArithToLLVM/arith-to-llvm_6.mlir": 2, "Conversion/ArithToLLVM/arith-to-llvm_4.mlir": 2, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_2.mlir": 3, "Conversion/ArithToLLVM/arith-to-llvm_1.mlir": 2, "Conversion/ArithToLLVM/arith-to-llvm_2.mlir": 2, "Conversion/ArithToLLVM/arith-to-llvm_8.mlir": 3, "Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir": 2, "Conversion/ArithToLLVM/arith-to-llvm_7.mlir": 2, "Conversion/ArithToLLVM/arith-to-llvm_3.mlir": 3, "Conversion/ArithToLLVM/arith-to-llvm_5.mlir": 2, "Conversion/ArithToLLVM/arith-to-llvm_0.mlir": 21, "Conversion/TosaToArith/tosa-to-arith_0.mlir": 2, "Conversion/TosaToArith/tosa-to-arith_3.mlir": 2, "Conversion/TosaToArith/tosa-to-arith_1.mlir": 2, "Conversion/TosaToArith/tosa-to-arith_2.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_24.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_27.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_18.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_8.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_16.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_23.mlir": 2, "Conversion/ShapeToStandard/convert-shape-constraints.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_14.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_11.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_2.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_25.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_0.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_19.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_21.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_1.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_15.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_7.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_22.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_13.mlir": 4, "Conversion/ShapeToStandard/shape-to-standard_3.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_12.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_5.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_9.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_4.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_10.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_17.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_6.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_20.mlir": 2, "Conversion/ShapeToStandard/shape-to-standard_26.mlir": 2, "Conversion/SCFToGPU/parallel_loop_8.mlir": 3, "Conversion/SCFToGPU/no_blocks_no_threads.mlir": 3, "Conversion/SCFToGPU/step_one.mlir": 6, "Conversion/SCFToGPU/parallel_loop_1.mlir": 4, "Conversion/SCFToGPU/parallel_loop_3.mlir": 4, "Conversion/SCFToGPU/parallel_loop_7.mlir": 4, "Conversion/SCFToGPU/step_positive.mlir": 4, "Conversion/SCFToGPU/parallel_loop_4.mlir": 4, "Conversion/SCFToGPU/parallel_loop_0.mlir": 3, "Conversion/SCFToGPU/parallel_loop_2.mlir": 3, "Conversion/SCFToGPU/parallel_loop_5.mlir": 3, "Conversion/SCFToGPU/parallel_loop_6.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir": 4, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_1.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir": 3, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_3.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir": 3, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir": 4, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_0.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_4.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir": 3, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir": 3, "Conversion/GPUToNVVM/wmma-ops-to-nvvm_5.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir": 3, "Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir": 4, "Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir": 3, "Conversion/TosaToSCF/tosa-to-scf_1.mlir": 4, "Conversion/TosaToSCF/tosa-to-scf_0.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_3.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_29.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_7.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_0.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_2.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_18.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_9.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_1.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_27.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_0.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_6.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_6.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_2.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_3.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_31.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_32.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_17.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_8.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_4.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_10.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_34.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_12.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_25.mlir": 3, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_5.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_10.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_24.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_33.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_25.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_26.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_11.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_6.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_7.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_11.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_14.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_20.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_28.mlir": 3, "Conversion/MemRefToLLVM/memref-to-llvm_1.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir": 2, "Conversion/MemRefToLLVM/generic-functions_1.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_8.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_7.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_0.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_30.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_15.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_9.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_28.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_9.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_26.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_12.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_19.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_5.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_16.mlir": 4, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_1.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_13.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_4.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_4.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_5.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_21.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_27.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_23.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir": 2, "Conversion/MemRefToLLVM/generic-functions_0.mlir": 2, "Conversion/MemRefToLLVM/convert-static-memref-ops_2.mlir": 2, "Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir": 2, "Conversion/MemRefToLLVM/memref-to-llvm_22.mlir": 2, "Conversion/MemRefToLLVM/convert-alloca-scope.mlir": 9, "Conversion/MemRefToLLVM/convert-static-memref-ops_3.mlir": 2, "Conversion/GPUToSPIRV/builtins_0.mlir": 4, "Conversion/GPUToSPIRV/builtins_10.mlir": 4, "Conversion/GPUToSPIRV/builtins_11.mlir": 4, "Conversion/GPUToSPIRV/builtins_3.mlir": 4, "Conversion/GPUToSPIRV/builtins_4.mlir": 4, "Conversion/GPUToSPIRV/builtins_13.mlir": 4, "Conversion/GPUToSPIRV/builtins_6.mlir": 4, "Conversion/GPUToSPIRV/builtins_15.mlir": 4, "Conversion/GPUToSPIRV/builtins_16.mlir": 3, "Conversion/GPUToSPIRV/builtins_7.mlir": 4, "Conversion/GPUToSPIRV/builtins_2.mlir": 4, "Conversion/GPUToSPIRV/builtins_5.mlir": 4, "Conversion/GPUToSPIRV/builtins_9.mlir": 3, "Conversion/GPUToSPIRV/builtins_14.mlir": 4, "Conversion/GPUToSPIRV/shuffle_1.mlir": 3, "Conversion/GPUToSPIRV/shuffle_0.mlir": 3, "Conversion/GPUToSPIRV/builtins_8.mlir": 3, "Conversion/GPUToSPIRV/builtins_12.mlir": 4, "Conversion/GPUToSPIRV/entry-point.mlir": 3, "Conversion/GPUToSPIRV/builtins_1.mlir": 4, "Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir": 6, "Conversion/AffineToStandard/lower-affine.mlir": 90, "Conversion/AffineToStandard/lower-affine-to-vector_0.mlir": 3, "Conversion/AffineToStandard/no-memref.mlir": 2, "Conversion/AffineToStandard/lower-affine-to-vector_2.mlir": 4, "Conversion/AffineToStandard/lower-affine-to-vector_1.mlir": 3, "Conversion/AffineToStandard/lower-affine-to-vector_3.mlir": 4, "Conversion/AffineToStandard/lower-affine-gpu.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir": 2, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir": 3, "Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir": 3, "Bytecode/resources.mlir": 1, "mlir-tblgen/interfaces.mlir": 1, "mlir-tblgen/testdialect-typedefs.mlir": 8, "mlir-tblgen/types_59.mlir": 2, "mlir-tblgen/types_45.mlir": 2, "mlir-tblgen/types_62.mlir": 2, "mlir-tblgen/types_27.mlir": 2, "mlir-tblgen/return-types_0.mlir": 2, "mlir-tblgen/return-types_4.mlir": 2, "mlir-tblgen/types_61.mlir": 2, "mlir-tblgen/types_47.mlir": 2, "mlir-tblgen/types_5.mlir": 2, "mlir-tblgen/trait.mlir": 10, "mlir-tblgen/types_58.mlir": 2, "mlir-tblgen/types_50.mlir": 2, "mlir-tblgen/types_0.mlir": 2, "mlir-tblgen/types_21.mlir": 2, "mlir-tblgen/types_24.mlir": 2, "mlir-tblgen/types_41.mlir": 2, "mlir-tblgen/types_37.mlir": 2, "mlir-tblgen/types_35.mlir": 2, "mlir-tblgen/pattern.mlir": 56, "mlir-tblgen/op-derived-attribute.mlir": 2, "mlir-tblgen/types_6.mlir": 2, "mlir-tblgen/types_33.mlir": 2, "mlir-tblgen/types_30.mlir": 2, "mlir-tblgen/types_18.mlir": 2, "Rewrite/pdl-bytecode_2.mlir": 6, "Rewrite/pdl-bytecode_25.mlir": 6, "Rewrite/pdl-bytecode_35.mlir": 6, "Rewrite/pdl-bytecode_32.mlir": 6, "Rewrite/pdl-bytecode_17.mlir": 6, "Rewrite/pdl-bytecode_16.mlir": 6, "Rewrite/pdl-bytecode_14.mlir": 6, "Rewrite/pdl-bytecode_3.mlir": 6, "Rewrite/pdl-bytecode_23.mlir": 7, "Rewrite/pdl-bytecode_22.mlir": 7, "Rewrite/pdl-bytecode_31.mlir": 6, "Rewrite/pdl-bytecode_4.mlir": 6, "Rewrite/pdl-bytecode_8.mlir": 6, "Rewrite/pdl-bytecode_37.mlir": 6, "Rewrite/pdl-bytecode_9.mlir": 6, "Rewrite/pdl-bytecode_12.mlir": 6, "Rewrite/pdl-bytecode_10.mlir": 6, "Rewrite/pdl-bytecode_15.mlir": 6, "Rewrite/pdl-bytecode_6.mlir": 6, "Rewrite/pdl-bytecode_18.mlir": 6, "Rewrite/pdl-bytecode_38.mlir": 6, "Rewrite/pdl-bytecode_0.mlir": 6, "Rewrite/pdl-bytecode_36.mlir": 6, "Rewrite/pdl-bytecode_28.mlir": 6, "Rewrite/pdl-bytecode_21.mlir": 7, "Rewrite/pdl-bytecode_5.mlir": 6, "Rewrite/pdl-bytecode_29.mlir": 6, "Rewrite/pdl-bytecode_24.mlir": 6, "Rewrite/pdl-bytecode_13.mlir": 6, "Rewrite/pdl-bytecode_19.mlir": 6, "Rewrite/pdl-bytecode_20.mlir": 8, "Rewrite/pdl-bytecode_7.mlir": 6, "Rewrite/pdl-bytecode_26.mlir": 6, "Rewrite/pdl-bytecode_30.mlir": 7, "Rewrite/pdl-bytecode_1.mlir": 6, "Rewrite/pdl-bytecode_27.mlir": 6, "Rewrite/pdl-bytecode_11.mlir": 6, "Rewrite/pdl-bytecode_34.mlir": 6, "Analysis/test-foo-analysis_1.mlir": 2, "Analysis/test-foo-analysis_4.mlir": 2, "Analysis/test-alias-analysis_5.mlir": 3, "Analysis/test-liveness_7.mlir": 4, "Analysis/test-dominance_1.mlir": 2, "Analysis/test-alias-analysis-modref_0.mlir": 2, "Analysis/test-alias-analysis_2.mlir": 2, "Analysis/test-foo-analysis_0.mlir": 2, "Analysis/test-dominance_4.mlir": 4, "Analysis/test-dominance_3.mlir": 5, "Analysis/test-alias-analysis_1.mlir": 2, "Analysis/test-alias-analysis_0.mlir": 2, "Analysis/test-dominance_0.mlir": 2, "Analysis/test-dominance_2.mlir": 3, "Analysis/test-liveness_0.mlir": 2, "Analysis/test-alias-analysis_4.mlir": 3, "Analysis/test-alias-analysis_3.mlir": 8, "Analysis/test-liveness_5.mlir": 3, "Analysis/test-foo-analysis_3.mlir": 2, "Analysis/test-liveness_4.mlir": 2, "Analysis/test-alias-analysis-modref_1.mlir": 2, "Analysis/test-callgraph_1.mlir": 4, "Analysis/test-alias-analysis-modref_4.mlir": 2, "Analysis/test-liveness_1.mlir": 2, "Analysis/test-match-reduction_0.mlir": 3, "Analysis/test-match-reduction_3.mlir": 3, "Analysis/test-match-reduction_4.mlir": 3, "Analysis/test-match-reduction_2.mlir": 3, "Analysis/test-alias-analysis-modref_3.mlir": 4, "Analysis/test-match-reduction_1.mlir": 4, "Analysis/test-alias-analysis-modref_2.mlir": 2, "Analysis/test-liveness_3.mlir": 2, "Analysis/test-liveness_2.mlir": 2, "Analysis/test-foo-analysis_5.mlir": 2, "Analysis/test-alias-analysis_7.mlir": 2, "Analysis/test-shape-fn-report.mlir": 4, "Analysis/test-liveness_6.mlir": 4, "Analysis/test-topoligical-sort.mlir": 3, "Analysis/test-foo-analysis_2.mlir": 2, "Analysis/test-match-reduction_5.mlir": 3, "Analysis/test-alias-analysis_6.mlir": 2, "Analysis/DataFlow/test-dead-code-analysis.mlir": 26, "Analysis/DataFlow/test-last-modified.mlir": 12, "Analysis/DataFlow/test-last-modified-callgraph.mlir": 9, "Target/Cpp/control_flow.mlir": 4, "Target/Cpp/invalid_1.mlir": 2, "Target/Cpp/invalid_7.mlir": 2, "Target/Cpp/invalid_6.mlir": 2, "Target/Cpp/if.mlir": 10, "Target/Cpp/invalid_5.mlir": 2, "Target/Cpp/invalid_3.mlir": 2, "Target/Cpp/stdops.mlir": 7, "Target/Cpp/for.mlir": 5, "Target/Cpp/call.mlir": 3, "Target/Cpp/invalid_4.mlir": 2, "Target/Cpp/invalid_0.mlir": 2, "Target/Cpp/variable.mlir": 2, "Target/Cpp/invalid_2.mlir": 2, "Target/LLVMIR/llvmir-invalid_18.mlir": 2, "Target/LLVMIR/openmp-llvm_33.mlir": 4, "Target/LLVMIR/llvmir-invalid_14.mlir": 2, "Target/LLVMIR/llvmir_9.mlir": 2, "Target/LLVMIR/openmp-llvm_46.mlir": 36, "Target/LLVMIR/llvmir-invalid_11.mlir": 2, "Target/LLVMIR/llvmir-invalid_15.mlir": 2, "Target/LLVMIR/openmp-llvm_21.mlir": 3, "Target/LLVMIR/openmp-llvm_10.mlir": 4, "Target/LLVMIR/openmp-llvm_59.mlir": 4, "Target/LLVMIR/llvmir-invalid_0.mlir": 2, "Target/LLVMIR/llvmir-invalid_8.mlir": 2, "Target/LLVMIR/llvmir-invalid_19.mlir": 2, "Target/LLVMIR/arm-neon.mlir": 4, "Target/LLVMIR/openmp-llvm_6.mlir": 4, "Target/LLVMIR/openmp-llvm_51.mlir": 8, "Target/LLVMIR/rocdl.mlir": 9, "Target/LLVMIR/openmp-llvm_45.mlir": 4, "Target/LLVMIR/openmp-llvm_56.mlir": 4, "Target/LLVMIR/llvmir-invalid_4.mlir": 2, "Target/LLVMIR/openmp-llvm_7.mlir": 4, "Target/LLVMIR/openmp-llvm_44.mlir": 3, "Target/LLVMIR/openmp-llvm_28.mlir": 4, "Target/LLVMIR/openmp-llvm_36.mlir": 12, "Target/LLVMIR/openmp-llvm_12.mlir": 4, "Target/LLVMIR/openmp-reduction_3.mlir": 7, "Target/LLVMIR/openmp-llvm_53.mlir": 3, "Target/LLVMIR/openmp-llvm_54.mlir": 3, "Target/LLVMIR/llvmir_12.mlir": 2, "Target/LLVMIR/llvmir-invalid_17.mlir": 2, "Target/LLVMIR/openmp-llvm-invalid_1.mlir": 3, "Target/LLVMIR/openmp-reduction_4.mlir": 10, "Target/LLVMIR/llvmir-invalid_6.mlir": 2, "Target/LLVMIR/llvmir_10.mlir": 2, "Target/LLVMIR/openmp-llvm_4.mlir": 3, "Target/LLVMIR/llvmir_11.mlir": 2, "Target/LLVMIR/llvmir_19.mlir": 3, "Target/LLVMIR/openmp-llvm_37.mlir": 4, "Target/LLVMIR/openmp-llvm_48.mlir": 14, "Target/LLVMIR/openmp-llvm_32.mlir": 4, "Target/LLVMIR/openmp-llvm_52.mlir": 6, "Target/LLVMIR/openmp-llvm_16.mlir": 4, "Target/LLVMIR/llvmir_20.mlir": 3, "Target/LLVMIR/openmp-llvm_42.mlir": 4, "Target/LLVMIR/llvmir_16.mlir": 1, "Target/LLVMIR/openmp-llvm_55.mlir": 3, "Target/LLVMIR/openmp-llvm_38.mlir": 4, "Target/LLVMIR/openmp-llvm_17.mlir": 4, "Target/LLVMIR/openmp-reduction_0.mlir": 7, "Target/LLVMIR/llvmir-invalid_2.mlir": 2, "Target/LLVMIR/arm-neon-2d.mlir": 3, "Target/LLVMIR/openmp-llvm_47.mlir": 36, "Target/LLVMIR/openmp-llvm_35.mlir": 4, "Target/LLVMIR/llvmir-debug.mlir": 5, "Target/LLVMIR/data-layout_0.mlir": 2, "Target/LLVMIR/openmp-llvm_25.mlir": 3, "Target/LLVMIR/openmp-llvm_58.mlir": 3, "Target/LLVMIR/openmp-llvm_23.mlir": 3, "Target/LLVMIR/openmp-llvm_49.mlir": 3, "Target/LLVMIR/openmp-llvm_19.mlir": 4, "Target/LLVMIR/llvmir_15.mlir": 1, "Target/LLVMIR/openmp-llvm_0.mlir": 17, "Target/LLVMIR/openmp-llvm_50.mlir": 5, "Target/LLVMIR/openmp-llvm_43.mlir": 3, "Target/LLVMIR/llvmir_21.mlir": 3, "Target/LLVMIR/llvmir-invalid_9.mlir": 2, "Target/LLVMIR/llvmir-invalid_16.mlir": 2, "Target/LLVMIR/llvmir-invalid_1.mlir": 2, "Target/LLVMIR/llvmir_18.mlir": 2, "Target/LLVMIR/openmp-llvm_1.mlir": 5, "Target/LLVMIR/openmp-llvm_60.mlir": 7, "Target/LLVMIR/llvmir_17.mlir": 1, "Target/LLVMIR/openmp-llvm_26.mlir": 3, "Target/LLVMIR/openmp-llvm_27.mlir": 4, "Target/LLVMIR/openmp-llvm_57.mlir": 3, "Target/LLVMIR/openmp-llvm-invalid_0.mlir": 3, "Target/LLVMIR/llvmir_14.mlir": 2, "Target/LLVMIR/llvmir-invalid_3.mlir": 2, "Target/LLVMIR/openmp-llvm_2.mlir": 18, "Target/LLVMIR/llvmir_13.mlir": 2, "Target/LLVMIR/llvmir_25.mlir": 2, "Target/LLVMIR/llvmir_23.mlir": 6, "Target/LLVMIR/openmp-llvm_14.mlir": 4, "Target/LLVMIR/openmp-llvm_22.mlir": 3, "Target/LLVMIR/openmp-llvm_3.mlir": 4, "Target/LLVMIR/openmp-llvm_20.mlir": 4, "Target/LLVMIR/openmp-llvm_18.mlir": 4, "Target/LLVMIR/data-layout_3.mlir": 1, "Target/LLVMIR/openmp-llvm-invalid_3.mlir": 4, "Target/LLVMIR/llvmir-types_1.mlir": 13, "Target/LLVMIR/llvmir_8.mlir": 2, "Target/LLVMIR/llvmir-invalid_10.mlir": 2, "Target/LLVMIR/openmp-llvm_31.mlir": 4, "Target/LLVMIR/openmp-llvm_29.mlir": 4, "Target/LLVMIR/amx.mlir": 2, "Target/LLVMIR/openmp-llvm_11.mlir": 4, "Target/LLVMIR/openmp-llvm_8.mlir": 4, "Target/LLVMIR/llvmir-types_0.mlir": 53, "Target/LLVMIR/llvmir-invalid_7.mlir": 2, "Target/LLVMIR/llvmir_3.mlir": 6, "Target/LLVMIR/data-layout_1.mlir": 1, "Target/LLVMIR/openmp-llvm_41.mlir": 2, "Target/LLVMIR/openmp-llvm_40.mlir": 2, "Target/LLVMIR/data-layout_2.mlir": 1, "Target/LLVMIR/openmp-llvm_9.mlir": 4, "Target/LLVMIR/llvmir_6.mlir": 3, "Target/LLVMIR/openmp-llvm_15.mlir": 4, "Target/LLVMIR/openmp-llvm_34.mlir": 4, "Target/LLVMIR/openmp-llvm_5.mlir": 3, "Target/LLVMIR/openmp-llvm-invalid_4.mlir": 3, "Target/LLVMIR/openmp-llvm_13.mlir": 4, "Target/LLVMIR/openmp-reduction_1.mlir": 7, "Target/LLVMIR/x86vector.mlir": 7, "Target/LLVMIR/llvmir_22.mlir": 3, "Target/LLVMIR/llvmir_4.mlir": 2, "Target/LLVMIR/openmp-llvm_39.mlir": 7, "Target/LLVMIR/openmp-reduction_2.mlir": 7, "Target/LLVMIR/llvmir-invalid_5.mlir": 2, "Target/LLVMIR/openmp-llvm-invalid_2.mlir": 4, "Target/LLVMIR/vector-to-llvm-ir.mlir": 5, "Target/LLVMIR/openmp-llvm_30.mlir": 4, "Target/LLVMIR/openmp-llvm_24.mlir": 3, "Target/SPIRV/module_1.mlir": 2, "Target/SPIRV/phi_8.mlir": 3, "Target/SPIRV/memory-ops_3.mlir": 3, "Target/SPIRV/memory-ops_1.mlir": 3, "Target/SPIRV/decorations_4.mlir": 2, "Target/SPIRV/phi_7.mlir": 3, "Target/SPIRV/undef_0.mlir": 3, "Target/SPIRV/cooperative-matrix-ops_0.mlir": 16, "Target/SPIRV/phi_0.mlir": 4, "Target/SPIRV/decorations_6.mlir": 2, "Target/SPIRV/atomic-ops_0.mlir": 4, "Target/SPIRV/decorations_3.mlir": 2, "Target/SPIRV/logical-ops_0.mlir": 13, "Target/SPIRV/ocl-ops.mlir": 7, "Target/SPIRV/struct.mlir": 3, "Target/SPIRV/image-ops.mlir": 4, "Target/SPIRV/memory-ops_0.mlir": 4, "Target/SPIRV/entry-point_0.mlir": 3, "Target/SPIRV/memory-ops_4.mlir": 3, "Target/SPIRV/decorations_7.mlir": 2, "Target/SPIRV/global-variable_0.mlir": 2, "Target/SPIRV/cast-ops_0.mlir": 3, "Target/SPIRV/decorations_0.mlir": 2, "Target/SPIRV/phi_9.mlir": 3, "Target/SPIRV/gl-ops.mlir": 9, "Target/SPIRV/entry-point_1.mlir": 3, "Target/SPIRV/matrix_1.mlir": 2, "Target/SPIRV/constant.mlir": 23, "Target/SPIRV/global-variable_1.mlir": 2, "Target/SPIRV/global-variable_2.mlir": 3, "Target/SPIRV/execution-mode.mlir": 3, "Target/SPIRV/loop_2.mlir": 6, "Target/SPIRV/loop_0.mlir": 5, "Target/SPIRV/module_3.mlir": 2, "Target/SPIRV/terminator.mlir": 5, "Target/SPIRV/spec-constant_1.mlir": 2, "Target/SPIRV/loop_3.mlir": 5, "Target/SPIRV/decorations_1.mlir": 2, "Target/SPIRV/composite-op_0.mlir": 7, "Target/SPIRV/undef_1.mlir": 3, "Target/SPIRV/array_0.mlir": 3, "Target/SPIRV/spec-constant_3.mlir": 5, "Target/SPIRV/bit-ops_0.mlir": 12, "Target/SPIRV/spec-constant_2.mlir": 2, "Target/SPIRV/barrier-ops.mlir": 6, "Target/SPIRV/selection_0.mlir": 5, "Target/SPIRV/cast-ops_2.mlir": 5, "Target/SPIRV/cast-ops_1.mlir": 13, "Target/SPIRV/spec-constant_0.mlir": 4, "Target/SPIRV/non-uniform-ops_0.mlir": 20, "Target/SPIRV/function-call.mlir": 9, "Target/SPIRV/image.mlir": 2, "Target/SPIRV/phi_1.mlir": 4, "Target/SPIRV/memory-ops_2.mlir": 4, "Target/SPIRV/sampled-image.mlir": 2, "Target/SPIRV/module_0.mlir": 3, "Target/SPIRV/decorations_2.mlir": 2, "Target/SPIRV/phi_5.mlir": 5, "Target/SPIRV/array_1.mlir": 2, "Target/SPIRV/memory-ops_5.mlir": 3, "Target/SPIRV/phi_6.mlir": 5, "Target/SPIRV/decorations_5.mlir": 2, "Target/SPIRV/logical-ops_1.mlir": 3, "Target/SPIRV/loop_1.mlir": 4, "Target/SPIRV/phi_3.mlir": 4, "Target/SPIRV/phi_2.mlir": 4, "Target/SPIRV/selection_1.mlir": 5, "Target/SPIRV/selection_2.mlir": 4, "Target/SPIRV/matrix_0.mlir": 8, "Target/SPIRV/arithmetic-ops.mlir": 19, "Target/SPIRV/module_2.mlir": 2, "Target/SPIRV/phi_4.mlir": 5, "Target/SPIRV/group-ops_0.mlir": 9, "Target/SPIRV/joint-matrix-ops_0.mlir": 8, "Target/SPIRV/debug.mlir": 16, "mlir-opt/async.mlir": 8, "mlir-opt/outputfile.mlir": 1, "mlir-opt/nearmiss_0.mlir": 2, "mlir-opt/commandline.mlir": 1, "mlir-translate/commandline.mlir": 1, "mlir-translate/unregistered-dialects.mlir": 2, "Dialect/traits_5.mlir": 2, "Dialect/traits_1.mlir": 2, "Dialect/traits_17.mlir": 2, "Dialect/traits_13.mlir": 2, "Dialect/traits_12.mlir": 2, "Dialect/traits_11.mlir": 2, "Dialect/traits_0.mlir": 2, "Dialect/traits_16.mlir": 2, "Dialect/traits_2.mlir": 2, "Dialect/traits_10.mlir": 2, "Dialect/traits_14.mlir": 2, "Dialect/traits_4.mlir": 2, "Dialect/traits_3.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_2.mlir": 2, "Dialect/Vector/canonicalize_48.mlir": 2, "Dialect/Vector/vector-transfer-flatten_4.mlir": 2, "Dialect/Vector/canonicalize_82.mlir": 2, "Dialect/Vector/vector-transpose-lowering_0.mlir": 2, "Dialect/Vector/vector-transfer-flatten_6.mlir": 2, "Dialect/Vector/canonicalize_41.mlir": 2, "Dialect/Vector/canonicalize_90.mlir": 2, "Dialect/Vector/vector-warp-distribute_25.mlir": 3, "Dialect/Vector/canonicalize_9.mlir": 2, "Dialect/Vector/vector-transfer-full-partial-split_0.mlir": 3, "Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir": 2, "Dialect/Vector/vector-warp-distribute_19.mlir": 3, "Dialect/Vector/canonicalize_70.mlir": 2, "Dialect/Vector/bufferize_1.mlir": 2, "Dialect/Vector/canonicalize_80.mlir": 2, "Dialect/Vector/canonicalize_64.mlir": 2, "Dialect/Vector/canonicalize_79.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir": 2, "Dialect/Vector/vector-transpose-lowering_19.mlir": 2, "Dialect/Vector/canonicalize_22.mlir": 2, "Dialect/Vector/canonicalize_54.mlir": 2, "Dialect/Vector/canonicalize_44.mlir": 2, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir": 2, "Dialect/Vector/canonicalize_5.mlir": 2, "Dialect/Vector/canonicalize_81.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir": 2, "Dialect/Vector/canonicalize_60.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_0.mlir": 2, "Dialect/Vector/vector-mem-transforms.mlir": 15, "Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir": 2, "Dialect/Vector/canonicalize_25.mlir": 2, "Dialect/Vector/canonicalize_8.mlir": 2, "Dialect/Vector/vector-warp-distribute_3.mlir": 3, "Dialect/Vector/canonicalize_61.mlir": 2, "Dialect/Vector/canonicalize_14.mlir": 2, "Dialect/Vector/vector-transpose-lowering_1.mlir": 2, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir": 2, "Dialect/Vector/canonicalize_26.mlir": 2, "Dialect/Vector/canonicalize_88.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_7.mlir": 2, "Dialect/Vector/vector-warp-distribute_12.mlir": 4, "Dialect/Vector/vector-warp-distribute_10.mlir": 3, "Dialect/Vector/vector-warp-distribute_9.mlir": 3, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_3.mlir": 2, "Dialect/Vector/canonicalize_37.mlir": 2, "Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_6.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir": 2, "Dialect/Vector/vector-transfer-full-partial-split_2.mlir": 2, "Dialect/Vector/canonicalize_47.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_13.mlir": 2, "Dialect/Vector/canonicalize_35.mlir": 2, "Dialect/Vector/canonicalize_57.mlir": 2, "Dialect/Vector/vector-transfer-unroll_3.mlir": 2, "Dialect/Vector/vector-transfer-flatten_1.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_17.mlir": 2, "Dialect/Vector/canonicalize_103.mlir": 2, "Dialect/Vector/canonicalize_77.mlir": 2, "Dialect/Vector/canonicalize_24.mlir": 2, "Dialect/Vector/canonicalize_19.mlir": 2, "Dialect/Vector/canonicalize_30.mlir": 2, "Dialect/Vector/canonicalize_4.mlir": 2, "Dialect/Vector/vector-transpose-lowering_20.mlir": 2, "Dialect/Vector/canonicalize_36.mlir": 2, "Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir": 2, "Dialect/Vector/vector-transfer-flatten_3.mlir": 2, "Dialect/Vector/vector-unroll-options.mlir": 8, "Dialect/Vector/bufferize_0.mlir": 2, "Dialect/Vector/canonicalize_66.mlir": 2, "Dialect/Vector/canonicalize_87.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir": 2, "Dialect/Vector/vector-warp-distribute_2.mlir": 3, "Dialect/Vector/vector-transpose-lowering_17.mlir": 2, "Dialect/Vector/vector-scan-transforms.mlir": 6, "Dialect/Vector/canonicalize_3.mlir": 2, "Dialect/Vector/canonicalize_40.mlir": 2, "Dialect/Vector/vector-transpose-lowering_7.mlir": 2, "Dialect/Vector/canonicalize_105.mlir": 2, "Dialect/Vector/vector-warp-distribute_4.mlir": 3, "Dialect/Vector/vector-transpose-lowering_15.mlir": 2, "Dialect/Vector/vector-transpose-lowering_4.mlir": 2, "Dialect/Vector/canonicalize_98.mlir": 3, "Dialect/Vector/vector-transpose-lowering_8.mlir": 2, "Dialect/Vector/vector-transpose-lowering_6.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_12.mlir": 2, "Dialect/Vector/vector-transpose-lowering_13.mlir": 2, "Dialect/Vector/canonicalize_63.mlir": 2, "Dialect/Vector/canonicalize_97.mlir": 2, "Dialect/Vector/vector-transpose-lowering_14.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_3.mlir": 2, "Dialect/Vector/vector-warp-distribute_13.mlir": 4, "Dialect/Vector/canonicalize_15.mlir": 2, "Dialect/Vector/vector-transpose-lowering_21.mlir": 2, "Dialect/Vector/vector-warp-distribute_15.mlir": 4, "Dialect/Vector/canonicalize_110.mlir": 2, "Dialect/Vector/canonicalize_102.mlir": 2, "Dialect/Vector/vector-warp-distribute_14.mlir": 4, "Dialect/Vector/canonicalize_109.mlir": 2, "Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_1.mlir": 2, "Dialect/Vector/canonicalize_106.mlir": 2, "Dialect/Vector/canonicalize_49.mlir": 2, "Dialect/Vector/vector-warp-distribute_27.mlir": 3, "Dialect/Vector/canonicalize_99.mlir": 2, "Dialect/Vector/canonicalize_58.mlir": 2, "Dialect/Vector/vector-warp-distribute_17.mlir": 3, "Dialect/Vector/canonicalize_42.mlir": 2, "Dialect/Vector/vector-transpose-lowering_16.mlir": 2, "Dialect/Vector/vector-transpose-lowering_9.mlir": 2, "Dialect/Vector/canonicalize_85.mlir": 2, "Dialect/Vector/canonicalize_73.mlir": 2, "Dialect/Vector/canonicalize_11.mlir": 2, "Dialect/Vector/canonicalize_50.mlir": 2, "Dialect/Vector/canonicalize_17.mlir": 2, "Dialect/Vector/vector-transfer-full-partial-split_4.mlir": 4, "Dialect/Vector/canonicalize_78.mlir": 2, "Dialect/Vector/canonicalize_68.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_4.mlir": 2, "Dialect/Vector/canonicalize_75.mlir": 2, "Dialect/Vector/bufferize_2.mlir": 2, "Dialect/Vector/vector-warp-distribute_22.mlir": 3, "Dialect/Vector/vector-reduce-to-contract_16.mlir": 2, "Dialect/Vector/canonicalize_18.mlir": 2, "Dialect/Vector/vector-transfer-flatten_2.mlir": 2, "Dialect/Vector/canonicalize_86.mlir": 2, "Dialect/Vector/vector-warp-distribute_8.mlir": 3, "Dialect/Vector/vector-warp-distribute_0.mlir": 3, "Dialect/Vector/canonicalize_31.mlir": 2, "Dialect/Vector/canonicalize_94.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir": 2, "Dialect/Vector/vector-dropleadunitdim-transforms_5.mlir": 13, "Dialect/Vector/vector-transfer-unroll_1.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_14.mlir": 2, "Dialect/Vector/canonicalize_69.mlir": 2, "Dialect/Vector/canonicalize_16.mlir": 2, "Dialect/Vector/canonicalize_1.mlir": 2, "Dialect/Vector/canonicalize_12.mlir": 2, "Dialect/Vector/vector-transfer-flatten_5.mlir": 2, "Dialect/Vector/canonicalize_76.mlir": 2, "Dialect/Vector/canonicalize_108.mlir": 2, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_2.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_8.mlir": 2, "Dialect/Vector/canonicalize_23.mlir": 2, "Dialect/Vector/vector-transfer-unroll_2.mlir": 2, "Dialect/Vector/canonicalize_52.mlir": 2, "Dialect/Vector/vector-transpose-lowering_18.mlir": 2, "Dialect/Vector/canonicalize_28.mlir": 2, "Dialect/Vector/canonicalize_55.mlir": 2, "Dialect/Vector/canonicalize_53.mlir": 2, "Dialect/Vector/vector-transforms.mlir": 20, "Dialect/Vector/canonicalize_43.mlir": 2, "Dialect/Vector/vector-transfer-unroll_4.mlir": 2, "Dialect/Vector/canonicalize_51.mlir": 2, "Dialect/Vector/vector-transpose-lowering_3.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir": 2, "Dialect/Vector/canonicalize_34.mlir": 2, "Dialect/Vector/canonicalize_67.mlir": 2, "Dialect/Vector/canonicalize_100.mlir": 3, "Dialect/Vector/vector-multi-reduction-outer-lowering.mlir": 10, "Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir": 2, "Dialect/Vector/canonicalize_71.mlir": 2, "Dialect/Vector/canonicalize_27.mlir": 2, "Dialect/Vector/vector-contract-matvec-transforms.mlir": 7, "Dialect/Vector/vector-multi-reduction-lowering.mlir": 6, "Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir": 2, "Dialect/Vector/vector-transferop-opt.mlir": 23, "Dialect/Vector/canonicalize_38.mlir": 2, "Dialect/Vector/canonicalize_20.mlir": 2, "Dialect/Vector/canonicalize_111.mlir": 2, "Dialect/Vector/canonicalize_72.mlir": 2, "Dialect/Vector/canonicalize_21.mlir": 2, "Dialect/Vector/vector-transpose-lowering_10.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir": 2, "Dialect/Vector/canonicalize_10.mlir": 2, "Dialect/Vector/vector-warp-distribute_11.mlir": 3, "Dialect/Vector/vector-warp-distribute_21.mlir": 3, "Dialect/Vector/vector-contract-transforms.mlir": 57, "Dialect/Vector/canonicalize_65.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir": 2, "Dialect/Vector/vector-transpose-lowering_2.mlir": 2, "Dialect/Vector/vector-warp-distribute_23.mlir": 3, "Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_11.mlir": 2, "Dialect/Vector/canonicalize_84.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir": 2, "Dialect/Vector/canonicalize_7.mlir": 2, "Dialect/Vector/canonicalize_39.mlir": 2, "Dialect/Vector/canonicalize_92.mlir": 2, "Dialect/Vector/canonicalize_101.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_9.mlir": 2, "Dialect/Vector/vector-warp-distribute_18.mlir": 3, "Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir": 2, "Dialect/Vector/vector-transfer-flatten_0.mlir": 2, "Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir": 2, "Dialect/Vector/canonicalize_0.mlir": 1, "Dialect/Vector/vector-warp-distribute_7.mlir": 3, "Dialect/Vector/invalid_0.mlir": 1, "Dialect/Vector/canonicalize_29.mlir": 2, "Dialect/Vector/canonicalize_6.mlir": 2, "Dialect/Vector/vector-warp-distribute_6.mlir": 3, "Dialect/Vector/vector-transpose-lowering_5.mlir": 2, "Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir": 2, "Dialect/Vector/canonicalize_45.mlir": 3, "Dialect/Vector/canonicalize_32.mlir": 2, "Dialect/Vector/canonicalize_83.mlir": 2, "Dialect/Vector/canonicalize_74.mlir": 2, "Dialect/Vector/vector-warp-distribute_1.mlir": 3, "Dialect/Vector/vector-transfer-unroll_0.mlir": 7, "Dialect/Vector/vector-reduce-to-contract_10.mlir": 2, "Dialect/Vector/canonicalize_56.mlir": 2, "Dialect/Vector/canonicalize_107.mlir": 2, "Dialect/Vector/canonicalize_59.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_15.mlir": 2, "Dialect/Vector/canonicalize_96.mlir": 2, "Dialect/Vector/vector-transpose-lowering_12.mlir": 2, "Dialect/Vector/vector-warp-distribute_5.mlir": 3, "Dialect/Vector/canonicalize_91.mlir": 2, "Dialect/Vector/vector-reduce-to-contract_5.mlir": 2, "Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir": 2, "Dialect/Vector/canonicalize_46.mlir": 2, "Dialect/Vector/vector-warp-distribute_26.mlir": 3, "Dialect/Vector/canonicalize_93.mlir": 2, "Dialect/Vector/vector-transfer-full-partial-split_3.mlir": 4, "Dialect/Vector/canonicalize_89.mlir": 2, "Dialect/Vector/canonicalize_62.mlir": 2, "Dialect/Vector/vector-warp-distribute_24.mlir": 3, "Dialect/Vector/canonicalize_104.mlir": 2, "Dialect/Vector/vector-transpose-lowering_11.mlir": 2, "Dialect/Vector/canonicalize_33.mlir": 2, "Dialect/Vector/canonicalize_13.mlir": 2, "Dialect/Vector/vector-warp-distribute_16.mlir": 3, "Dialect/Vector/vector-warp-distribute_20.mlir": 3, "Dialect/Vector/vector-transfer-full-partial-split_1.mlir": 2, "Dialect/Vector/vector-transfer-flatten_7.mlir": 2, "Dialect/OpenACC/ops_8.mlir": 1, "Dialect/OpenACC/canonicalize_5.mlir": 2, "Dialect/OpenACC/canonicalize_2.mlir": 2, "Dialect/OpenACC/canonicalize_8.mlir": 2, "Dialect/OpenACC/ops_11.mlir": 2, "Dialect/OpenACC/ops_3.mlir": 16, "Dialect/OpenACC/canonicalize_4.mlir": 2, "Dialect/OpenACC/ops_0.mlir": 7, "Dialect/OpenACC/canonicalize_3.mlir": 2, "Dialect/OpenACC/ops_4.mlir": 31, "Dialect/OpenACC/ops_9.mlir": 1, "Dialect/OpenACC/ops_1.mlir": 7, "Dialect/OpenACC/ops_2.mlir": 10, "Dialect/OpenACC/canonicalize_1.mlir": 2, "Dialect/OpenACC/ops_6.mlir": 2, "Dialect/OpenACC/ops_5.mlir": 18, "Dialect/OpenACC/canonicalize_7.mlir": 2, "Dialect/OpenACC/canonicalize_0.mlir": 2, "Dialect/OpenACC/canonicalize_6.mlir": 2, "Dialect/OpenACC/ops_7.mlir": 1, "Dialect/OpenACC/ops_10.mlir": 2, "Dialect/PDL/ops_8.mlir": 3, "Dialect/PDL/canonicalize.mlir": 3, "Dialect/PDL/ops_11.mlir": 3, "Dialect/PDL/ops_3.mlir": 3, "Dialect/PDL/ops_12.mlir": 3, "Dialect/PDL/ops_0.mlir": 1, "Dialect/PDL/ops_4.mlir": 3, "Dialect/PDL/ops_9.mlir": 3, "Dialect/PDL/ops_1.mlir": 3, "Dialect/PDL/ops_2.mlir": 3, "Dialect/PDL/ops_6.mlir": 3, "Dialect/PDL/ops_5.mlir": 3, "Dialect/PDL/ops_7.mlir": 3, "Dialect/PDL/ops_10.mlir": 3, "Dialect/Affine/simplify-structures_1.mlir": 9, "Dialect/Affine/canonicalize_48.mlir": 2, "Dialect/Affine/loop-tiling_4.mlir": 5, "Dialect/Affine/dma-generate_11.mlir": 3, "Dialect/Affine/dma-generate_15.mlir": 5, "Dialect/Affine/canonicalize_41.mlir": 3, "Dialect/Affine/loop-tiling_0.mlir": 1, "Dialect/Affine/canonicalize_9.mlir": 2, "Dialect/Affine/loop-unswitch_2.mlir": 18, "Dialect/Affine/parallelize.mlir": 57, "Dialect/Affine/loop-unswitch_1.mlir": 32, "Dialect/Affine/affine-loop-invariant-code-motion_17.mlir": 3, "Dialect/Affine/load-store_10.mlir": 2, "Dialect/Affine/loop-tiling-parametric_3.mlir": 3, "Dialect/Affine/affine-loop-invariant-code-motion_19.mlir": 4, "Dialect/Affine/dma-generate_6.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_4.mlir": 3, "Dialect/Affine/load-store_7.mlir": 5, "Dialect/Affine/canonicalize_64.mlir": 5, "Dialect/Affine/loop-tiling-parametric_6.mlir": 5, "Dialect/Affine/ops_8.mlir": 4, "Dialect/Affine/affine-loop-normalize_2.mlir": 3, "Dialect/Affine/canonicalize_22.mlir": 4, "Dialect/Affine/canonicalize_54.mlir": 2, "Dialect/Affine/canonicalize_44.mlir": 2, "Dialect/Affine/simplify-structures_6.mlir": 2, "Dialect/Affine/canonicalize_5.mlir": 3, "Dialect/Affine/canonicalize_2.mlir": 3, "Dialect/Affine/simplify-structures_0.mlir": 67, "Dialect/Affine/canonicalize_60.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_24.mlir": 4, "Dialect/Affine/affine-loop-normalize_6.mlir": 8, "Dialect/Affine/loop-tiling_13.mlir": 3, "Dialect/Affine/affine-loop-invariant-code-motion_11.mlir": 6, "Dialect/Affine/load-store_4.mlir": 4, "Dialect/Affine/affine-expand-index-ops_0.mlir": 2, "Dialect/Affine/canonicalize_25.mlir": 3, "Dialect/Affine/canonicalize_8.mlir": 3, "Dialect/Affine/canonicalize_61.mlir": 2, "Dialect/Affine/loop-tiling_12.mlir": 1, "Dialect/Affine/dma-generate_2.mlir": 8, "Dialect/Affine/canonicalize_14.mlir": 2, "Dialect/Affine/loop-coalescing_3.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_9.mlir": 4, "Dialect/Affine/dma-generate_14.mlir": 3, "Dialect/Affine/canonicalize_26.mlir": 3, "Dialect/Affine/canonicalize_37.mlir": 2, "Dialect/Affine/constant-fold_1.mlir": 2, "Dialect/Affine/canonicalize_47.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_16.mlir": 7, "Dialect/Affine/ops_3.mlir": 6, "Dialect/Affine/canonicalize_35.mlir": 2, "Dialect/Affine/simplify-structures_3.mlir": 2, "Dialect/Affine/canonicalize_57.mlir": 2, "Dialect/Affine/affine-data-copy_0.mlir": 8, "Dialect/Affine/canonicalize_24.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_1.mlir": 3, "Dialect/Affine/canonicalize_19.mlir": 2, "Dialect/Affine/canonicalize_30.mlir": 5, "Dialect/Affine/canonicalize_4.mlir": 5, "Dialect/Affine/load-store_11.mlir": 4, "Dialect/Affine/dma-generate_9.mlir": 5, "Dialect/Affine/canonicalize_36.mlir": 2, "Dialect/Affine/loop-coalescing_5.mlir": 4, "Dialect/Affine/ops_0.mlir": 9, "Dialect/Affine/loop-tiling-parametric_2.mlir": 5, "Dialect/Affine/loop-tiling_2.mlir": 3, "Dialect/Affine/dma-generate_5.mlir": 4, "Dialect/Affine/loop-unswitch_0.mlir": 7, "Dialect/Affine/canonicalize_3.mlir": 6, "Dialect/Affine/canonicalize_40.mlir": 2, "Dialect/Affine/dma_0.mlir": 1, "Dialect/Affine/affine-loop-invariant-code-motion_25.mlir": 3, "Dialect/Affine/loop-tiling-parametric_5.mlir": 5, "Dialect/Affine/canonicalize_63.mlir": 5, "Dialect/Affine/loop-tiling_10.mlir": 4, "Dialect/Affine/loop-permute.mlir": 5, "Dialect/Affine/ops_4.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_14.mlir": 8, "Dialect/Affine/canonicalize_15.mlir": 2, "Dialect/Affine/simplify-structures_5.mlir": 30, "Dialect/Affine/loop-tiling_11.mlir": 3, "Dialect/Affine/ops_9.mlir": 7, "Dialect/Affine/affine-loop-invariant-code-motion_20.mlir": 4, "Dialect/Affine/affine-data-copy_2.mlir": 4, "Dialect/Affine/affine-data-copy_4.mlir": 4, "Dialect/Affine/loop-tiling-parametric_4.mlir": 3, "Dialect/Affine/loop-tiling_8.mlir": 4, "Dialect/Affine/canonicalize_49.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_12.mlir": 8, "Dialect/Affine/dma_1.mlir": 4, "Dialect/Affine/canonicalize_58.mlir": 3, "Dialect/Affine/loop-coalescing_2.mlir": 5, "Dialect/Affine/loop-tiling_5.mlir": 3, "Dialect/Affine/dma-generate_18.mlir": 8, "Dialect/Affine/constant-fold_0.mlir": 2, "Dialect/Affine/canonicalize_42.mlir": 4, "Dialect/Affine/affine-loop-normalize_1.mlir": 3, "Dialect/Affine/slicing-utils_2.mlir": 3, "Dialect/Affine/canonicalize_11.mlir": 2, "Dialect/Affine/canonicalize_50.mlir": 2, "Dialect/Affine/canonicalize_17.mlir": 2, "Dialect/Affine/scalrep.mlir": 107, "Dialect/Affine/affine-loop-normalize_3.mlir": 4, "Dialect/Affine/canonicalize_18.mlir": 2, "Dialect/Affine/ops_1.mlir": 3, "Dialect/Affine/dma_2.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_10.mlir": 6, "Dialect/Affine/affine-loop-invariant-code-motion_18.mlir": 4, "Dialect/Affine/unroll.mlir": 95, "Dialect/Affine/canonicalize_31.mlir": 6, "Dialect/Affine/ops_2.mlir": 5, "Dialect/Affine/simplify-structures_4.mlir": 6, "Dialect/Affine/loop-coalescing_1.mlir": 5, "Dialect/Affine/affine-loop-invariant-code-motion_15.mlir": 8, "Dialect/Affine/canonicalize_16.mlir": 2, "Dialect/Affine/loop-tiling-parametric_9.mlir": 4, "Dialect/Affine/canonicalize_1.mlir": 3, "Dialect/Affine/canonicalize_12.mlir": 2, "Dialect/Affine/ops_6.mlir": 3, "Dialect/Affine/load-store_5.mlir": 4, "Dialect/Affine/unroll-jam.mlir": 44, "Dialect/Affine/affine-loop-invariant-code-motion_8.mlir": 4, "Dialect/Affine/loop-tiling_6.mlir": 3, "Dialect/Affine/dma-generate_4.mlir": 6, "Dialect/Affine/load-store_3.mlir": 4, "Dialect/Affine/loop-tiling-validity_2.mlir": 4, "Dialect/Affine/constant-fold_2.mlir": 2, "Dialect/Affine/slicing-utils_4.mlir": 2, "Dialect/Affine/canonicalize_23.mlir": 3, "Dialect/Affine/affine-expand-index-ops_1.mlir": 2, "Dialect/Affine/simplify-structures_7.mlir": 2, "Dialect/Affine/canonicalize_52.mlir": 2, "Dialect/Affine/canonicalize_28.mlir": 3, "Dialect/Affine/canonicalize_55.mlir": 2, "Dialect/Affine/affine-loop-normalize_4.mlir": 4, "Dialect/Affine/canonicalize_53.mlir": 2, "Dialect/Affine/canonicalize_43.mlir": 3, "Dialect/Affine/affine-loop-normalize_5.mlir": 4, "Dialect/Affine/canonicalize_51.mlir": 2, "Dialect/Affine/load-store_12.mlir": 4, "Dialect/Affine/canonicalize_34.mlir": 3, "Dialect/Affine/dma-generate_17.mlir": 6, "Dialect/Affine/affine-data-copy_3.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_3.mlir": 5, "Dialect/Affine/dma-generate_3.mlir": 4, "Dialect/Affine/load-store_13.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_21.mlir": 3, "Dialect/Affine/canonicalize_27.mlir": 3, "Dialect/Affine/dma-generate_7.mlir": 4, "Dialect/Affine/affine-loop-normalize_0.mlir": 4, "Dialect/Affine/simplify-structures_9.mlir": 2, "Dialect/Affine/load-store_1.mlir": 4, "Dialect/Affine/ops_5.mlir": 4, "Dialect/Affine/canonicalize_38.mlir": 2, "Dialect/Affine/canonicalize_20.mlir": 3, "Dialect/Affine/simplify-structures_2.mlir": 2, "Dialect/Affine/canonicalize_21.mlir": 5, "Dialect/Affine/canonicalize_10.mlir": 2, "Dialect/Affine/loop-tiling-parametric_1.mlir": 5, "Dialect/Affine/dma_4.mlir": 4, "Dialect/Affine/loop-tiling-validity_1.mlir": 3, "Dialect/Affine/memref-stride-calculation.mlir": 2, "Dialect/Affine/dma-generate_16.mlir": 5, "Dialect/Affine/loop-tiling_7.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_6.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_13.mlir": 8, "Dialect/Affine/canonicalize_7.mlir": 4, "Dialect/Affine/canonicalize_39.mlir": 4, "Dialect/Affine/dma_3.mlir": 4, "Dialect/Affine/load-store_8.mlir": 5, "Dialect/Affine/loop-tiling-parametric_0.mlir": 1, "Dialect/Affine/canonicalize_0.mlir": 1, "Dialect/Affine/inlining.mlir": 24, "Dialect/Affine/dma-generate_13.mlir": 4, "Dialect/Affine/invalid_0.mlir": 1, "Dialect/Affine/canonicalize_29.mlir": 3, "Dialect/Affine/canonicalize_6.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_23.mlir": 5, "Dialect/Affine/slicing-utils_1.mlir": 4, "Dialect/Affine/loop-coalescing_4.mlir": 5, "Dialect/Affine/load-store_14.mlir": 4, "Dialect/Affine/canonicalize_45.mlir": 2, "Dialect/Affine/canonicalize_32.mlir": 6, "Dialect/Affine/load-store_6.mlir": 5, "Dialect/Affine/dma-generate_0.mlir": 1, "Dialect/Affine/affine-loop-invariant-code-motion_0.mlir": 4, "Dialect/Affine/canonicalize_56.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_2.mlir": 4, "Dialect/Affine/load-store_2.mlir": 4, "Dialect/Affine/canonicalize_59.mlir": 3, "Dialect/Affine/dma-generate_12.mlir": 4, "Dialect/Affine/simplify-structures_8.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_7.mlir": 4, "Dialect/Affine/affine-loop-invariant-code-motion_26.mlir": 3, "Dialect/Affine/load-store_9.mlir": 3, "Dialect/Affine/ops_7.mlir": 3, "Dialect/Affine/loop-tiling_3.mlir": 5, "Dialect/Affine/loop-tiling-parametric_7.mlir": 5, "Dialect/Affine/loop-tiling-parametric_8.mlir": 3, "Dialect/Affine/loop-tiling_9.mlir": 4, "Dialect/Affine/canonicalize_46.mlir": 2, "Dialect/Affine/dma-generate_8.mlir": 4, "Dialect/Affine/affine-data-copy_1.mlir": 5, "Dialect/Affine/slicing-utils_3.mlir": 2, "Dialect/Affine/affine-loop-invariant-code-motion_22.mlir": 3, "Dialect/Affine/dma_5.mlir": 4, "Dialect/Affine/loop-tiling_1.mlir": 7, "Dialect/Affine/dma-generate_1.mlir": 3, "Dialect/Affine/canonicalize_62.mlir": 2, "Dialect/Affine/dma-generate_10.mlir": 4, "Dialect/Affine/ops_10.mlir": 2, "Dialect/Affine/loop-tiling-validity_0.mlir": 1, "Dialect/Affine/canonicalize_33.mlir": 5, "Dialect/Affine/load-store_0.mlir": 1, "Dialect/Affine/loop-tiling-parametric_10.mlir": 4, "Dialect/Affine/canonicalize_13.mlir": 2, "Dialect/Affine/slicing-utils_0.mlir": 2, "Dialect/Affine/loop-coalescing_0.mlir": 20, "Dialect/Affine/affine-loop-invariant-code-motion_5.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_3.mlir": 8, "Dialect/Affine/SuperVectorize/vectorize_reduction_21.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_0.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_9.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_11.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_11.mlir": 4, "Dialect/Affine/SuperVectorize/uniform_divergent_1.mlir": 3, "Dialect/Affine/SuperVectorize/compose_maps_7.mlir": 2, "Dialect/Affine/SuperVectorize/compose_maps_13.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_1.mlir": 3, "Dialect/Affine/SuperVectorize/compose_maps_1.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_12.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_outer_loop_transpose_2d.mlir": 15, "Dialect/Affine/SuperVectorize/vectorize_reduction_4.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_4.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_5.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_16.mlir": 3, "Dialect/Affine/SuperVectorize/compose_maps_3.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_5.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_9.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_22.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_20.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_2.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_0.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_24.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_transpose_2d.mlir": 15, "Dialect/Affine/SuperVectorize/compose_maps_8.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_15.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_4.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_14.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_15.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_17.mlir": 4, "Dialect/Affine/SuperVectorize/vector_utils.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_19.mlir": 3, "Dialect/Affine/SuperVectorize/vectorize_reduction_7.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_18.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_5.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_3d.mlir": 7, "Dialect/Affine/SuperVectorize/vectorize_reduction_11.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_13.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_22.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_16.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_23.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_15.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_6.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_2d.mlir": 21, "Dialect/Affine/SuperVectorize/vectorize_1d_2.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_17.mlir": 3, "Dialect/Affine/SuperVectorize/compose_maps_12.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_10.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_8.mlir": 3, "Dialect/Affine/SuperVectorize/vectorize_1d_18.mlir": 3, "Dialect/Affine/SuperVectorize/vectorize_outer_loop_2d.mlir": 8, "Dialect/Affine/SuperVectorize/compose_maps_2.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_1.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_10.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_reduction_6.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_14.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_12.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_10.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_3.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_20.mlir": 3, "Dialect/Affine/SuperVectorize/uniform_divergent_2.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_8.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_1d_13.mlir": 3, "Dialect/Affine/SuperVectorize/compose_maps_14.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_21.mlir": 4, "Dialect/Affine/SuperVectorize/compose_maps_6.mlir": 2, "Dialect/Affine/SuperVectorize/vectorize_1d_0.mlir": 3, "Dialect/Affine/SuperVectorize/vectorize_reduction_2d.mlir": 5, "Dialect/Affine/SuperVectorize/vectorize_1d_7.mlir": 3, "Dialect/Affine/SuperVectorize/vectorize_reduction_23.mlir": 4, "Dialect/Affine/SuperVectorize/uniform_divergent_0.mlir": 3, "Dialect/Affine/SuperVectorize/vectorize_reduction_19.mlir": 4, "Dialect/Affine/SuperVectorize/vectorize_reduction_9.mlir": 4, "Dialect/Bufferization/canonicalize_9.mlir": 2, "Dialect/Bufferization/canonicalize_5.mlir": 2, "Dialect/Bufferization/canonicalize_2.mlir": 2, "Dialect/Bufferization/canonicalize_8.mlir": 2, "Dialect/Bufferization/canonicalize_14.mlir": 2, "Dialect/Bufferization/canonicalize_4.mlir": 2, "Dialect/Bufferization/ops.mlir": 6, "Dialect/Bufferization/canonicalize_3.mlir": 2, "Dialect/Bufferization/canonicalize_15.mlir": 2, "Dialect/Bufferization/canonicalize_11.mlir": 4, "Dialect/Bufferization/canonicalize_16.mlir": 2, "Dialect/Bufferization/canonicalize_1.mlir": 2, "Dialect/Bufferization/canonicalize_12.mlir": 4, "Dialect/Bufferization/canonicalize_10.mlir": 2, "Dialect/Bufferization/canonicalize_7.mlir": 2, "Dialect/Bufferization/canonicalize_0.mlir": 2, "Dialect/Bufferization/inlining.mlir": 3, "Dialect/Bufferization/canonicalize_6.mlir": 2, "Dialect/Bufferization/canonicalize_13.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_10.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_7.mlir": 3, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_13.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_16.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_25.mlir": 4, "Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir": 4, "Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_19.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_6.mlir": 2, "Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_8.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir": 2, "Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_3.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_15.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_21.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_9.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_29.mlir": 7, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_9.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_10.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_20.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_0.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_30.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir": 4, "Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir": 4, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_4.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_22.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_36.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_11.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir": 2, "Dialect/Bufferization/Transforms/transform-ops_1.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_8.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_16.mlir": 4, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_14.mlir": 4, "Dialect/Bufferization/Transforms/buffer-hoisting_23.mlir": 7, "Dialect/Bufferization/Transforms/buffer-deallocation_27.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_4.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_12.mlir": 4, "Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_28.mlir": 3, "Dialect/Bufferization/Transforms/buffer-hoisting_18.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir": 3, "Dialect/Bufferization/Transforms/buffer-hoisting_22.mlir": 7, "Dialect/Bufferization/Transforms/buffer-hoisting_5.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_33.mlir": 4, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_31.mlir": 2, "Dialect/Bufferization/Transforms/transform-ops_3.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_7.mlir": 4, "Dialect/Bufferization/Transforms/buffer-hoisting_3.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_17.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_13.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_37.mlir": 4, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_7.mlir": 7, "Dialect/Bufferization/Transforms/buffer-deallocation_26.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_6.mlir": 3, "Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_4.mlir": 3, "Dialect/Bufferization/Transforms/buffer-hoisting_11.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_19.mlir": 5, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_5.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_15.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_11.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_14.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_23.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_31.mlir": 4, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_0.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_12.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_8.mlir": 5, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_1.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_7.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_2.mlir": 3, "Dialect/Bufferization/Transforms/buffer-hoisting_1.mlir": 2, "Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_6.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_2.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_32.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_17.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_23.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir": 1, "Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir": 2, "Dialect/Bufferization/Transforms/transform-ops_2.mlir": 4, "Dialect/Bufferization/Transforms/buffer-hoisting_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_16.mlir": 2, "Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_0.mlir": 3, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_3.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_11.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_16.mlir": 9, "Dialect/Bufferization/Transforms/buffer-hoisting_16.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_9.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_1.mlir": 4, "Dialect/Bufferization/Transforms/buffer-hoisting_20.mlir": 3, "Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_6.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_14.mlir": 9, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_12.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_15.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir": 4, "Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_2.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_4.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_2.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_38.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_13.mlir": 6, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_8.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_8.mlir": 3, "Dialect/Bufferization/Transforms/buffer-hoisting_10.mlir": 3, "Dialect/Bufferization/Transforms/buffer-hoisting_7.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_5.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_24.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_28.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_3.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir": 2, "Dialect/Bufferization/Transforms/transform-ops_0.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_12.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize_17.mlir": 4, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_15.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir": 3, "Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir": 3, "Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_6.mlir": 7, "Dialect/Bufferization/Transforms/buffer-deallocation_14.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir": 2, "Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_10.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-out-params_1.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_18.mlir": 4, "Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir": 2, "Dialect/Bufferization/Transforms/buffer-deallocation_30.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_21.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_15.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir": 5, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_22.mlir": 3, "Dialect/Bufferization/Transforms/buffer-deallocation_5.mlir": 2, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir": 2, "Dialect/Bufferization/Transforms/buffer-loop-hoisting_9.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_17.mlir": 3, "Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_9.mlir": 5, "Dialect/Bufferization/Transforms/buffer-deallocation_13.mlir": 2, "Dialect/Bufferization/Transforms/buffer-hoisting_9.mlir": 2, "Dialect/Quant/parse-uniform_14.mlir": 2, "Dialect/Quant/parse-uniform_12.mlir": 2, "Dialect/Quant/parse-uniform_10.mlir": 2, "Dialect/Quant/parse-any_2.mlir": 2, "Dialect/Quant/parse-calibrated-invalid_0.mlir": 1, "Dialect/Quant/canonicalize_2.mlir": 2, "Dialect/Quant/parse-any_3.mlir": 2, "Dialect/Quant/parse-uniform_8.mlir": 2, "Dialect/Quant/parse-calibrated_0.mlir": 1, "Dialect/Quant/parse-uniform_0.mlir": 1, "Dialect/Quant/parse-uniform_15.mlir": 2, "Dialect/Quant/parse-uniform_13.mlir": 2, "Dialect/Quant/parse-uniform_16.mlir": 2, "Dialect/Quant/parse-uniform-invalid_0.mlir": 1, "Dialect/Quant/parse-uniform_6.mlir": 2, "Dialect/Quant/canonicalize_1.mlir": 2, "Dialect/Quant/parse-uniform_11.mlir": 2, "Dialect/Quant/parse-uniform_2.mlir": 2, "Dialect/Quant/parse-uniform_4.mlir": 2, "Dialect/Quant/parse-any-invalid_0.mlir": 1, "Dialect/Quant/parse-uniform_3.mlir": 2, "Dialect/Quant/parse-calibrated_1.mlir": 2, "Dialect/Quant/parse-any_1.mlir": 2, "Dialect/Quant/canonicalize_0.mlir": 1, "Dialect/Quant/parse-uniform_17.mlir": 2, "Dialect/Quant/parse-uniform_1.mlir": 2, "Dialect/Quant/parse-any_0.mlir": 1, "Dialect/Quant/parse-uniform_9.mlir": 2, "Dialect/Quant/parse-uniform_7.mlir": 2, "Dialect/Quant/parse-uniform_5.mlir": 2, "Dialect/Math/polynomial-approximation.mlir": 23, "Dialect/Math/canonicalize.mlir": 54, "Dialect/Math/ops.mlir": 23, "Dialect/Math/algebraic-simplification.mlir": 15, "Dialect/Math/expand-math_0.mlir": 3, "Dialect/Math/canonicalize_ipowi.mlir": 5, "Dialect/Complex/canonicalize.mlir": 15, "Dialect/Complex/ops.mlir": 2, "Dialect/Tensor/canonicalize_48.mlir": 2, "Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir": 2, "Dialect/Tensor/canonicalize_82.mlir": 2, "Dialect/Tensor/bufferize_19.mlir": 2, "Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir": 2, "Dialect/Tensor/canonicalize_41.mlir": 2, "Dialect/Tensor/bufferize_22.mlir": 2, "Dialect/Tensor/bufferize_15.mlir": 2, "Dialect/Tensor/canonicalize_90.mlir": 2, "Dialect/Tensor/canonicalize_9.mlir": 2, "Dialect/Tensor/one-shot-bufferize_8.mlir": 3, "Dialect/Tensor/canonicalize_70.mlir": 3, "Dialect/Tensor/bufferize_1.mlir": 2, "Dialect/Tensor/one-shot-bufferize_10.mlir": 3, "Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir": 2, "Dialect/Tensor/bufferize_14.mlir": 2, "Dialect/Tensor/canonicalize_80.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir": 2, "Dialect/Tensor/canonicalize_64.mlir": 2, "Dialect/Tensor/canonicalize_79.mlir": 7, "Dialect/Tensor/one-shot-bufferize_6.mlir": 4, "Dialect/Tensor/bufferize_27.mlir": 2, "Dialect/Tensor/canonicalize_22.mlir": 2, "Dialect/Tensor/one-shot-bufferize_2.mlir": 3, "Dialect/Tensor/bufferize_21.mlir": 2, "Dialect/Tensor/canonicalize_54.mlir": 2, "Dialect/Tensor/canonicalize_44.mlir": 2, "Dialect/Tensor/canonicalize_2.mlir": 2, "Dialect/Tensor/canonicalize_81.mlir": 2, "Dialect/Tensor/canonicalize_60.mlir": 2, "Dialect/Tensor/bufferize_6.mlir": 2, "Dialect/Tensor/canonicalize_25.mlir": 2, "Dialect/Tensor/canonicalize_8.mlir": 2, "Dialect/Tensor/canonicalize_61.mlir": 2, "Dialect/Tensor/split-padding_0.mlir": 3, "Dialect/Tensor/canonicalize_14.mlir": 3, "Dialect/Tensor/canonicalize_26.mlir": 2, "Dialect/Tensor/canonicalize_88.mlir": 4, "Dialect/Tensor/canonicalize_37.mlir": 2, "Dialect/Tensor/canonicalize_47.mlir": 2, "Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir": 2, "Dialect/Tensor/canonicalize_35.mlir": 2, "Dialect/Tensor/canonicalize_57.mlir": 2, "Dialect/Tensor/canonicalize_77.mlir": 3, "Dialect/Tensor/canonicalize_24.mlir": 2, "Dialect/Tensor/canonicalize_19.mlir": 2, "Dialect/Tensor/bufferize_13.mlir": 2, "Dialect/Tensor/canonicalize_30.mlir": 3, "Dialect/Tensor/canonicalize_4.mlir": 2, "Dialect/Tensor/ops.mlir": 24, "Dialect/Tensor/one-shot-bufferize_5.mlir": 2, "Dialect/Tensor/canonicalize_36.mlir": 2, "Dialect/Tensor/bufferize_0.mlir": 2, "Dialect/Tensor/canonicalize_66.mlir": 2, "Dialect/Tensor/canonicalize_87.mlir": 4, "Dialect/Tensor/bufferize_8.mlir": 2, "Dialect/Tensor/canonicalize_3.mlir": 2, "Dialect/Tensor/canonicalize_40.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir": 2, "Dialect/Tensor/one-shot-bufferize_9.mlir": 3, "Dialect/Tensor/bufferize_16.mlir": 2, "Dialect/Tensor/bufferize_28.mlir": 2, "Dialect/Tensor/canonicalize_98.mlir": 2, "Dialect/Tensor/bufferize_9.mlir": 2, "Dialect/Tensor/bufferize_20.mlir": 2, "Dialect/Tensor/one-shot-bufferize_1.mlir": 3, "Dialect/Tensor/canonicalize_63.mlir": 2, "Dialect/Tensor/canonicalize_97.mlir": 3, "Dialect/Tensor/canonicalize_15.mlir": 3, "Dialect/Tensor/bufferize_23.mlir": 2, "Dialect/Tensor/bufferize_18.mlir": 2, "Dialect/Tensor/canonicalize_49.mlir": 2, "Dialect/Tensor/canonicalize_58.mlir": 2, "Dialect/Tensor/canonicalize_95.mlir": 2, "Dialect/Tensor/canonicalize_42.mlir": 2, "Dialect/Tensor/canonicalize_85.mlir": 2, "Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir": 2, "Dialect/Tensor/canonicalize_73.mlir": 3, "Dialect/Tensor/canonicalize_11.mlir": 2, "Dialect/Tensor/canonicalize_50.mlir": 2, "Dialect/Tensor/canonicalize_17.mlir": 3, "Dialect/Tensor/canonicalize_78.mlir": 4, "Dialect/Tensor/canonicalize_68.mlir": 3, "Dialect/Tensor/canonicalize_75.mlir": 3, "Dialect/Tensor/bufferize_2.mlir": 2, "Dialect/Tensor/canonicalize_18.mlir": 2, "Dialect/Tensor/canonicalize_86.mlir": 2, "Dialect/Tensor/canonicalize_31.mlir": 3, "Dialect/Tensor/canonicalize_94.mlir": 2, "Dialect/Tensor/canonicalize_69.mlir": 3, "Dialect/Tensor/canonicalize_16.mlir": 3, "Dialect/Tensor/canonicalize_1.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir": 2, "Dialect/Tensor/canonicalize_12.mlir": 2, "Dialect/Tensor/bufferize_26.mlir": 2, "Dialect/Tensor/canonicalize_76.mlir": 3, "Dialect/Tensor/fold-constant-extract-slice_2.mlir": 2, "Dialect/Tensor/bufferize_4.mlir": 2, "Dialect/Tensor/canonicalize_23.mlir": 2, "Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir": 2, "Dialect/Tensor/canonicalize_52.mlir": 2, "Dialect/Tensor/canonicalize_28.mlir": 2, "Dialect/Tensor/canonicalize_55.mlir": 2, "Dialect/Tensor/canonicalize_53.mlir": 2, "Dialect/Tensor/canonicalize_43.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir": 2, "Dialect/Tensor/canonicalize_51.mlir": 2, "Dialect/Tensor/canonicalize_34.mlir": 2, "Dialect/Tensor/canonicalize_67.mlir": 3, "Dialect/Tensor/one-shot-bufferize_3.mlir": 2, "Dialect/Tensor/bufferize_17.mlir": 2, "Dialect/Tensor/bufferize_25.mlir": 2, "Dialect/Tensor/canonicalize_71.mlir": 3, "Dialect/Tensor/canonicalize_27.mlir": 2, "Dialect/Tensor/canonicalize_38.mlir": 2, "Dialect/Tensor/canonicalize_20.mlir": 2, "Dialect/Tensor/fold-constant-extract-slice_0.mlir": 2, "Dialect/Tensor/canonicalize_72.mlir": 3, "Dialect/Tensor/canonicalize_21.mlir": 2, "Dialect/Tensor/canonicalize_10.mlir": 2, "Dialect/Tensor/bufferize_12.mlir": 3, "Dialect/Tensor/one-shot-bufferize_4.mlir": 2, "Dialect/Tensor/canonicalize_65.mlir": 2, "Dialect/Tensor/bufferize_24.mlir": 2, "Dialect/Tensor/canonicalize_84.mlir": 2, "Dialect/Tensor/canonicalize_7.mlir": 2, "Dialect/Tensor/split-padding_1.mlir": 3, "Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir": 2, "Dialect/Tensor/bufferize_11.mlir": 3, "Dialect/Tensor/canonicalize_39.mlir": 2, "Dialect/Tensor/one-shot-bufferize_0.mlir": 2, "Dialect/Tensor/canonicalize_92.mlir": 2, "Dialect/Tensor/bufferize_10.mlir": 3, "Dialect/Tensor/canonicalize_0.mlir": 2, "Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir": 2, "Dialect/Tensor/canonicalize_29.mlir": 3, "Dialect/Tensor/canonicalize_6.mlir": 2, "Dialect/Tensor/one-shot-bufferize_7.mlir": 4, "Dialect/Tensor/canonicalize_45.mlir": 2, "Dialect/Tensor/canonicalize_32.mlir": 2, "Dialect/Tensor/canonicalize_83.mlir": 2, "Dialect/Tensor/canonicalize_74.mlir": 3, "Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir": 2, "Dialect/Tensor/fold-constant-extract-slice_1.mlir": 2, "Dialect/Tensor/canonicalize_56.mlir": 2, "Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir": 2, "Dialect/Tensor/canonicalize_59.mlir": 2, "Dialect/Tensor/canonicalize_96.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir": 2, "Dialect/Tensor/canonicalize_91.mlir": 2, "Dialect/Tensor/canonicalize_46.mlir": 2, "Dialect/Tensor/bufferize_30.mlir": 3, "Dialect/Tensor/canonicalize_93.mlir": 2, "Dialect/Tensor/canonicalize_89.mlir": 2, "Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir": 2, "Dialect/Tensor/canonicalize_62.mlir": 2, "Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir": 2, "Dialect/Tensor/bufferize_7.mlir": 2, "Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir": 2, "Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir": 2, "Dialect/Tensor/canonicalize_33.mlir": 2, "Dialect/Tensor/canonicalize_13.mlir": 2, "Dialect/Tensor/bufferize_3.mlir": 2, "Dialect/Tensor/bufferize_5.mlir": 2, "Dialect/Tensor/bufferize_29.mlir": 2, "Dialect/X86Vector/legalize-for-llvm.mlir": 6, "Dialect/X86Vector/roundtrip.mlir": 7, "Dialect/Tosa/tosa-infer-shapes_79.mlir": 3, "Dialect/Tosa/tosa-infer-shapes_84.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_35.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_1.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_88.mlir": 4, "Dialect/Tosa/constant-op-fold_14.mlir": 2, "Dialect/Tosa/broadcast.mlir": 23, "Dialect/Tosa/constant_folding.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_71.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_47.mlir": 2, "Dialect/Tosa/constant-op-fold_24.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_28.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_80.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_17.mlir": 2, "Dialect/Tosa/tosa-decompose-conv2d_1.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_81.mlir": 2, "Dialect/Tosa/constant-op-fold_27.mlir": 2, "Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir": 2, "Dialect/Tosa/canonicalize.mlir": 55, "Dialect/Tosa/tosa-infer-shapes_36.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_6.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_31.mlir": 2, "Dialect/Tosa/constant-op-fold_36.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_53.mlir": 2, "Dialect/Tosa/constant-op-fold_4.mlir": 2, "Dialect/Tosa/constrained_shapes.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_76.mlir": 2, "Dialect/Tosa/quant-test.mlir": 3, "Dialect/Tosa/tosa-infer-shapes_20.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_40.mlir": 2, "Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_90.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_60.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_45.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_74.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_43.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_24.mlir": 2, "Dialect/Tosa/tosa-decompose-conv2d_3.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_13.mlir": 2, "Dialect/Tosa/tosa-decompose-depthwise_1.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_49.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_55.mlir": 2, "Dialect/Tosa/constant-op-fold_1.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_70.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_33.mlir": 2, "Dialect/Tosa/constant-op-fold_9.mlir": 2, "Dialect/Tosa/ops.mlir": 76, "Dialect/Tosa/tosa-infer-shapes_57.mlir": 2, "Dialect/Tosa/constant-op-fold_3.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_30.mlir": 2, "Dialect/Tosa/constant-op-fold_15.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_51.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_42.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_64.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_69.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_85.mlir": 2, "Dialect/Tosa/constant-op-fold_10.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_67.mlir": 2, "Dialect/Tosa/constant-op-fold_17.mlir": 2, "Dialect/Tosa/constant-op-fold_21.mlir": 2, "Dialect/Tosa/tosa-decompose-depthwise_3.mlir": 1, "Dialect/Tosa/constant-op-fold_2.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_48.mlir": 2, "Dialect/Tosa/constant-op-fold_23.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_75.mlir": 2, "Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_16.mlir": 2, "Dialect/Tosa/constant-op-fold_39.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_72.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_2.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_37.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_58.mlir": 2, "Dialect/Tosa/constant-op-fold_33.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_3.mlir": 2, "Dialect/Tosa/tosa-decompose-conv2d_2.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_50.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_63.mlir": 2, "Dialect/Tosa/constant-op-fold_13.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_10.mlir": 2, "Dialect/Tosa/tosa-decompose-conv2d_0.mlir": 1, "Dialect/Tosa/tosa-infer-shapes_52.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_39.mlir": 2, "Dialect/Tosa/constant-op-fold_32.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_61.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_82.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_86.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_25.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_4.mlir": 2, "Dialect/Tosa/constant-op-fold_25.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_46.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_54.mlir": 2, "Dialect/Tosa/constant-op-fold_19.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_22.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_68.mlir": 2, "Dialect/Tosa/constant-op-fold_31.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_73.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_5.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_62.mlir": 2, "Dialect/Tosa/constant-op-fold_35.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_91.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_8.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_0.mlir": 2, "Dialect/Tosa/constant-op-fold_30.mlir": 2, "Dialect/Tosa/constant-op-fold_12.mlir": 2, "Dialect/Tosa/constant-op-fold_18.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_18.mlir": 2, "Dialect/Tosa/constant-op-fold_34.mlir": 2, "Dialect/Tosa/constant-op-fold_7.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_83.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_21.mlir": 2, "Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir": 2, "Dialect/Tosa/constant-op-fold_28.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_14.mlir": 2, "Dialect/Tosa/constant-op-fold_40.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_78.mlir": 2, "Dialect/Tosa/tosa-decompose-depthwise_2.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_26.mlir": 2, "Dialect/Tosa/constant-op-fold_5.mlir": 2, "Dialect/Tosa/constant-op-fold_20.mlir": 2, "Dialect/Tosa/constant-op-fold_0.mlir": 11, "Dialect/Tosa/tosa-infer-shapes_11.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_7.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_27.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_44.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_66.mlir": 2, "Dialect/Tosa/inlining.mlir": 11, "Dialect/Tosa/constant-op-fold_37.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_34.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_92.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_29.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_65.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_93.mlir": 4, "Dialect/Tosa/constant-op-fold_26.mlir": 2, "Dialect/Tosa/tosa-decompose-depthwise_0.mlir": 1, "Dialect/Tosa/tosa-infer-shapes_56.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_23.mlir": 2, "Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir": 2, "Dialect/Tosa/constant-op-fold_8.mlir": 2, "Dialect/Tosa/constant-op-fold_38.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_12.mlir": 2, "Dialect/Tosa/constant-op-fold_11.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_89.mlir": 4, "Dialect/Tosa/tosa-infer-shapes_77.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_9.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_19.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_41.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_32.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_38.mlir": 2, "Dialect/Tosa/constant-op-fold_29.mlir": 2, "Dialect/Tosa/constant-op-fold_22.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_87.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_59.mlir": 2, "Dialect/Tosa/tosa-infer-shapes_15.mlir": 2, "Dialect/Tosa/constant-op-fold_16.mlir": 2, "Dialect/Tosa/constant-op-fold_6.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_10.mlir": 2, "Dialect/MemRef/canonicalize_48.mlir": 2, "Dialect/MemRef/canonicalize_41.mlir": 19, "Dialect/MemRef/canonicalize_9.mlir": 2, "Dialect/MemRef/expand-ops_1.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_14.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_8.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_12.mlir": 2, "Dialect/MemRef/canonicalize_22.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_17.mlir": 6, "Dialect/MemRef/fold-memref-alias-ops_15.mlir": 2, "Dialect/MemRef/canonicalize_44.mlir": 2, "Dialect/MemRef/canonicalize_5.mlir": 2, "Dialect/MemRef/canonicalize_2.mlir": 2, "Dialect/MemRef/canonicalize_25.mlir": 2, "Dialect/MemRef/canonicalize_8.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_8.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_14.mlir": 2, "Dialect/MemRef/canonicalize_14.mlir": 2, "Dialect/MemRef/canonicalize_26.mlir": 2, "Dialect/MemRef/canonicalize_37.mlir": 2, "Dialect/MemRef/canonicalize_47.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_10.mlir": 2, "Dialect/MemRef/canonicalize_35.mlir": 2, "Dialect/MemRef/multibuffer_0.mlir": 3, "Dialect/MemRef/fold-memref-alias-ops_0.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_6.mlir": 2, "Dialect/MemRef/canonicalize_24.mlir": 2, "Dialect/MemRef/canonicalize_19.mlir": 2, "Dialect/MemRef/canonicalize_30.mlir": 2, "Dialect/MemRef/canonicalize_4.mlir": 2, "Dialect/MemRef/ops.mlir": 26, "Dialect/MemRef/canonicalize_36.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_13.mlir": 2, "Dialect/MemRef/canonicalize_3.mlir": 2, "Dialect/MemRef/canonicalize_40.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_13.mlir": 2, "Dialect/MemRef/canonicalize_15.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_1.mlir": 2, "Dialect/MemRef/multibuffer_2.mlir": 3, "Dialect/MemRef/fold-memref-alias-ops_19.mlir": 3, "Dialect/MemRef/simplify-extract-strided-metadata_19.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_3.mlir": 2, "Dialect/MemRef/canonicalize_49.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_16.mlir": 2, "Dialect/MemRef/canonicalize_42.mlir": 2, "Dialect/MemRef/expand-ops_2.mlir": 2, "Dialect/MemRef/canonicalize_11.mlir": 2, "Dialect/MemRef/canonicalize_50.mlir": 2, "Dialect/MemRef/canonicalize_17.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_11.mlir": 2, "Dialect/MemRef/canonicalize_18.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_18.mlir": 6, "Dialect/MemRef/simplify-extract-strided-metadata_4.mlir": 2, "Dialect/MemRef/canonicalize_31.mlir": 2, "Dialect/MemRef/canonicalize_16.mlir": 2, "Dialect/MemRef/canonicalize_1.mlir": 2, "Dialect/MemRef/canonicalize_12.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_9.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_17.mlir": 2, "Dialect/MemRef/transform-ops.mlir": 4, "Dialect/MemRef/canonicalize_23.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_5.mlir": 2, "Dialect/MemRef/canonicalize_28.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_15.mlir": 2, "Dialect/MemRef/canonicalize_43.mlir": 2, "Dialect/MemRef/canonicalize_34.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_7.mlir": 2, "Dialect/MemRef/canonicalize_27.mlir": 2, "Dialect/MemRef/canonicalize_38.mlir": 2, "Dialect/MemRef/canonicalize_20.mlir": 2, "Dialect/MemRef/canonicalize_21.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_16.mlir": 6, "Dialect/MemRef/canonicalize_10.mlir": 2, "Dialect/MemRef/subview.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_1.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_9.mlir": 2, "Dialect/MemRef/canonicalize_7.mlir": 2, "Dialect/MemRef/canonicalize_39.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_2.mlir": 2, "Dialect/MemRef/canonicalize_0.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_7.mlir": 2, "Dialect/MemRef/canonicalize_29.mlir": 2, "Dialect/MemRef/canonicalize_6.mlir": 2, "Dialect/MemRef/canonicalize_45.mlir": 2, "Dialect/MemRef/canonicalize_32.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_12.mlir": 2, "Dialect/MemRef/canonicalize_46.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_5.mlir": 2, "Dialect/MemRef/multibuffer_1.mlir": 3, "Dialect/MemRef/fold-memref-alias-ops_4.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_0.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_3.mlir": 2, "Dialect/MemRef/expand-ops_0.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_18.mlir": 2, "Dialect/MemRef/fold-memref-alias-ops_6.mlir": 2, "Dialect/MemRef/canonicalize_33.mlir": 2, "Dialect/MemRef/canonicalize_13.mlir": 2, "Dialect/MemRef/multibuffer_3.mlir": 3, "Dialect/MemRef/simplify-extract-strided-metadata_11.mlir": 2, "Dialect/MemRef/simplify-extract-strided-metadata_2.mlir": 2, "Dialect/SCF/for-loop-peeling_2.mlir": 3, "Dialect/SCF/loop-pipelining_5.mlir": 3, "Dialect/SCF/canonicalize_41.mlir": 10, "Dialect/SCF/parallel-loop-tiling_0.mlir": 3, "Dialect/SCF/canonicalize_9.mlir": 4, "Dialect/SCF/one-shot-bufferize_8.mlir": 3, "Dialect/SCF/one-shot-bufferize_10.mlir": 3, "Dialect/SCF/for-loop-canonicalization_15.mlir": 3, "Dialect/SCF/one-shot-bufferize_22.mlir": 3, "Dialect/SCF/parallel-loop-fusion_2.mlir": 5, "Dialect/SCF/parallel-loop-fusion_7.mlir": 4, "Dialect/SCF/for-loop-specialization_0.mlir": 3, "Dialect/SCF/parallel-loop-fusion_9.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_5.mlir": 4, "Dialect/SCF/one-shot-bufferize_6.mlir": 4, "Dialect/SCF/loop-pipelining_11.mlir": 4, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_2.mlir": 4, "Dialect/SCF/for-loop-canonicalization_2.mlir": 3, "Dialect/SCF/parallel-loop-fusion_8.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_16.mlir": 6, "Dialect/SCF/for-loop-peeling_4.mlir": 3, "Dialect/SCF/canonicalize_22.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_18.mlir": 6, "Dialect/SCF/one-shot-bufferize_2.mlir": 3, "Dialect/SCF/parallel-loop-fusion_4.mlir": 5, "Dialect/SCF/loop-pipelining_4.mlir": 3, "Dialect/SCF/parallel-loop-fusion_3.mlir": 5, "Dialect/SCF/canonicalize_44.mlir": 4, "Dialect/SCF/for-loop-to-while-loop_2.mlir": 3, "Dialect/SCF/canonicalize_5.mlir": 5, "Dialect/SCF/canonicalize_2.mlir": 3, "Dialect/SCF/for-loop-canonicalization_9.mlir": 3, "Dialect/SCF/control-flow-sink_1.mlir": 5, "Dialect/SCF/one-shot-bufferize_27.mlir": 4, "Dialect/SCF/canonicalize_25.mlir": 3, "Dialect/SCF/canonicalize_8.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_10.mlir": 6, "Dialect/SCF/one-shot-bufferize_14.mlir": 4, "Dialect/SCF/for-loop-canonicalization_1.mlir": 3, "Dialect/SCF/canonicalize_14.mlir": 6, "Dialect/SCF/parallel-loop-tiling_3.mlir": 5, "Dialect/SCF/one-shot-bufferize-analysis_3.mlir": 4, "Dialect/SCF/canonicalize_26.mlir": 3, "Dialect/SCF/parallel-loop-fusion_5.mlir": 4, "Dialect/SCF/canonicalize_37.mlir": 4, "Dialect/SCF/loop-unroll.mlir": 21, "Dialect/SCF/for-loop-canonicalization_3.mlir": 4, "Dialect/SCF/for-loop-canonicalization_18.mlir": 3, "Dialect/SCF/parallel-loop-fusion_0.mlir": 4, "Dialect/SCF/canonicalize_35.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_6.mlir": 4, "Dialect/SCF/for-loop-canonicalization_11.mlir": 3, "Dialect/SCF/transform-ops_1.mlir": 4, "Dialect/SCF/canonicalize_24.mlir": 3, "Dialect/SCF/for-loop-canonicalization_10.mlir": 3, "Dialect/SCF/canonicalize_19.mlir": 4, "Dialect/SCF/canonicalize_30.mlir": 5, "Dialect/SCF/parallel-loop-fusion_10.mlir": 4, "Dialect/SCF/canonicalize_4.mlir": 5, "Dialect/SCF/ops.mlir": 45, "Dialect/SCF/one-shot-bufferize_5.mlir": 5, "Dialect/SCF/for-loop-canonicalization_8.mlir": 3, "Dialect/SCF/canonicalize_36.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_9.mlir": 4, "Dialect/SCF/for-loop-peeling_3.mlir": 3, "Dialect/SCF/one-shot-bufferize_18.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_8.mlir": 6, "Dialect/SCF/canonicalize_3.mlir": 5, "Dialect/SCF/canonicalize_40.mlir": 7, "Dialect/SCF/one-shot-bufferize_9.mlir": 3, "Dialect/SCF/one-shot-bufferize-analysis_14.mlir": 4, "Dialect/SCF/for-loop-peeling_0.mlir": 3, "Dialect/SCF/for-loop-canonicalization_6.mlir": 3, "Dialect/SCF/one-shot-bufferize_1.mlir": 4, "Dialect/SCF/loop-pipelining_8.mlir": 3, "Dialect/SCF/for-loop-canonicalization_16.mlir": 3, "Dialect/SCF/canonicalize_15.mlir": 3, "Dialect/SCF/transform-ops_3.mlir": 8, "Dialect/SCF/parallel-loop-tiling_2.mlir": 5, "Dialect/SCF/one-shot-bufferize_28.mlir": 6, "Dialect/SCF/for-loop-canonicalization_5.mlir": 3, "Dialect/SCF/one-shot-bufferize_15.mlir": 5, "Dialect/SCF/one-shot-bufferize-analysis_11.mlir": 4, "Dialect/SCF/for-loop-to-while-loop_1.mlir": 4, "Dialect/SCF/one-shot-bufferize_24.mlir": 3, "Dialect/SCF/canonicalize_42.mlir": 36, "Dialect/SCF/one-shot-bufferize-analysis_4.mlir": 5, "Dialect/SCF/one-shot-bufferize-analysis_15.mlir": 4, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_1.mlir": 3, "Dialect/SCF/canonicalize_11.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_19.mlir": 5, "Dialect/SCF/canonicalize_17.mlir": 4, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir": 4, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_3.mlir": 4, "Dialect/SCF/transform-ops_5.mlir": 5, "Dialect/SCF/canonicalize_18.mlir": 4, "Dialect/SCF/loop-pipelining_6.mlir": 4, "Dialect/SCF/canonicalize_31.mlir": 3, "Dialect/SCF/canonicalize_16.mlir": 4, "Dialect/SCF/canonicalize_1.mlir": 3, "Dialect/SCF/loop-pipelining_0.mlir": 3, "Dialect/SCF/one-shot-bufferize_20.mlir": 4, "Dialect/SCF/canonicalize_12.mlir": 7, "Dialect/SCF/one-shot-bufferize-analysis_7.mlir": 4, "Dialect/SCF/one-shot-bufferize_19.mlir": 4, "Dialect/SCF/for-loop-to-while-loop_3.mlir": 4, "Dialect/SCF/canonicalize_23.mlir": 3, "Dialect/SCF/transform-ops_6.mlir": 5, "Dialect/SCF/for-loop-peeling_5.mlir": 4, "Dialect/SCF/for-loop-canonicalization_12.mlir": 3, "Dialect/SCF/one-shot-bufferize-invalid_0.mlir": 4, "Dialect/SCF/one-shot-bufferize_25.mlir": 4, "Dialect/SCF/canonicalize_28.mlir": 3, "Dialect/SCF/loop-pipelining_3.mlir": 3, "Dialect/SCF/canonicalize_43.mlir": 4, "Dialect/SCF/for-loop-canonicalization_14.mlir": 3, "Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir": 5, "Dialect/SCF/canonicalize_34.mlir": 8, "Dialect/SCF/one-shot-bufferize_3.mlir": 3, "Dialect/SCF/parallel-loop-fusion_6.mlir": 4, "Dialect/SCF/transform-ops_2.mlir": 7, "Dialect/SCF/control-flow-sink_0.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_17.mlir": 3, "Dialect/SCF/for-loop-canonicalization_7.mlir": 3, "Dialect/SCF/for-loop-to-while-loop_0.mlir": 3, "Dialect/SCF/canonicalize_27.mlir": 3, "Dialect/SCF/canonicalize_38.mlir": 4, "Dialect/SCF/canonicalize_20.mlir": 6, "Dialect/SCF/loop-pipelining_7.mlir": 3, "Dialect/SCF/canonicalize_21.mlir": 21, "Dialect/SCF/one-shot-bufferize_17.mlir": 5, "Dialect/SCF/canonicalize_10.mlir": 4, "Dialect/SCF/one-shot-bufferize_4.mlir": 4, "Dialect/SCF/loop-pipelining_2.mlir": 3, "Dialect/SCF/one-shot-bufferize-analysis_12.mlir": 4, "Dialect/SCF/one-shot-bufferize-analysis_1.mlir": 3, "Dialect/SCF/for-loop-peeling_1.mlir": 3, "Dialect/SCF/canonicalize_7.mlir": 5, "Dialect/SCF/one-shot-bufferize-analysis_0.mlir": 4, "Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir": 3, "Dialect/SCF/canonicalize_39.mlir": 4, "Dialect/SCF/one-shot-bufferize_0.mlir": 4, "Dialect/SCF/one-shot-bufferize_21.mlir": 3, "Dialect/SCF/one-shot-bufferize_11.mlir": 4, "Dialect/SCF/one-shot-bufferize_13.mlir": 4, "Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir": 4, "Dialect/SCF/canonicalize_0.mlir": 1, "Dialect/SCF/canonicalize_29.mlir": 4, "Dialect/SCF/canonicalize_6.mlir": 7, "Dialect/SCF/one-shot-bufferize_7.mlir": 3, "Dialect/SCF/parallel-loop-fusion_1.mlir": 4, "Dialect/SCF/canonicalize_45.mlir": 3, "Dialect/SCF/one-shot-bufferize_16.mlir": 5, "Dialect/SCF/canonicalize_32.mlir": 3, "Dialect/SCF/parallel-loop-tiling-inbound-check_0.mlir": 3, "Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_0.mlir": 3, "Dialect/SCF/for-loop-canonicalization_13.mlir": 4, "Dialect/SCF/transform-ops_0.mlir": 7, "Dialect/SCF/for-loop-canonicalization_0.mlir": 3, "Dialect/SCF/one-shot-bufferize-analysis_2.mlir": 5, "Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir": 5, "Dialect/SCF/parallel-loop-tiling_1.mlir": 3, "Dialect/SCF/one-shot-bufferize-analysis_13.mlir": 4, "Dialect/SCF/bufferize.mlir": 14, "Dialect/SCF/for-loop-canonicalization_17.mlir": 3, "Dialect/SCF/one-shot-bufferize-analysis_20.mlir": 6, "Dialect/SCF/canonicalize_46.mlir": 3, "Dialect/SCF/parallel-loop-fusion_11.mlir": 5, "Dialect/SCF/foreach-thread-canonicalization.mlir": 7, "Dialect/SCF/one-shot-bufferize_23.mlir": 4, "Dialect/SCF/loop-pipelining_9.mlir": 5, "Dialect/SCF/loop-pipelining_10.mlir": 3, "Dialect/SCF/one-shot-bufferize_12.mlir": 4, "Dialect/SCF/transform-ops_4.mlir": 5, "Dialect/SCF/loop-range_0.mlir": 11, "Dialect/SCF/parallel-loop-specialization_0.mlir": 3, "Dialect/SCF/canonicalize_33.mlir": 4, "Dialect/SCF/control-flow-sink_2.mlir": 7, "Dialect/SCF/canonicalize_13.mlir": 4, "Dialect/SCF/for-loop-canonicalization_4.mlir": 3, "Dialect/SCF/one-shot-bufferize_26.mlir": 3, "Dialect/SCF/loop-pipelining_1.mlir": 5, "Dialect/ArmNeon/invalid_0.mlir": 1, "Dialect/ArmNeon/roundtrip.mlir": 3, "Dialect/LLVMIR/legalize-for-export.mlir": 5, "Dialect/LLVMIR/canonicalize_5.mlir": 4, "Dialect/LLVMIR/canonicalize_2.mlir": 2, "Dialect/LLVMIR/canonicalize_3.mlir": 3, "Dialect/LLVMIR/optimize-for-nvvm.mlir": 2, "Dialect/LLVMIR/terminator.mlir": 3, "Dialect/LLVMIR/func_0.mlir": 31, "Dialect/LLVMIR/request-c-wrappers.mlir": 3, "Dialect/LLVMIR/callgraph_0.mlir": 4, "Dialect/LLVMIR/rocdl_0.mlir": 6, "Dialect/LLVMIR/canonicalize_0.mlir": 2, "Dialect/LLVMIR/canonicalize_6.mlir": 2, "Dialect/LLVMIR/layout_7.mlir": 2, "Dialect/LLVMIR/global_21.mlir": 2, "Dialect/LLVMIR/global_22.mlir": 2, "Dialect/LLVMIR/layout_11.mlir": 2, "Dialect/SparseTensor/buffer_rewriting_4.mlir": 2, "Dialect/SparseTensor/roundtrip_encoding_1.mlir": 2, "Dialect/SparseTensor/sparse_vector_3.mlir": 3, "Dialect/SparseTensor/buffer_rewriting_2.mlir": 2, "Dialect/SparseTensor/conversion_sparse2dense.mlir": 8, "Dialect/SparseTensor/sparse_parallel.mlir": 7, "Dialect/SparseTensor/dense.mlir": 7, "Dialect/SparseTensor/roundtrip_encoding_3.mlir": 2, "Dialect/SparseTensor/sparse_concat.mlir": 6, "Dialect/SparseTensor/sparse_outbuf.mlir": 7, "Dialect/SparseTensor/roundtrip_20.mlir": 2, "Dialect/SparseTensor/sparse_concat_codegen.mlir": 2, "Dialect/SparseTensor/sparse_vector_1.mlir": 3, "Dialect/SparseTensor/sparse_fill_zero.mlir": 4, "Dialect/SparseTensor/sparse_sddmm.mlir": 11, "Dialect/SparseTensor/sparse_2d.mlir": 35, "Dialect/SparseTensor/roundtrip_encoding_4.mlir": 2, "Dialect/SparseTensor/roundtrip_11.mlir": 2, "Dialect/SparseTensor/sparse_1d.mlir": 43, "Dialect/SparseTensor/roundtrip_19.mlir": 3, "Dialect/SparseTensor/roundtrip_6.mlir": 2, "Dialect/SparseTensor/sparse_index.mlir": 5, "Dialect/SparseTensor/sparse_nd.mlir": 3, "Dialect/SparseTensor/sparse_perm.mlir": 5, "Dialect/SparseTensor/sparse_lower.mlir": 3, "Dialect/SparseTensor/roundtrip_3.mlir": 2, "Dialect/SparseTensor/roundtrip_0.mlir": 2, "Dialect/SparseTensor/one_shot_bufferize_tensor_copy_insertion.mlir": 6, "Dialect/SparseTensor/roundtrip_15.mlir": 5, "Dialect/SparseTensor/roundtrip_24.mlir": 2, "Dialect/SparseTensor/sparse_reshape.mlir": 5, "Dialect/SparseTensor/roundtrip_10.mlir": 2, "Dialect/SparseTensor/roundtrip_13.mlir": 2, "Dialect/SparseTensor/sparse_vector_0.mlir": 3, "Dialect/SparseTensor/sparse_kernels.mlir": 11, "Dialect/SparseTensor/roundtrip_17.mlir": 4, "Dialect/SparseTensor/roundtrip_encoding_0.mlir": 2, "Dialect/SparseTensor/sparse_lower_col.mlir": 3, "Dialect/SparseTensor/sparse_transpose.mlir": 3, "Dialect/SparseTensor/roundtrip_7.mlir": 2, "Dialect/SparseTensor/buffer_rewriting_1.mlir": 2, "Dialect/SparseTensor/roundtrip_8.mlir": 2, "Dialect/SparseTensor/roundtrip_14.mlir": 2, "Dialect/SparseTensor/sparse_int_ops.mlir": 23, "Dialect/SparseTensor/roundtrip_5.mlir": 2, "Dialect/SparseTensor/sparse_perm_lower.mlir": 3, "Dialect/SparseTensor/buffer_rewriting_3.mlir": 2, "Dialect/SparseTensor/sparse_3d.mlir": 41, "Dialect/SparseTensor/conversion_sparse2sparse.mlir": 3, "Dialect/SparseTensor/roundtrip_encoding_6.mlir": 2, "Dialect/SparseTensor/roundtrip_18.mlir": 3, "Dialect/SparseTensor/invalid_45.mlir": 3, "Dialect/SparseTensor/roundtrip_21.mlir": 4, "Dialect/SparseTensor/sparse_affine.mlir": 7, "Dialect/SparseTensor/roundtrip_encoding_7.mlir": 2, "Dialect/SparseTensor/sparse_vector_peeled.mlir": 3, "Dialect/SparseTensor/roundtrip_4.mlir": 2, "Dialect/SparseTensor/sparse_fp_ops.mlir": 21, "Dialect/SparseTensor/sparse_scalars.mlir": 3, "Dialect/SparseTensor/sparse_expand.mlir": 7, "Dialect/SparseTensor/sparse_lower_inplace.mlir": 3, "Dialect/SparseTensor/sparse_vector_chain.mlir": 3, "Dialect/SparseTensor/fold.mlir": 5, "Dialect/SparseTensor/roundtrip_12.mlir": 2, "Dialect/SparseTensor/sorted_coo.mlir": 7, "Dialect/SparseTensor/roundtrip_22.mlir": 2, "Dialect/SparseTensor/sparse_vector_index.mlir": 5, "Dialect/SparseTensor/roundtrip_16.mlir": 4, "Dialect/SparseTensor/roundtrip_9.mlir": 2, "Dialect/SparseTensor/buffer_rewriting_0.mlir": 2, "Dialect/SparseTensor/roundtrip_1.mlir": 2, "Dialect/SparseTensor/roundtrip_encoding_2.mlir": 2, "Dialect/SparseTensor/roundtrip_encoding_5.mlir": 2, "Dialect/SparseTensor/sparse_out.mlir": 11, "Dialect/SparseTensor/rewriting.mlir": 9, "Dialect/SparseTensor/codegen.mlir": 23, "Dialect/SparseTensor/invalid_46.mlir": 3, "Dialect/SparseTensor/roundtrip_23.mlir": 2, "Dialect/SparseTensor/sparse_vector_2.mlir": 3, "Dialect/SparseTensor/roundtrip_2.mlir": 2, "Dialect/SparseTensor/sparse_storage.mlir": 5, "Dialect/SparseTensor/sparse_vector_4.mlir": 3, "Dialect/SparseTensor/one_trip.mlir": 3, "Dialect/AMX/legalize-for-llvm.mlir": 3, "Dialect/AMX/invalid_0.mlir": 1, "Dialect/AMX/roundtrip.mlir": 4, "Dialect/Shape/canonicalize_48.mlir": 2, "Dialect/Shape/canonicalize_82.mlir": 2, "Dialect/Shape/canonicalize_41.mlir": 2, "Dialect/Shape/canonicalize_90.mlir": 2, "Dialect/Shape/canonicalize_9.mlir": 2, "Dialect/Shape/outline-shape-computation_0.mlir": 2, "Dialect/Shape/canonicalize_70.mlir": 2, "Dialect/Shape/bufferize_1.mlir": 3, "Dialect/Shape/outline-shape-computation_1.mlir": 2, "Dialect/Shape/canonicalize_80.mlir": 2, "Dialect/Shape/canonicalize_64.mlir": 2, "Dialect/Shape/canonicalize_79.mlir": 2, "Dialect/Shape/canonicalize_22.mlir": 2, "Dialect/Shape/canonicalize_54.mlir": 2, "Dialect/Shape/canonicalize_44.mlir": 2, "Dialect/Shape/canonicalize_5.mlir": 2, "Dialect/Shape/canonicalize_2.mlir": 2, "Dialect/Shape/canonicalize_81.mlir": 2, "Dialect/Shape/canonicalize_60.mlir": 2, "Dialect/Shape/canonicalize_25.mlir": 2, "Dialect/Shape/canonicalize_8.mlir": 2, "Dialect/Shape/canonicalize_61.mlir": 2, "Dialect/Shape/canonicalize_14.mlir": 2, "Dialect/Shape/canonicalize_26.mlir": 2, "Dialect/Shape/canonicalize_88.mlir": 2, "Dialect/Shape/canonicalize_37.mlir": 2, "Dialect/Shape/canonicalize_112.mlir": 2, "Dialect/Shape/canonicalize_47.mlir": 2, "Dialect/Shape/canonicalize_35.mlir": 2, "Dialect/Shape/canonicalize_57.mlir": 2, "Dialect/Shape/shape-to-shape_1.mlir": 2, "Dialect/Shape/canonicalize_103.mlir": 2, "Dialect/Shape/canonicalize_77.mlir": 2, "Dialect/Shape/canonicalize_24.mlir": 2, "Dialect/Shape/canonicalize_19.mlir": 2, "Dialect/Shape/canonicalize_30.mlir": 2, "Dialect/Shape/canonicalize_4.mlir": 2, "Dialect/Shape/ops.mlir": 52, "Dialect/Shape/canonicalize_36.mlir": 2, "Dialect/Shape/bufferize_0.mlir": 1, "Dialect/Shape/canonicalize_66.mlir": 2, "Dialect/Shape/canonicalize_87.mlir": 2, "Dialect/Shape/remove-shape-constraints_1.mlir": 3, "Dialect/Shape/canonicalize_3.mlir": 2, "Dialect/Shape/canonicalize_40.mlir": 2, "Dialect/Shape/canonicalize_105.mlir": 2, "Dialect/Shape/outline-shape-computation_2.mlir": 2, "Dialect/Shape/canonicalize_98.mlir": 2, "Dialect/Shape/canonicalize_63.mlir": 2, "Dialect/Shape/canonicalize_97.mlir": 2, "Dialect/Shape/canonicalize_15.mlir": 2, "Dialect/Shape/canonicalize_110.mlir": 2, "Dialect/Shape/canonicalize_102.mlir": 2, "Dialect/Shape/canonicalize_109.mlir": 2, "Dialect/Shape/canonicalize_106.mlir": 2, "Dialect/Shape/canonicalize_49.mlir": 2, "Dialect/Shape/canonicalize_99.mlir": 2, "Dialect/Shape/canonicalize_58.mlir": 2, "Dialect/Shape/canonicalize_95.mlir": 2, "Dialect/Shape/canonicalize_42.mlir": 2, "Dialect/Shape/canonicalize_85.mlir": 2, "Dialect/Shape/canonicalize_73.mlir": 2, "Dialect/Shape/canonicalize_11.mlir": 2, "Dialect/Shape/canonicalize_50.mlir": 3, "Dialect/Shape/remove-shape-constraints_3.mlir": 3, "Dialect/Shape/canonicalize_17.mlir": 2, "Dialect/Shape/canonicalize_78.mlir": 2, "Dialect/Shape/canonicalize_68.mlir": 2, "Dialect/Shape/canonicalize_75.mlir": 2, "Dialect/Shape/canonicalize_18.mlir": 2, "Dialect/Shape/canonicalize_86.mlir": 2, "Dialect/Shape/canonicalize_31.mlir": 2, "Dialect/Shape/canonicalize_94.mlir": 2, "Dialect/Shape/outline-shape-computation_4.mlir": 2, "Dialect/Shape/canonicalize_69.mlir": 2, "Dialect/Shape/canonicalize_16.mlir": 2, "Dialect/Shape/canonicalize_1.mlir": 2, "Dialect/Shape/canonicalize_12.mlir": 2, "Dialect/Shape/canonicalize_76.mlir": 2, "Dialect/Shape/canonicalize_108.mlir": 2, "Dialect/Shape/canonicalize_23.mlir": 2, "Dialect/Shape/remove-shape-constraints_0.mlir": 1, "Dialect/Shape/canonicalize_52.mlir": 3, "Dialect/Shape/canonicalize_28.mlir": 2, "Dialect/Shape/canonicalize_55.mlir": 2, "Dialect/Shape/canonicalize_53.mlir": 2, "Dialect/Shape/canonicalize_43.mlir": 2, "Dialect/Shape/canonicalize_51.mlir": 3, "Dialect/Shape/canonicalize_34.mlir": 2, "Dialect/Shape/canonicalize_67.mlir": 2, "Dialect/Shape/canonicalize_100.mlir": 2, "Dialect/Shape/canonicalize_71.mlir": 2, "Dialect/Shape/canonicalize_27.mlir": 2, "Dialect/Shape/canonicalize_38.mlir": 2, "Dialect/Shape/canonicalize_20.mlir": 2, "Dialect/Shape/canonicalize_111.mlir": 2, "Dialect/Shape/canonicalize_72.mlir": 2, "Dialect/Shape/canonicalize_21.mlir": 2, "Dialect/Shape/canonicalize_10.mlir": 2, "Dialect/Shape/canonicalize_65.mlir": 2, "Dialect/Shape/canonicalize_84.mlir": 2, "Dialect/Shape/shape-to-shape_0.mlir": 2, "Dialect/Shape/canonicalize_7.mlir": 2, "Dialect/Shape/canonicalize_39.mlir": 2, "Dialect/Shape/canonicalize_92.mlir": 2, "Dialect/Shape/outline-shape-computation_5.mlir": 2, "Dialect/Shape/canonicalize_101.mlir": 2, "Dialect/Shape/canonicalize_0.mlir": 2, "Dialect/Shape/canonicalize_29.mlir": 2, "Dialect/Shape/canonicalize_6.mlir": 2, "Dialect/Shape/canonicalize_45.mlir": 2, "Dialect/Shape/canonicalize_32.mlir": 2, "Dialect/Shape/canonicalize_83.mlir": 2, "Dialect/Shape/canonicalize_74.mlir": 2, "Dialect/Shape/canonicalize_56.mlir": 2, "Dialect/Shape/canonicalize_107.mlir": 2, "Dialect/Shape/canonicalize_59.mlir": 2, "Dialect/Shape/canonicalize_96.mlir": 2, "Dialect/Shape/canonicalize_91.mlir": 2, "Dialect/Shape/canonicalize_46.mlir": 2, "Dialect/Shape/canonicalize_93.mlir": 2, "Dialect/Shape/canonicalize_89.mlir": 2, "Dialect/Shape/canonicalize_62.mlir": 2, "Dialect/Shape/outline-shape-computation_3.mlir": 2, "Dialect/Shape/canonicalize_104.mlir": 2, "Dialect/Shape/remove-shape-constraints_2.mlir": 3, "Dialect/Shape/canonicalize_33.mlir": 2, "Dialect/Shape/canonicalize_13.mlir": 2, "Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir": 2, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir": 2, "Dialect/NVGPU/optimize-shared-memory_0.mlir": 2, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir": 1, "Dialect/NVGPU/optimize-shared-memory_2.mlir": 3, "Dialect/NVGPU/optimize-shared-memory_1.mlir": 2, "Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir": 2, "Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir": 2, "Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir": 2, "Dialect/NVGPU/roundtrip.mlir": 4, "Dialect/NVGPU/optimize-shared-memory_3.mlir": 2, "Dialect/Transform/expensive-checks_0.mlir": 6, "Dialect/Transform/test-interpreter_2.mlir": 1, "Dialect/Transform/check-use-after-free_3.mlir": 7, "Dialect/Transform/test-interpreter_22.mlir": 6, "Dialect/Transform/test-interpreter_0.mlir": 1, "Dialect/Transform/check-use-after-free_2.mlir": 8, "Dialect/Transform/transform-state-extension_1.mlir": 2, "Dialect/Transform/test-interpreter_23.mlir": 6, "Dialect/Transform/test-interpreter_12.mlir": 9, "Dialect/Transform/test-interpreter_1.mlir": 1, "Dialect/Transform/test-interpreter_25.mlir": 7, "Dialect/Transform/test-interpreter_14.mlir": 6, "Dialect/Transform/test-interpreter_5.mlir": 3, "Dialect/Transform/test-interpreter_10.mlir": 8, "Dialect/Transform/transform-state-extension_2.mlir": 2, "Dialect/Transform/check-use-after-free_5.mlir": 4, "Dialect/Transform/test-interpreter_13.mlir": 9, "Dialect/Transform/check-use-after-free_1.mlir": 5, "Dialect/Transform/test-interpreter_24.mlir": 6, "Dialect/Transform/expensive-checks_3.mlir": 2, "Dialect/Transform/test-interpreter_29.mlir": 3, "Dialect/Transform/ops.mlir": 13, "Dialect/Transform/selective-targeting_1.mlir": 9, "Dialect/Transform/test-interpreter_18.mlir": 6, "Dialect/Transform/selective-targeting_0.mlir": 13, "Dialect/Transform/test-interpreter_27.mlir": 11, "Dialect/Transform/expensive-checks_2.mlir": 2, "Dialect/Transform/test-interpreter_31.mlir": 3, "Dialect/Transform/test-interpreter_30.mlir": 3, "Dialect/Transform/check-use-after-free_4.mlir": 5, "Dialect/Transform/test-interpreter_8.mlir": 7, "Dialect/Transform/test-interpreter_21.mlir": 8, "Dialect/Transform/test-dialect-injection.mlir": 1, "Dialect/Transform/check-use-after-free_0.mlir": 5, "Dialect/Transform/transform-state-extension_0.mlir": 2, "Dialect/Transform/test-interpreter_20.mlir": 6, "Dialect/Transform/test-interpreter_11.mlir": 10, "Dialect/Transform/test-interpreter_28.mlir": 3, "Dialect/Transform/test-interpreter_6.mlir": 3, "Dialect/Transform/test-interpreter_26.mlir": 7, "Dialect/Transform/expensive-checks_1.mlir": 9, "Dialect/Transform/selective-targeting_2.mlir": 5, "Dialect/Transform/test-interpreter_17.mlir": 6, "Dialect/Transform/test-interpreter_16.mlir": 6, "Dialect/Transform/test-interpreter_4.mlir": 3, "Dialect/Transform/test-interpreter_9.mlir": 8, "Dialect/Transform/test-interpreter_7.mlir": 7, "Dialect/Transform/test-interpreter_3.mlir": 1, "Dialect/Transform/test-interpreter_19.mlir": 6, "Dialect/Transform/test-interpreter_15.mlir": 8, "Dialect/Builtin/canonicalize.mlir": 3, "Dialect/Builtin/types.mlir": 11, "Dialect/Builtin/invalid_2.mlir": 1, "Dialect/PDLInterp/ops_3.mlir": 3, "Dialect/PDLInterp/ops_0.mlir": 1, "Dialect/PDLInterp/ops_4.mlir": 2, "Dialect/PDLInterp/ops_1.mlir": 2, "Dialect/PDLInterp/ops_2.mlir": 2, "Dialect/DLTI/roundtrip.mlir": 4, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir": 4, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir": 4, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir": 7, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir": 4, "Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir": 4, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir": 4, "Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir": 10, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir": 12, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir": 3, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir": 6, "Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir": 5, "Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_0.mlir": 2, "Dialect/SPIRV/IR/structure-ops_20.mlir": 4, "Dialect/SPIRV/IR/cast-ops_10.mlir": 2, "Dialect/SPIRV/IR/cast-ops_33.mlir": 2, "Dialect/SPIRV/IR/logical-ops_20.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_45.mlir": 3, "Dialect/SPIRV/IR/structure-ops_51.mlir": 2, "Dialect/SPIRV/IR/gl-ops_24.mlir": 2, "Dialect/SPIRV/IR/gl-ops_8.mlir": 3, "Dialect/SPIRV/IR/structure-ops_63.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_29.mlir": 3, "Dialect/SPIRV/IR/gl-ops_7.mlir": 21, "Dialect/SPIRV/IR/types_59.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_5.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_48.mlir": 3, "Dialect/SPIRV/IR/logical-ops_13.mlir": 7, "Dialect/SPIRV/IR/composite-ops_13.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_3.mlir": 3, "Dialect/SPIRV/IR/cast-ops_15.mlir": 2, "Dialect/SPIRV/IR/ocl-ops_16.mlir": 2, "Dialect/SPIRV/IR/composite-ops_2.mlir": 2, "Dialect/SPIRV/IR/gl-ops_25.mlir": 2, "Dialect/SPIRV/IR/logical-ops_24.mlir": 2, "Dialect/SPIRV/IR/image-ops_7.mlir": 2, "Dialect/SPIRV/IR/cast-ops_18.mlir": 2, "Dialect/SPIRV/IR/structure-ops_30.mlir": 1, "Dialect/SPIRV/IR/structure-ops_60.mlir": 2, "Dialect/SPIRV/IR/structure-ops_18.mlir": 5, "Dialect/SPIRV/IR/target-and-abi_16.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_19.mlir": 2, "Dialect/SPIRV/IR/memory-ops_27.mlir": 4, "Dialect/SPIRV/IR/types_38.mlir": 2, "Dialect/SPIRV/IR/cast-ops_12.mlir": 2, "Dialect/SPIRV/IR/types_25.mlir": 2, "Dialect/SPIRV/IR/barrier-ops_3.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_13.mlir": 2, "Dialect/SPIRV/IR/target-env.mlir": 17, "Dialect/SPIRV/IR/structure-ops_0.mlir": 3, "Dialect/SPIRV/IR/non-uniform-ops_26.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_1.mlir": 2, "Dialect/SPIRV/IR/group-ops_11.mlir": 2, "Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir": 2, "Dialect/SPIRV/IR/bit-ops_8.mlir": 3, "Dialect/SPIRV/IR/barrier-ops_0.mlir": 2, "Dialect/SPIRV/IR/structure-ops_4.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_15.mlir": 11, "Dialect/SPIRV/IR/cast-ops_14.mlir": 2, "Dialect/SPIRV/IR/bit-ops_6.mlir": 3, "Dialect/SPIRV/IR/gl-ops_12.mlir": 2, "Dialect/SPIRV/IR/types_20.mlir": 4, "Dialect/SPIRV/IR/types_66.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_0.mlir": 2, "Dialect/SPIRV/IR/composite-ops_28.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_37.mlir": 7, "Dialect/SPIRV/IR/group-ops_9.mlir": 2, "Dialect/SPIRV/IR/composite-ops_11.mlir": 2, "Dialect/SPIRV/IR/types_15.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_29.mlir": 2, "Dialect/SPIRV/IR/logical-ops_0.mlir": 2, "Dialect/SPIRV/IR/composite-ops_0.mlir": 2, "Dialect/SPIRV/IR/types_85.mlir": 1, "Dialect/SPIRV/IR/types_70.mlir": 2, "Dialect/SPIRV/IR/types_60.mlir": 2, "Dialect/SPIRV/IR/structure-ops_57.mlir": 2, "Dialect/SPIRV/IR/image-ops_8.mlir": 2, "Dialect/SPIRV/IR/structure-ops_12.mlir": 5, "Dialect/SPIRV/IR/arithmetic-ops_10.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_27.mlir": 2, "Dialect/SPIRV/IR/types_69.mlir": 2, "Dialect/SPIRV/IR/memory-ops_0.mlir": 6, "Dialect/SPIRV/IR/structure-ops_68.mlir": 4, "Dialect/SPIRV/IR/memory-ops_54.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_18.mlir": 2, "Dialect/SPIRV/IR/structure-ops_25.mlir": 2, "Dialect/SPIRV/IR/misc-ops_3.mlir": 2, "Dialect/SPIRV/IR/bit-ops_5.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_33.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_25.mlir": 2, "Dialect/SPIRV/IR/logical-ops_19.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_13.mlir": 3, "Dialect/SPIRV/IR/cast-ops_0.mlir": 7, "Dialect/SPIRV/IR/memory-ops_12.mlir": 6, "Dialect/SPIRV/IR/gl-ops_13.mlir": 2, "Dialect/SPIRV/IR/image-ops_13.mlir": 1, "Dialect/SPIRV/IR/logical-ops_22.mlir": 2, "Dialect/SPIRV/IR/bit-ops_1.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_10.mlir": 2, "Dialect/SPIRV/IR/logical-ops_23.mlir": 2, "Dialect/SPIRV/IR/structure-ops_27.mlir": 1, "Dialect/SPIRV/IR/composite-ops_12.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_4.mlir": 2, "Dialect/SPIRV/IR/gl-ops_9.mlir": 2, "Dialect/SPIRV/IR/gl-ops_30.mlir": 3, "Dialect/SPIRV/IR/cast-ops_25.mlir": 2, "Dialect/SPIRV/IR/types_55.mlir": 2, "Dialect/SPIRV/IR/logical-ops_3.mlir": 3, "Dialect/SPIRV/IR/non-uniform-ops_10.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_17.mlir": 3, "Dialect/SPIRV/IR/memory-ops_13.mlir": 5, "Dialect/SPIRV/IR/logical-ops_8.mlir": 3, "Dialect/SPIRV/IR/non-uniform-ops_12.mlir": 3, "Dialect/SPIRV/IR/structure-ops_45.mlir": 6, "Dialect/SPIRV/IR/bit-ops_12.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_14.mlir": 2, "Dialect/SPIRV/IR/memory-ops_38.mlir": 2, "Dialect/SPIRV/IR/bit-ops_10.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_23.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_22.mlir": 3, "Dialect/SPIRV/IR/cast-ops_24.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_43.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_4.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_18.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_8.mlir": 2, "Dialect/SPIRV/IR/logical-ops_26.mlir": 2, "Dialect/SPIRV/IR/types_58.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_12.mlir": 2, "Dialect/SPIRV/IR/group-ops_3.mlir": 2, "Dialect/SPIRV/IR/gl-ops_6.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_2.mlir": 2, "Dialect/SPIRV/IR/types_53.mlir": 2, "Dialect/SPIRV/IR/structure-ops_29.mlir": 2, "Dialect/SPIRV/IR/cast-ops_20.mlir": 2, "Dialect/SPIRV/IR/bit-ops_15.mlir": 2, "Dialect/SPIRV/IR/availability.mlir": 8, "Dialect/SPIRV/IR/types_0.mlir": 4, "Dialect/SPIRV/IR/arithmetic-ops_28.mlir": 2, "Dialect/SPIRV/IR/gl-ops_10.mlir": 2, "Dialect/SPIRV/IR/barrier-ops_2.mlir": 2, "Dialect/SPIRV/IR/structure-ops_47.mlir": 2, "Dialect/SPIRV/IR/cast-ops_13.mlir": 2, "Dialect/SPIRV/IR/composite-ops_29.mlir": 2, "Dialect/SPIRV/IR/asm-op-interface_0.mlir": 2, "Dialect/SPIRV/IR/memory-ops_37.mlir": 3, "Dialect/SPIRV/IR/composite-ops_35.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_4.mlir": 2, "Dialect/SPIRV/IR/cast-ops_16.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_15.mlir": 2, "Dialect/SPIRV/IR/ocl-ops_17.mlir": 5, "Dialect/SPIRV/IR/structure-ops_36.mlir": 8, "Dialect/SPIRV/IR/control-flow-ops_42.mlir": 3, "Dialect/SPIRV/IR/target-and-abi_11.mlir": 2, "Dialect/SPIRV/IR/bit-ops_0.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_12.mlir": 7, "Dialect/SPIRV/IR/logical-ops_4.mlir": 5, "Dialect/SPIRV/IR/control-flow-ops_5.mlir": 2, "Dialect/SPIRV/IR/image-ops_1.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_16.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_8.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_33.mlir": 6, "Dialect/SPIRV/IR/composite-ops_1.mlir": 2, "Dialect/SPIRV/IR/types_65.mlir": 2, "Dialect/SPIRV/IR/memory-ops_40.mlir": 3, "Dialect/SPIRV/IR/cast-ops_11.mlir": 2, "Dialect/SPIRV/IR/types_71.mlir": 2, "Dialect/SPIRV/IR/cast-ops_8.mlir": 2, "Dialect/SPIRV/IR/memory-ops_39.mlir": 2, "Dialect/SPIRV/IR/gl-ops_14.mlir": 2, "Dialect/SPIRV/IR/group-ops_2.mlir": 2, "Dialect/SPIRV/IR/composite-ops_27.mlir": 2, "Dialect/SPIRV/IR/group-ops_1.mlir": 2, "Dialect/SPIRV/IR/cast-ops_19.mlir": 2, "Dialect/SPIRV/IR/cast-ops_7.mlir": 2, "Dialect/SPIRV/IR/cast-ops_23.mlir": 2, "Dialect/SPIRV/IR/types_57.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_6.mlir": 2, "Dialect/SPIRV/IR/gl-ops_11.mlir": 2, "Dialect/SPIRV/IR/gl-ops_5.mlir": 5, "Dialect/SPIRV/IR/arithmetic-ops_13.mlir": 3, "Dialect/SPIRV/IR/structure-ops_67.mlir": 4, "Dialect/SPIRV/IR/structure-ops_26.mlir": 2, "Dialect/SPIRV/IR/ocl-ops_10.mlir": 5, "Dialect/SPIRV/IR/non-uniform-ops_20.mlir": 3, "Dialect/SPIRV/IR/memory-ops_26.mlir": 3, "Dialect/SPIRV/IR/memory-ops_53.mlir": 2, "Dialect/SPIRV/IR/bit-ops_3.mlir": 3, "Dialect/SPIRV/IR/composite-ops_34.mlir": 3, "Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir": 14, "Dialect/SPIRV/IR/types_56.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_0.mlir": 2, "Dialect/SPIRV/IR/gl-ops_0.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_7.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_23.mlir": 3, "Dialect/SPIRV/IR/group-ops_10.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_21.mlir": 3, "Dialect/SPIRV/IR/ocl-ops_0.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_25.mlir": 2, "Dialect/SPIRV/IR/joint-matrix-ops_1.mlir": 7, "Dialect/SPIRV/IR/logical-ops_25.mlir": 2, "Dialect/SPIRV/IR/gl-ops_18.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_11.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_7.mlir": 2, "Dialect/SPIRV/IR/cast-ops_29.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_20.mlir": 3, "Dialect/SPIRV/IR/structure-ops_28.mlir": 2, "Dialect/SPIRV/IR/control-flow-ops_44.mlir": 3, "Dialect/SPIRV/IR/ocl-ops_15.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_9.mlir": 2, "Dialect/SPIRV/IR/bit-ops_16.mlir": 2, "Dialect/SPIRV/IR/types_54.mlir": 2, "Dialect/SPIRV/IR/target-and-abi_18.mlir": 2, "Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir": 2, "Dialect/SPIRV/IR/types_40.mlir": 19, "Dialect/SPIRV/IR/gl-ops_15.mlir": 2, "Dialect/SPIRV/IR/cast-ops_21.mlir": 2, "Dialect/SPIRV/IR/types_64.mlir": 2, "Dialect/SPIRV/IR/gl-ops_19.mlir": 4, "Dialect/SPIRV/IR/cast-ops_6.mlir": 2, "Dialect/SPIRV/IR/ocl-ops_5.mlir": 4, "Dialect/SPIRV/IR/logical-ops_1.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_0.mlir": 2, "Dialect/SPIRV/IR/group-ops_7.mlir": 2, "Dialect/SPIRV/IR/bit-ops_13.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_11.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_32.mlir": 2, "Dialect/SPIRV/IR/gl-ops_29.mlir": 3, "Dialect/SPIRV/IR/gl-ops_16.mlir": 2, "Dialect/SPIRV/IR/group-ops_8.mlir": 2, "Dialect/SPIRV/IR/cast-ops_17.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_3.mlir": 2, "Dialect/SPIRV/IR/structure-ops_1.mlir": 2, "Dialect/SPIRV/IR/gl-ops_17.mlir": 2, "Dialect/SPIRV/IR/arithmetic-ops_24.mlir": 2, "Dialect/SPIRV/IR/composite-ops_14.mlir": 2, "Dialect/SPIRV/IR/memory-ops_52.mlir": 2, "Dialect/SPIRV/IR/atomic-ops_12.mlir": 2, "Dialect/SPIRV/IR/matrix-ops_0.mlir": 7, "Dialect/SPIRV/IR/logical-ops_2.mlir": 2, "Dialect/SPIRV/IR/memory-ops_41.mlir": 3, "Dialect/SPIRV/IR/control-flow-ops_1.mlir": 2, "Dialect/SPIRV/IR/group-ops_0.mlir": 2, "Dialect/SPIRV/IR/joint-matrix-ops_0.mlir": 2, "Dialect/SPIRV/IR/composite-ops_3.mlir": 2, "Dialect/SPIRV/IR/image-ops_0.mlir": 2, "Dialect/SPIRV/IR/cast-ops_9.mlir": 2, "Dialect/SPIRV/IR/asm-op-interface_1.mlir": 3, "Dialect/SPIRV/IR/arithmetic-ops_26.mlir": 2, "Dialect/SPIRV/IR/structure-ops_46.mlir": 2, "Dialect/SPIRV/IR/misc-ops_0.mlir": 2, "Dialect/SPIRV/IR/logical-ops_21.mlir": 2, "Dialect/SPIRV/IR/non-uniform-ops_9.mlir": 5, "Dialect/SPIRV/Transforms/vce-deduction.mlir": 28, "Dialect/SPIRV/Transforms/abi-interface-opencl.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_9.mlir": 2, "Dialect/SPIRV/Transforms/layout-decoration_1.mlir": 2, "Dialect/SPIRV/Transforms/layout-decoration_0.mlir": 3, "Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir": 3, "Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_22.mlir": 2, "Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_5.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_2.mlir": 2, "Dialect/SPIRV/Transforms/inlining_0.mlir": 4, "Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir": 2, "Dialect/SPIRV/Transforms/layout-decoration_3.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_25.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_8.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_14.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_26.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_24.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_19.mlir": 2, "Dialect/SPIRV/Transforms/inlining_1.mlir": 4, "Dialect/SPIRV/Transforms/canonicalize_30.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_4.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir": 3, "Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_3.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir": 3, "Dialect/SPIRV/Transforms/inlining_4.mlir": 5, "Dialect/SPIRV/Transforms/inlining_3.mlir": 5, "Dialect/SPIRV/Transforms/layout-decoration_4.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_15.mlir": 5, "Dialect/SPIRV/Transforms/layout-decoration_2.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_11.mlir": 2, "Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_17.mlir": 5, "Dialect/SPIRV/Transforms/canonicalize_18.mlir": 3, "Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_31.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_16.mlir": 5, "Dialect/SPIRV/Transforms/canonicalize_1.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_12.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_23.mlir": 2, "Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_28.mlir": 3, "Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir": 3, "Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir": 3, "Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_27.mlir": 3, "Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_20.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_21.mlir": 2, "Dialect/SPIRV/Transforms/abi-interface.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_10.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_7.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_0.mlir": 2, "Dialect/SPIRV/Transforms/inlining_2.mlir": 4, "Dialect/SPIRV/Transforms/canonicalize_29.mlir": 3, "Dialect/SPIRV/Transforms/canonicalize_6.mlir": 2, "Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir": 3, "Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir": 2, "Dialect/SPIRV/Transforms/inlining_5.mlir": 5, "Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir": 2, "Dialect/SPIRV/Transforms/abi-load-store.mlir": 3, "Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir": 3, "Dialect/SPIRV/Transforms/inlining_7.mlir": 5, "Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir": 2, "Dialect/SPIRV/Transforms/canonicalize_13.mlir": 2, "Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir": 2, "Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir": 3, "Dialect/SPIRV/Transforms/inlining_6.mlir": 5, "Dialect/AMDGPU/ops.mlir": 11, "Dialect/AMDGPU/invalid_0.mlir": 1, "Dialect/OpenMP/canonicalize_5.mlir": 3, "Dialect/OpenMP/canonicalize_2.mlir": 3, "Dialect/OpenMP/canonicalize_8.mlir": 4, "Dialect/OpenMP/canonicalize_4.mlir": 3, "Dialect/OpenMP/ops.mlir": 236, "Dialect/OpenMP/canonicalize_3.mlir": 3, "Dialect/OpenMP/canonicalize_1.mlir": 3, "Dialect/OpenMP/canonicalize_7.mlir": 3, "Dialect/OpenMP/canonicalize_0.mlir": 3, "Dialect/OpenMP/canonicalize_6.mlir": 3, "Dialect/Linalg/transform-op-split_1.mlir": 6, "Dialect/Linalg/canonicalize-duplicate-inputs_13.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir": 5, "Dialect/Linalg/vectorization_33.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_6.mlir": 3, "Dialect/Linalg/subtensor-of-padtensor_7.mlir": 3, "Dialect/Linalg/collapse-dim_0.mlir": 3, "Dialect/Linalg/tile-and-distribute_1.mlir": 3, "Dialect/Linalg/named-ops_25.mlir": 4, "Dialect/Linalg/transform-promotion_2.mlir": 5, "Dialect/Linalg/transform-op-vectorize_0.mlir": 7, "Dialect/Linalg/transform-op-vectorize_1.mlir": 7, "Dialect/Linalg/canonicalize_9.mlir": 6, "Dialect/Linalg/subtensor-of-padtensor_3.mlir": 3, "Dialect/Linalg/one-shot-bufferize_8.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_18.mlir": 4, "Dialect/Linalg/fusion-elementwise-ops_25.mlir": 3, "Dialect/Linalg/transform-patterns_0.mlir": 17, "Dialect/Linalg/transform-op-multitile-sizes_1.mlir": 5, "Dialect/Linalg/bufferize_1.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_11.mlir": 4, "Dialect/Linalg/transform-op-match_0.mlir": 4, "Dialect/Linalg/vectorization_26.mlir": 5, "Dialect/Linalg/one-shot-bufferize_10.mlir": 4, "Dialect/Linalg/named-ops_19.mlir": 3, "Dialect/Linalg/transform-op-split-reduction-by-scaling.mlir": 5, "Dialect/Linalg/hoisting_2.mlir": 4, "Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir": 3, "Dialect/Linalg/transform-op-scalarize.mlir": 5, "Dialect/Linalg/hoisting_3.mlir": 4, "Dialect/Linalg/reshape_control_fusion_0.mlir": 3, "Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir": 3, "Dialect/Linalg/parallel-loops_2.mlir": 3, "Dialect/Linalg/lower-pad-tensor_0.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_3.mlir": 4, "Dialect/Linalg/drop-unit-extent-dims_25.mlir": 3, "Dialect/Linalg/one-shot-bufferize_6.mlir": 7, "Dialect/Linalg/reshape_fusion_12.mlir": 3, "Dialect/Linalg/transform-op-fuse-into-containing_0.mlir": 11, "Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir": 3, "Dialect/Linalg/tile-and-distribute_2.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_20.mlir": 3, "Dialect/Linalg/canonicalize_22.mlir": 3, "Dialect/Linalg/transform-op-fuse_2.mlir": 6, "Dialect/Linalg/bubble-up-extract-slice-op_0.mlir": 16, "Dialect/Linalg/tile-parallel.mlir": 3, "Dialect/Linalg/transform-op-fuse-into-containing_2.mlir": 7, "Dialect/Linalg/canonicalize-duplicate-inputs_10.mlir": 3, "Dialect/Linalg/transform-op-tile_0.mlir": 5, "Dialect/Linalg/one-shot-bufferize_2.mlir": 4, "Dialect/Linalg/detensorize_if_0.mlir": 4, "Dialect/Linalg/decompose-ops_3.mlir": 3, "Dialect/Linalg/promote_0.mlir": 8, "Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_29.mlir": 4, "Dialect/Linalg/subtensor-of-padtensor_9.mlir": 3, "Dialect/Linalg/vectorization_19.mlir": 5, "Dialect/Linalg/canonicalize_5.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir": 3, "Dialect/Linalg/named-ops_31.mlir": 4, "Dialect/Linalg/canonicalize_2.mlir": 3, "Dialect/Linalg/transform-op-vectorize_3.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_4.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir": 5, "Dialect/Linalg/bufferize_6.mlir": 3, "Dialect/Linalg/named-ops_21.mlir": 3, "Dialect/Linalg/promote_1.mlir": 8, "Dialect/Linalg/vectorization_29.mlir": 6, "Dialect/Linalg/vectorization_10.mlir": 5, "Dialect/Linalg/fusion_7.mlir": 8, "Dialect/Linalg/vectorization_36.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir": 5, "Dialect/Linalg/transform-op-interchange_1.mlir": 5, "Dialect/Linalg/subtensor-of-padtensor_6.mlir": 3, "Dialect/Linalg/canonicalize_25.mlir": 4, "Dialect/Linalg/canonicalize_8.mlir": 3, "Dialect/Linalg/fold-unit-trip-loops_0.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir": 5, "Dialect/Linalg/tile-pad-tensor-op_0.mlir": 3, "Dialect/Linalg/hoisting_0.mlir": 4, "Dialect/Linalg/inline-scalar-operands_1.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir": 5, "Dialect/Linalg/pad_fusion_0.mlir": 4, "Dialect/Linalg/tile-to-foreach-thread_3.mlir": 5, "Dialect/Linalg/named-ops_1.mlir": 4, "Dialect/Linalg/canonicalize_14.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_12.mlir": 4, "Dialect/Linalg/split_reduction_2.mlir": 3, "Dialect/Linalg/fusion-push-reshape_0.mlir": 3, "Dialect/Linalg/detensorize_br_operands_0.mlir": 4, "Dialect/Linalg/named-ops_28.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_23.mlir": 3, "Dialect/Linalg/named-ops_10.mlir": 3, "Dialect/Linalg/canonicalize_26.mlir": 4, "Dialect/Linalg/split_reduction_0.mlir": 3, "Dialect/Linalg/tile-and-peel-tensors.mlir": 5, "Dialect/Linalg/vectorize-convolution_3.mlir": 3, "Dialect/Linalg/named-ops_26.mlir": 3, "Dialect/Linalg/detensorize_0d.mlir": 11, "Dialect/Linalg/named-ops_2.mlir": 21, "Dialect/Linalg/reshape_fusion_4.mlir": 3, "Dialect/Linalg/namedop_conversion_1.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir": 5, "Dialect/Linalg/convert-elementwise-to-linalg_0.mlir": 2, "Dialect/Linalg/generalize-named-ops_0.mlir": 3, "Dialect/Linalg/tile-and-fuse-tensors_1.mlir": 8, "Dialect/Linalg/vectorize-convolution_6.mlir": 3, "Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir": 3, "Dialect/Linalg/vectorization_21.mlir": 5, "Dialect/Linalg/subtensor-of-padtensor_2.mlir": 3, "Dialect/Linalg/named-ops_29.mlir": 4, "Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir": 3, "Dialect/Linalg/tile-and-fuse-tensors_0.mlir": 7, "Dialect/Linalg/canonicalize_24.mlir": 3, "Dialect/Linalg/fold-unit-trip-loops_3.mlir": 3, "Dialect/Linalg/canonicalize_19.mlir": 4, "Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir": 3, "Dialect/Linalg/canonicalize_30.mlir": 4, "Dialect/Linalg/named-ops_30.mlir": 3, "Dialect/Linalg/detensorize_while_pure_cf.mlir": 4, "Dialect/Linalg/canonicalize_4.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir": 5, "Dialect/Linalg/transform-op-split_2.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir": 5, "Dialect/Linalg/generalize-named-ops_8.mlir": 3, "Dialect/Linalg/one-shot-bufferize_5.mlir": 2, "Dialect/Linalg/drop-unit-extent-dims_5.mlir": 3, "Dialect/Linalg/named-ops_9.mlir": 3, "Dialect/Linalg/transform-tile-and-fuse_1.mlir": 7, "Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir": 3, "Dialect/Linalg/bufferize_0.mlir": 3, "Dialect/Linalg/generalize-named-ops_10.mlir": 3, "Dialect/Linalg/vectorization_37.mlir": 6, "Dialect/Linalg/tile-to-foreach-thread_5.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir": 3, "Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir": 3, "Dialect/Linalg/tile-zero.mlir": 3, "Dialect/Linalg/reshape_fusion_2.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_13.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_24.mlir": 3, "Dialect/Linalg/affine.mlir": 5, "Dialect/Linalg/reshape_fusion_5.mlir": 3, "Dialect/Linalg/subtensor-of-padtensor_1.mlir": 3, "Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_22.mlir": 3, "Dialect/Linalg/canonicalize_3.mlir": 4, "Dialect/Linalg/resolve-shaped-type-result-dims_7.mlir": 3, "Dialect/Linalg/named-ops_43.mlir": 3, "Dialect/Linalg/one-shot-bufferize_9.mlir": 3, "Dialect/Linalg/transform-op-split-reduction.mlir": 5, "Dialect/Linalg/tile-to-foreach-thread_0.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir": 5, "Dialect/Linalg/drop-unit-extent-dims_1.mlir": 3, "Dialect/Linalg/detensorize_if_1.mlir": 4, "Dialect/Linalg/convert-elementwise-to-linalg_2.mlir": 2, "Dialect/Linalg/drop-unit-extent-dims_23.mlir": 3, "Dialect/Linalg/vectorization_2.mlir": 5, "Dialect/Linalg/transform-op-fuse-into-containing_1.mlir": 7, "Dialect/Linalg/subtensor-of-padtensor_5.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir": 3, "Dialect/Linalg/named-ops_3.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir": 3, "Dialect/Linalg/reshape_fusion_9.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_21.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir": 3, "Dialect/Linalg/tile.mlir": 15, "Dialect/Linalg/fusion-elementwise-ops_0.mlir": 4, "Dialect/Linalg/promote_2.mlir": 5, "Dialect/Linalg/fusion_5.mlir": 8, "Dialect/Linalg/hoisting_1.mlir": 4, "Dialect/Linalg/one-shot-bufferize_1.mlir": 3, "Dialect/Linalg/transform-tile-and-fuse_0.mlir": 7, "Dialect/Linalg/vectorize-convolution_7.mlir": 3, "Dialect/Linalg/fusion-push-reshape_2.mlir": 3, "Dialect/Linalg/transform-op-match_2.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_1.mlir": 4, "Dialect/Linalg/canonicalize_15.mlir": 3, "Dialect/Linalg/tile-to-foreach-thread_2.mlir": 5, "Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir": 3, "Dialect/Linalg/tile-and-distribute_5.mlir": 3, "Dialect/Linalg/named-ops_11.mlir": 3, "Dialect/Linalg/vectorization_42.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir": 5, "Dialect/Linalg/drop-unit-extent-dims_18.mlir": 3, "Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir": 3, "Dialect/Linalg/named-ops_32.mlir": 3, "Dialect/Linalg/tile-parallel-reduce_1.mlir": 3, "Dialect/Linalg/fusion_4.mlir": 8, "Dialect/Linalg/fold-unit-trip-loops_1.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_19.mlir": 3, "Dialect/Linalg/fusion_12.mlir": 7, "Dialect/Linalg/tile-conv.mlir": 3, "Dialect/Linalg/convert-elementwise-to-linalg_5.mlir": 2, "Dialect/Linalg/tile-to-foreach-thread_6.mlir": 5, "Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir": 3, "Dialect/Linalg/vectorization_27.mlir": 6, "Dialect/Linalg/parallel-loops_1.mlir": 3, "Dialect/Linalg/vectorization_22.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_21.mlir": 3, "Dialect/Linalg/transform-op-interchange_0.mlir": 5, "Dialect/Linalg/generalize-named-ops_2.mlir": 3, "Dialect/Linalg/vectorization_30.mlir": 6, "Dialect/Linalg/transform-promotion_0.mlir": 8, "Dialect/Linalg/named-ops_15.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir": 5, "Dialect/Linalg/named-ops_37.mlir": 4, "Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir": 3, "Dialect/Linalg/swap-extract-slice-with-fill_1.mlir": 3, "Dialect/Linalg/named-ops_16.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir": 3, "Dialect/Linalg/tile-tensors_1.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_27.mlir": 5, "Dialect/Linalg/canonicalize_11.mlir": 2, "Dialect/Linalg/canonicalize_17.mlir": 4, "Dialect/Linalg/fusion-elementwise-ops_16.mlir": 6, "Dialect/Linalg/parallel-loops_0.mlir": 3, "Dialect/Linalg/reshape_fusion_1.mlir": 3, "Dialect/Linalg/vectorization_0.mlir": 1, "Dialect/Linalg/namedop_conversion_0.mlir": 3, "Dialect/Linalg/collapse-dim_1.mlir": 3, "Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir": 3, "Dialect/Linalg/bufferize_2.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir": 5, "Dialect/Linalg/vectorization_9.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_20.mlir": 3, "Dialect/Linalg/canonicalize_18.mlir": 4, "Dialect/Linalg/fusion_11.mlir": 6, "Dialect/Linalg/vectorization_23.mlir": 5, "Dialect/Linalg/generalize-named-ops_6.mlir": 3, "Dialect/Linalg/named-ops_39.mlir": 4, "Dialect/Linalg/vectorization_12.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir": 5, "Dialect/Linalg/vectorization_25.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_7.mlir": 3, "Dialect/Linalg/inline-scalar-operands_0.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir": 3, "Dialect/Linalg/vectorization_14.mlir": 4, "Dialect/Linalg/fusion-elementwise-ops_4.mlir": 4, "Dialect/Linalg/vectorization_13.mlir": 5, "Dialect/Linalg/canonicalize_31.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_2.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir": 3, "Dialect/Linalg/canonicalize-duplicate-inputs_11.mlir": 3, "Dialect/Linalg/named-ops_20.mlir": 4, "Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_14.mlir": 4, "Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir": 3, "Dialect/Linalg/canonicalize_16.mlir": 3, "Dialect/Linalg/reshape_control_fusion_1.mlir": 4, "Dialect/Linalg/transform-op-decompose_0.mlir": 9, "Dialect/Linalg/canonicalize_1.mlir": 3, "Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir": 2, "Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir": 4, "Dialect/Linalg/vectorization_32.mlir": 5, "Dialect/Linalg/canonicalize_12.mlir": 3, "Dialect/Linalg/named-ops_23.mlir": 3, "Dialect/Linalg/subtensor-of-padtensor_10.mlir": 3, "Dialect/Linalg/named-ops_34.mlir": 3, "Dialect/Linalg/lower-pad-tensor_2.mlir": 3, "Dialect/Linalg/named-ops_13.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_31.mlir": 4, "Dialect/Linalg/fusion_8.mlir": 6, "Dialect/Linalg/lower-pad-tensor_1.mlir": 3, "Dialect/Linalg/vectorization_41.mlir": 6, "Dialect/Linalg/convert-elementwise-to-linalg_4.mlir": 2, "Dialect/Linalg/fusion-elementwise-ops_17.mlir": 3, "Dialect/Linalg/vectorization_7.mlir": 5, "Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir": 3, "Dialect/Linalg/transform-op-match_1.mlir": 4, "Dialect/Linalg/bufferize_4.mlir": 3, "Dialect/Linalg/fusion_2.mlir": 7, "Dialect/Linalg/vectorization_16.mlir": 5, "Dialect/Linalg/transform-ops.mlir": 5, "Dialect/Linalg/vectorization_15.mlir": 4, "Dialect/Linalg/vectorization_18.mlir": 5, "Dialect/Linalg/tile-and-distribute_0.mlir": 3, "Dialect/Linalg/canonicalize_23.mlir": 3, "Dialect/Linalg/named-ops_33.mlir": 4, "Dialect/Linalg/convert-elementwise-to-linalg_1.mlir": 2, "Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir": 3, "Dialect/Linalg/generalize-named-ops_9.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir": 3, "Dialect/Linalg/generalize-pad-tensor_0.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir": 5, "Dialect/Linalg/generalize-named-ops_1.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_11.mlir": 4, "Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir": 3, "Dialect/Linalg/vectorization_38.mlir": 6, "Dialect/Linalg/named-ops_8.mlir": 3, "Dialect/Linalg/named-ops_6.mlir": 4, "Dialect/Linalg/canonicalize_28.mlir": 4, "Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir": 3, "Dialect/Linalg/vectorization_8.mlir": 5, "Dialect/Linalg/vectorization_24.mlir": 5, "Dialect/Linalg/fusion-indexed_1.mlir": 5, "Dialect/Linalg/standard.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir": 5, "Dialect/Linalg/loops.mlir": 51, "Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir": 3, "Dialect/Linalg/tile-to-foreach-thread_4.mlir": 5, "Dialect/Linalg/reshape_fusion_10.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir": 3, "Dialect/Linalg/canonicalize_34.mlir": 3, "Dialect/Linalg/vectorization_1.mlir": 5, "Dialect/Linalg/one-shot-bufferize_3.mlir": 3, "Dialect/Linalg/vectorization_6.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_2.mlir": 4, "Dialect/Linalg/fusion-elementwise-ops_8.mlir": 4, "Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_12.mlir": 4, "Dialect/Linalg/vectorization_11.mlir": 5, "Dialect/Linalg/canonicalize-duplicate-inputs_5.mlir": 3, "Dialect/Linalg/fusion_10.mlir": 7, "Dialect/Linalg/fusion-elementwise-ops_5.mlir": 4, "Dialect/Linalg/transform-promotion_3.mlir": 5, "Dialect/Linalg/fusion-elementwise-ops_28.mlir": 4, "Dialect/Linalg/reshape_fusion_6.mlir": 3, "Dialect/Linalg/transform-op-tile_1.mlir": 6, "Dialect/Linalg/transform-op-pad_1.mlir": 5, "Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir": 3, "Dialect/Linalg/vectorize-convolution_0.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_13.mlir": 2, "Dialect/Linalg/detensorize_trivial.mlir": 3, "Dialect/Linalg/generalize-named-ops_7.mlir": 3, "Dialect/Linalg/canonicalize_27.mlir": 4, "Dialect/Linalg/fusion-2-level.mlir": 10, "Dialect/Linalg/generalize-named-ops_3.mlir": 3, "Dialect/Linalg/tile-tensors_2.mlir": 3, "Dialect/Linalg/vectorization_3.mlir": 5, "Dialect/Linalg/tile-and-fuse-tensors_2.mlir": 9, "Dialect/Linalg/named-ops_44.mlir": 3, "Dialect/Linalg/tile-indexed_1.mlir": 3, "Dialect/Linalg/transform-op-pad_2.mlir": 5, "Dialect/Linalg/swap-extract-slice-with-fill_0.mlir": 3, "Dialect/Linalg/transform-op-split_0.mlir": 8, "Dialect/Linalg/canonicalize_20.mlir": 3, "Dialect/Linalg/vectorization_35.mlir": 6, "Dialect/Linalg/transform-op-multitile-sizes_0.mlir": 5, "Dialect/Linalg/canonicalize_21.mlir": 3, "Dialect/Linalg/fusion-indexed_2.mlir": 5, "Dialect/Linalg/generalize-named-ops_5.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_8.mlir": 4, "Dialect/Linalg/fusion-elementwise-ops_15.mlir": 4, "Dialect/Linalg/detensorize_if_2.mlir": 4, "Dialect/Linalg/transform-op-split_7.mlir": 7, "Dialect/Linalg/canonicalize_10.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_9.mlir": 4, "Dialect/Linalg/one-shot-bufferize_4.mlir": 2, "Dialect/Linalg/fold-unit-trip-loops_2.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_27.mlir": 3, "Dialect/Linalg/fusion-push-reshape_1.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir": 5, "Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir": 3, "Dialect/Linalg/tile-to-foreach-thread_1.mlir": 5, "Dialect/Linalg/tile-parallel-reduce_0.mlir": 3, "Dialect/Linalg/reshape_fusion_8.mlir": 3, "Dialect/Linalg/named-ops_40.mlir": 3, "Dialect/Linalg/vectorization_17.mlir": 5, "Dialect/Linalg/canonicalize-duplicate-inputs_4.mlir": 3, "Dialect/Linalg/vectorization_39.mlir": 6, "Dialect/Linalg/fusion-elementwise-ops_30.mlir": 5, "Dialect/Linalg/subtensor-of-padtensor_0.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir": 5, "Dialect/Linalg/canonicalize_7.mlir": 3, "Dialect/Linalg/named-ops_35.mlir": 4, "Dialect/Linalg/detensorize_while.mlir": 4, "Dialect/Linalg/vectorization_44.mlir": 5, "Dialect/Linalg/one-shot-bufferize_0.mlir": 3, "Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir": 2, "Dialect/Linalg/named-ops_0.mlir": 4, "Dialect/Linalg/named-ops_7.mlir": 4, "Dialect/Linalg/one-shot-bufferize_11.mlir": 3, "Dialect/Linalg/generalize-named-ops_4.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_9.mlir": 2, "Dialect/Linalg/fusion-push-reshape_3.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_6.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_3.mlir": 3, "Dialect/Linalg/named-ops_38.mlir": 3, "Dialect/Linalg/vectorization_20.mlir": 5, "Dialect/Linalg/canonicalize_0.mlir": 3, "Dialect/Linalg/fusion-elementwise-options_0.mlir": 6, "Dialect/Linalg/inlining.mlir": 4, "Dialect/Linalg/vectorization_31.mlir": 5, "Dialect/Linalg/transform-op-fuse_1.mlir": 6, "Dialect/Linalg/tile-scalarize-dynamic-dims_1.mlir": 9, "Dialect/Linalg/fusion_9.mlir": 6, "Dialect/Linalg/fusion_3.mlir": 8, "Dialect/Linalg/canonicalize_29.mlir": 4, "Dialect/Linalg/tile-and-distribute_3.mlir": 3, "Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir": 2, "Dialect/Linalg/canonicalize_6.mlir": 3, "Dialect/Linalg/vectorization_43.mlir": 6, "Dialect/Linalg/one-shot-bufferize_7.mlir": 3, "Dialect/Linalg/canonicalize-duplicate-inputs_12.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir": 5, "Dialect/Linalg/named-ops_27.mlir": 4, "Dialect/Linalg/reshape_fusion_7.mlir": 1, "Dialect/Linalg/canonicalize_32.mlir": 6, "Dialect/Linalg/fusion-elementwise-ops_19.mlir": 3, "Dialect/Linalg/decompose-ops_1.mlir": 3, "Dialect/Linalg/transform-op-split_5.mlir": 6, "Dialect/Linalg/named-ops_24.mlir": 4, "Dialect/Linalg/drop-unit-extent-dims_26.mlir": 5, "Dialect/Linalg/drop-unit-extent-dims_0.mlir": 3, "Dialect/Linalg/named-ops_17.mlir": 3, "Dialect/Linalg/tile-indexed_0.mlir": 3, "Dialect/Linalg/named-ops_22.mlir": 4, "Dialect/Linalg/invalid_22.mlir": 1, "Dialect/Linalg/drop-unit-extent-dims_24.mlir": 3, "Dialect/Linalg/fusion_6.mlir": 12, "Dialect/Linalg/drop-unit-extent-dims_14.mlir": 2, "Dialect/Linalg/vectorization_40.mlir": 6, "Dialect/Linalg/drop-unit-extent-dims_16.mlir": 3, "Dialect/Linalg/reshape_fusion_0.mlir": 3, "Dialect/Linalg/decompose-ops_0.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_17.mlir": 3, "Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir": 2, "Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir": 3, "Dialect/Linalg/subtensor-of-padtensor_8.mlir": 3, "Dialect/Linalg/vectorization_5.mlir": 5, "Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir": 3, "Dialect/Linalg/vectorize-convolution_1.mlir": 3, "Dialect/Linalg/tile-pad-tensor-op_1.mlir": 3, "Dialect/Linalg/promotion_options_0.mlir": 5, "Dialect/Linalg/fusion_1.mlir": 7, "Dialect/Linalg/fusion-indexed_0.mlir": 6, "Dialect/Linalg/convert-elementwise-to-linalg_3.mlir": 2, "Dialect/Linalg/forward-vector-transfers.mlir": 12, "Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir": 3, "Dialect/Linalg/transform-op-generalize.mlir": 5, "Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir": 3, "Dialect/Linalg/hoisting_4.mlir": 4, "Dialect/Linalg/transform-op-vectorize_2.mlir": 7, "Dialect/Linalg/tile-and-distribute_4.mlir": 3, "Dialect/Linalg/hoisting_5.mlir": 3, "Dialect/Linalg/vectorization_4.mlir": 5, "Dialect/Linalg/transform-op-fuse_0.mlir": 6, "Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_10.mlir": 4, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir": 5, "Dialect/Linalg/transform-op-split_6.mlir": 6, "Dialect/Linalg/roundtrip.mlir": 40, "Dialect/Linalg/tile-tensors_0.mlir": 3, "Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir": 3, "Dialect/Linalg/vectorization_34.mlir": 6, "Dialect/Linalg/drop-unit-extent-dims_7.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_15.mlir": 3, "Dialect/Linalg/one-shot-bufferize_12.mlir": 2, "Dialect/Linalg/tile-to-foreach-thread_7.mlir": 5, "Dialect/Linalg/canonicalize-duplicate-inputs_9.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir": 3, "Dialect/Linalg/canonicalize-duplicate-inputs_7.mlir": 4, "Dialect/Linalg/transform-op-split_4.mlir": 6, "Dialect/Linalg/named-ops_12.mlir": 3, "Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir": 2, "Dialect/Linalg/fusion-elementwise-ops_26.mlir": 3, "Dialect/Linalg/transform-promotion_1.mlir": 8, "Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir": 3, "Dialect/Linalg/transform-op-pad_3.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir": 5, "Dialect/Linalg/fusion_0.mlir": 7, "Dialect/Linalg/pad_fusion_1.mlir": 4, "Dialect/Linalg/detensorize_while_impure_cf.mlir": 5, "Dialect/Linalg/bufferize_7.mlir": 4, "Dialect/Linalg/multisize-tiling-full.mlir": 6, "Dialect/Linalg/tile-and-fuse-tensors_3.mlir": 7, "Dialect/Linalg/subtensor-of-padtensor_4.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir": 5, "Dialect/Linalg/vectorize-convolution_2.mlir": 3, "Dialect/Linalg/reshape_fusion_3.mlir": 3, "Dialect/Linalg/named-ops_18.mlir": 3, "Dialect/Linalg/canonicalize_33.mlir": 3, "Dialect/Linalg/tile-and-distribute_6.mlir": 3, "Dialect/Linalg/canonicalize_13.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir": 3, "Dialect/Linalg/drop-unit-extent-dims_10.mlir": 4, "Dialect/Linalg/bufferize_3.mlir": 3, "Dialect/Linalg/vectorize-convolution_4.mlir": 3, "Dialect/Linalg/decompose-ops_2.mlir": 3, "Dialect/Linalg/tile-pad-tensor-op_2.mlir": 3, "Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir": 3, "Dialect/Linalg/named-ops_36.mlir": 3, "Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir": 5, "Dialect/Linalg/transform-op-pad_0.mlir": 5, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir": 5, "Dialect/Linalg/vectorize-convolution_5.mlir": 3, "Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir": 4, "Dialect/Linalg/split_reduction_1.mlir": 3, "Dialect/Linalg/vectorization_28.mlir": 6, "Dialect/Linalg/named-ops_14.mlir": 3, "Dialect/Linalg/bufferize_5.mlir": 3, "Dialect/Linalg/fusion-elementwise-ops_22.mlir": 3, "Dialect/Linalg/library-calls.mlir": 5, "Dialect/Linalg/reshape_fusion_11.mlir": 3, "Dialect/Linalg/reshape_fusion_13.mlir": 3, "Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir": 1, "Dialect/ControlFlow/canonicalize_2.mlir": 2, "Dialect/ControlFlow/ops.mlir": 4, "Dialect/ControlFlow/canonicalize_3.mlir": 2, "Dialect/ControlFlow/canonicalize_1.mlir": 2, "Dialect/ControlFlow/canonicalize_0.mlir": 18, "Dialect/GPU/transform-gpu-failing_9.mlir": 5, "Dialect/GPU/transform-gpu_0.mlir": 7, "Dialect/GPU/sink-ops_0.mlir": 3, "Dialect/GPU/mapping_1.mlir": 5, "Dialect/GPU/transform-gpu-failing_1.mlir": 10, "Dialect/GPU/canonicalize_2.mlir": 6, "Dialect/GPU/outlining_2.mlir": 3, "Dialect/GPU/transform-gpu_3.mlir": 7, "Dialect/GPU/sink-ops_1.mlir": 3, "Dialect/GPU/ops.mlir": 35, "Dialect/GPU/outlining_4.mlir": 3, "Dialect/GPU/outlining_7.mlir": 6, "Dialect/GPU/invalid_15.mlir": 4, "Dialect/GPU/promotion_1.mlir": 3, "Dialect/GPU/transform-gpu-failing_0.mlir": 3, "Dialect/GPU/transform-gpu-failing_5.mlir": 6, "Dialect/GPU/canonicalize_1.mlir": 2, "Dialect/GPU/outlining_0.mlir": 3, "Dialect/GPU/mapping_0.mlir": 4, "Dialect/GPU/transform-gpu-failing_8.mlir": 7, "Dialect/GPU/transform-gpu-failing_10.mlir": 1, "Dialect/GPU/transform-gpu-failing_7.mlir": 8, "Dialect/GPU/int-range-interface.mlir": 6, "Dialect/GPU/all-reduce-max.mlir": 4, "Dialect/GPU/promotion_2.mlir": 3, "Dialect/GPU/outlining_5.mlir": 3, "Dialect/GPU/outlining_1.mlir": 6, "Dialect/GPU/transform-gpu-failing_4.mlir": 7, "Dialect/GPU/canonicalize_0.mlir": 11, "Dialect/GPU/promotion_0.mlir": 3, "Dialect/GPU/transform-gpu-failing_2.mlir": 10, "Dialect/GPU/sink-ops_2.mlir": 3, "Dialect/GPU/sink-ops_3.mlir": 3, "Dialect/GPU/transform-gpu-failing_3.mlir": 7, "Dialect/GPU/transform-gpu_1.mlir": 9, "Dialect/GPU/multiple-all-reduce.mlir": 5, "Dialect/GPU/outlining_3.mlir": 3, "Dialect/GPU/async-region.mlir": 22, "Dialect/GPU/transform-gpu_2.mlir": 8, "Dialect/GPU/transform-gpu-failing_6.mlir": 3, "Dialect/GPU/outlining_6.mlir": 3, "Dialect/GPU/all-reduce.mlir": 4, "Dialect/Async/async-to-async-runtime-eliminate-blocking_0.mlir": 8, "Dialect/Async/async-parallel-for-compute-fn_0.mlir": 3, "Dialect/Async/async-parallel-for-async-dispatch_0.mlir": 3, "Dialect/Async/ops.mlir": 26, "Dialect/Async/async-runtime-ref-counting.mlir": 22, "Dialect/Async/async-parallel-for-num-worker-threads_0.mlir": 3, "Dialect/Async/coro.mlir": 7, "Dialect/Async/async-to-async-runtime_1.mlir": 4, "Dialect/Async/async-to-async-runtime_7.mlir": 6, "Dialect/Async/runtime.mlir": 23, "Dialect/Async/async-to-async-runtime_3.mlir": 4, "Dialect/Async/async-to-async-runtime_0.mlir": 3, "Dialect/Async/async-runtime-policy-based-ref-counting.mlir": 6, "Dialect/Async/async-parallel-for-async-dispatch_1.mlir": 3, "Dialect/Async/async-runtime-ref-counting-opt.mlir": 7, "Dialect/Async/async-parallel-for-compute-fn_2.mlir": 3, "Dialect/Async/async-parallel-for-seq-dispatch_0.mlir": 3, "Dialect/Async/async-parallel-for-compute-fn_1.mlir": 3, "Dialect/Async/async-to-async-runtime_6.mlir": 3, "Dialect/Async/async-to-async-runtime_2.mlir": 4, "Dialect/Async/async-parallel-for-canonicalize.mlir": 3, "Dialect/Async/verify_0.mlir": 2, "Dialect/Async/async-to-async-runtime_8.mlir": 3, "Dialect/Async/async-to-async-runtime_4.mlir": 3, "Dialect/Async/async-parallel-for-seq-dispatch_1.mlir": 3, "Dialect/Async/async-to-async-runtime_5.mlir": 4, "Dialect/Arith/canonicalize_41.mlir": 3, "Dialect/Arith/canonicalize_9.mlir": 2, "Dialect/Arith/expand-ops_1.mlir": 2, "Dialect/Arith/bufferize_1.mlir": 2, "Dialect/Arith/expand-ops_7.mlir": 2, "Dialect/Arith/expand-ops_4.mlir": 2, "Dialect/Arith/canonicalize_22.mlir": 2, "Dialect/Arith/canonicalize_44.mlir": 2, "Dialect/Arith/canonicalize_5.mlir": 5, "Dialect/Arith/canonicalize_2.mlir": 3, "Dialect/Arith/emulate-wide-int-very-wide.mlir": 2, "Dialect/Arith/canonicalize_25.mlir": 3, "Dialect/Arith/canonicalize_8.mlir": 2, "Dialect/Arith/canonicalize_14.mlir": 2, "Dialect/Arith/canonicalize_26.mlir": 3, "Dialect/Arith/canonicalize_37.mlir": 2, "Dialect/Arith/canonicalize_35.mlir": 3, "Dialect/Arith/canonicalize_24.mlir": 2, "Dialect/Arith/canonicalize_19.mlir": 3, "Dialect/Arith/canonicalize_30.mlir": 4, "Dialect/Arith/canonicalize_4.mlir": 5, "Dialect/Arith/canonicalize_36.mlir": 2, "Dialect/Arith/bufferize_0.mlir": 2, "Dialect/Arith/canonicalize_3.mlir": 4, "Dialect/Arith/canonicalize_40.mlir": 3, "Dialect/Arith/emulate-wide-int.mlir": 35, "Dialect/Arith/one-shot-bufferize_1.mlir": 2, "Dialect/Arith/expand-ops_10.mlir": 2, "Dialect/Arith/expand-ops_8.mlir": 2, "Dialect/Arith/canonicalize_15.mlir": 2, "Dialect/Arith/expand-ops_3.mlir": 2, "Dialect/Arith/canonicalize_42.mlir": 2, "Dialect/Arith/expand-ops_2.mlir": 2, "Dialect/Arith/canonicalize_11.mlir": 2, "Dialect/Arith/canonicalize_17.mlir": 3, "Dialect/Arith/bufferize_2.mlir": 2, "Dialect/Arith/canonicalize_18.mlir": 3, "Dialect/Arith/canonicalize_31.mlir": 5, "Dialect/Arith/canonicalize_16.mlir": 2, "Dialect/Arith/canonicalize_1.mlir": 2, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir": 2, "Dialect/Arith/canonicalize_12.mlir": 2, "Dialect/Arith/expand-ops_11.mlir": 2, "Dialect/Arith/bufferize_4.mlir": 2, "Dialect/Arith/canonicalize_23.mlir": 2, "Dialect/Arith/canonicalize_28.mlir": 4, "Dialect/Arith/canonicalize_43.mlir": 2, "Dialect/Arith/canonicalize_34.mlir": 12, "Dialect/Arith/int-range-interface.mlir": 49, "Dialect/Arith/canonicalize_27.mlir": 2, "Dialect/Arith/canonicalize_38.mlir": 2, "Dialect/Arith/canonicalize_20.mlir": 3, "Dialect/Arith/canonicalize_21.mlir": 2, "Dialect/Arith/canonicalize_10.mlir": 2, "Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir": 2, "Dialect/Arith/canonicalize_7.mlir": 2, "Dialect/Arith/canonicalize_39.mlir": 2, "Dialect/Arith/one-shot-bufferize_0.mlir": 2, "Dialect/Arith/expand-ops_9.mlir": 2, "Dialect/Arith/canonicalize_0.mlir": 11, "Dialect/Arith/canonicalize_29.mlir": 2, "Dialect/Arith/canonicalize_6.mlir": 50, "Dialect/Arith/expand-ops_12.mlir": 2, "Dialect/Arith/canonicalize_45.mlir": 2, "Dialect/Arith/canonicalize_32.mlir": 4, "Dialect/Arith/expand-ops_5.mlir": 2, "Dialect/Arith/unsigned-when-equivalent.mlir": 7, "Dialect/Arith/test-emulate-wide-int-pass.mlir": 4, "Dialect/Arith/expand-ops_6.mlir": 2, "Dialect/Arith/expand-ops_0.mlir": 2, "Dialect/Arith/canonicalize_33.mlir": 8, "Dialect/Arith/canonicalize_13.mlir": 2, "Dialect/Arith/bufferize_3.mlir": 2, "Dialect/Arith/bufferize_5.mlir": 2, "Dialect/Func/func-bufferize_1.mlir": 2, "Dialect/Func/func-bufferize_0.mlir": 8, "Dialect/Func/func-bufferize_2.mlir": 4, "Transforms/loop-fusion_22.mlir": 6, "Transforms/constant-fold_24.mlir": 2, "Transforms/loop-fusion-dependence-check_0.mlir": 1, "Transforms/loop-fusion_3.mlir": 6, "Transforms/promote-buffers-to-stack_8.mlir": 2, "Transforms/memref-bound-check_4.mlir": 5, "Transforms/memref-dependence-check_34.mlir": 3, "Transforms/memref-dependence-check_14.mlir": 3, "Transforms/inlining-recursive.mlir": 3, "Transforms/constant-fold_34.mlir": 4, "Transforms/memref-dependence-check_4.mlir": 2, "Transforms/test-legalize-erased-op-with-uses.mlir": 2, "Transforms/loop-fusion-3_14.mlir": 4, "Transforms/canonicalize_9.mlir": 2, "Transforms/loop-fusion-2_9.mlir": 8, "Transforms/loop-fusion_28.mlir": 7, "Transforms/inlining-dce_1.mlir": 4, "Transforms/canonicalize-dce_5.mlir": 3, "Transforms/promote-buffers-to-stack_21.mlir": 2, "Transforms/loop-fusion-dependence-check_1.mlir": 5, "Transforms/constant-fold_26.mlir": 2, "Transforms/memref-dependence-check_15.mlir": 3, "Transforms/loop-fusion-slice-computation_7.mlir": 6, "Transforms/sccp-callgraph_10.mlir": 2, "Transforms/promote-buffers-to-stack_9.mlir": 2, "Transforms/loop-fusion-2_2.mlir": 5, "Transforms/constant-fold_8.mlir": 2, "Transforms/test-legalizer_9.mlir": 2, "Transforms/pipeline-data-transfer_0.mlir": 1, "Transforms/constant-fold_22.mlir": 2, "Transforms/normalize-memrefs-ops.mlir": 12, "Transforms/loop-invariant-code-motion_10.mlir": 3, "Transforms/loop-fusion_2.mlir": 5, "Transforms/sccp-callgraph_5.mlir": 3, "Transforms/strip-debuginfo.mlir": 6, "Transforms/loop-fusion-2_16.mlir": 8, "Transforms/constant-fold_28.mlir": 2, "Transforms/canonicalize_5.mlir": 3, "Transforms/loop-fusion-2_11.mlir": 9, "Transforms/canonicalize_2.mlir": 9, "Transforms/memref-dependence-check_22.mlir": 4, "Transforms/memref-dependence-check_7.mlir": 2, "Transforms/normalize-memrefs-ops-dynamic_3.mlir": 2, "Transforms/test-legalizer-full_1.mlir": 4, "Transforms/sccp_0.mlir": 16, "Transforms/constant-fold_12.mlir": 2, "Transforms/test-legalize-type-conversion_0.mlir": 2, "Transforms/test-merge-blocks_0.mlir": 3, "Transforms/constant-fold_14.mlir": 2, "Transforms/loop-fusion_16.mlir": 7, "Transforms/loop-fusion_33.mlir": 4, "Transforms/loop-fusion_19.mlir": 5, "Transforms/loop-fusion-dependence-check_5.mlir": 4, "Transforms/location-snapshot.mlir": 2, "Transforms/control-flow-sink-test.mlir": 8, "Transforms/canonicalize_8.mlir": 2, "Transforms/test-legalizer_7.mlir": 2, "Transforms/memref-dependence-check_20.mlir": 3, "Transforms/promote-buffers-to-stack_0.mlir": 2, "Transforms/loop-fusion_23.mlir": 6, "Transforms/loop-fusion_26.mlir": 4, "Transforms/canonicalize_14.mlir": 3, "Transforms/test-legalize-type-conversion_8.mlir": 3, "Transforms/promote-buffers-to-stack_17.mlir": 3, "Transforms/loop-fusion-dependence-check_6.mlir": 4, "Transforms/memref-dependence-check_18.mlir": 3, "Transforms/memref-dependence-check_12.mlir": 2, "Transforms/canonicalize-td.mlir": 6, "Transforms/loop-fusion_29.mlir": 7, "Transforms/loop-fusion-slice-computation_0.mlir": 1, "Transforms/memref-dependence-check_30.mlir": 5, "Transforms/loop-fusion-3_20.mlir": 5, "Transforms/loop-fusion-2_19.mlir": 4, "Transforms/memref-dependence-check_8.mlir": 2, "Transforms/constant-fold_30.mlir": 2, "Transforms/constant-fold_1.mlir": 4, "Transforms/canonicalize-dce_2.mlir": 2, "Transforms/memref-dependence-check_36.mlir": 4, "Transforms/inlining-repeated-use.mlir": 7, "Transforms/sccp-callgraph_7.mlir": 3, "Transforms/loop-fusion-dependence-check_7.mlir": 5, "Transforms/test-legalizer-full_2.mlir": 3, "Transforms/loop-fusion-dependence-check_2.mlir": 5, "Transforms/normalize-memrefs-ops-dynamic_2.mlir": 2, "Transforms/canonicalize-dce_4.mlir": 2, "Transforms/buffer-results-to-out-params_4.mlir": 3, "Transforms/promote-buffers-to-stack_2.mlir": 2, "Transforms/loop-fusion-3_23.mlir": 42, "Transforms/constant-fold_25.mlir": 2, "Transforms/test-legalizer_0.mlir": 25, "Transforms/constant-fold_31.mlir": 2, "Transforms/loop-fusion-slice-computation_5.mlir": 6, "Transforms/constant-fold_18.mlir": 2, "Transforms/parametric-mapping.mlir": 5, "Transforms/inlining-dce_0.mlir": 9, "Transforms/parametric-tiling.mlir": 7, "Transforms/pipeline-data-transfer_2.mlir": 3, "Transforms/loop-invariant-code-motion_0.mlir": 4, "Transforms/canonicalize_4.mlir": 3, "Transforms/loop-fusion-3_17.mlir": 4, "Transforms/memref-bound-check_5.mlir": 6, "Transforms/compose-subview_0.mlir": 2, "Transforms/loop-fusion_32.mlir": 4, "Transforms/constant-fold_9.mlir": 2, "Transforms/memref-dependence-check_9.mlir": 2, "Transforms/loop-fusion-3_12.mlir": 8, "Transforms/memref-bound-check_0.mlir": 1, "Transforms/loop-fusion_9.mlir": 5, "Transforms/loop-fusion_17.mlir": 7, "Transforms/loop-fusion_12.mlir": 4, "Transforms/sccp-structured_0.mlir": 36, "Transforms/canonicalize_3.mlir": 5, "Transforms/loop-fusion-3_2.mlir": 5, "Transforms/loop-fusion-2_17.mlir": 4, "Transforms/sccp-callgraph_6.mlir": 3, "Transforms/loop-fusion-2_12.mlir": 12, "Transforms/memref-dependence-check_28.mlir": 3, "Transforms/promote-buffers-to-stack_14.mlir": 2, "Transforms/memref-dependence-check_38.mlir": 5, "Transforms/test-rewrite-dynamic-op.mlir": 2, "Transforms/loop-fusion-3_16.mlir": 4, "Transforms/test-legalizer_8.mlir": 2, "Transforms/test-symbol-dce_1.mlir": 5, "Transforms/test-legalize-type-conversion_4.mlir": 2, "Transforms/pipeline-data-transfer_1.mlir": 4, "Transforms/test-symbol-privatize.mlir": 3, "Transforms/loop-fusion-3_5.mlir": 6, "Transforms/loop-fusion-2_5.mlir": 4, "Transforms/memref-dependence-check_13.mlir": 2, "Transforms/memref-dependence-check_32.mlir": 3, "Transforms/loop-fusion-2_10.mlir": 6, "Transforms/loop-fusion_15.mlir": 6, "Transforms/loop-fusion-slice-computation_6.mlir": 6, "Transforms/test-legalizer-analysis.mlir": 3, "Transforms/canonicalize_15.mlir": 3, "Transforms/loop-invariant-code-motion_11.mlir": 6, "Transforms/canonicalize-dce_6.mlir": 2, "Transforms/test-merge-blocks_2.mlir": 4, "Transforms/loop-fusion-2_18.mlir": 4, "Transforms/constant-fold_10.mlir": 2, "Transforms/constant-fold_16.mlir": 2, "Transforms/loop-fusion-dependence-check_9.mlir": 6, "Transforms/memref-dependence-check_23.mlir": 4, "Transforms/loop-fusion_0.mlir": 1, "Transforms/promote-buffers-to-stack_20.mlir": 2, "Transforms/test-legalize-target-materialization-no-uses.mlir": 2, "Transforms/print-op-graph.mlir": 3, "Transforms/test-legalizer-full_0.mlir": 5, "Transforms/loop-fusion-2_14.mlir": 7, "Transforms/loop-invariant-code-motion_2.mlir": 3, "Transforms/loop-fusion-2_8.mlir": 12, "Transforms/test-pattern-selective-replacement_0.mlir": 2, "Transforms/memref-dependence-check_31.mlir": 10, "Transforms/loop-fusion_6.mlir": 5, "Transforms/normalize-memrefs-ops-dynamic_1.mlir": 2, "Transforms/constant-fold_0.mlir": 1, "Transforms/loop-fusion_36.mlir": 4, "Transforms/loop-fusion-2_4.mlir": 8, "Transforms/loop-fusion-transformation_2.mlir": 5, "Transforms/memref-bound-check_3.mlir": 4, "Transforms/sccp-callgraph_11.mlir": 3, "Transforms/memref-dependence-check_37.mlir": 5, "Transforms/promote-buffers-to-stack_5.mlir": 2, "Transforms/scf-if-utils_3.mlir": 4, "Transforms/canonicalize_11.mlir": 2, "Transforms/loop-fusion-transformation_1.mlir": 5, "Transforms/memref-dependence-check_2.mlir": 4, "Transforms/scf-if-utils_0.mlir": 1, "Transforms/test-legalizer_3.mlir": 3, "Transforms/memref-dependence-check_16.mlir": 3, "Transforms/test-legalize-type-conversion_3.mlir": 2, "Transforms/test-legalize-type-conversion_6.mlir": 2, "Transforms/loop-fusion-slice-computation_1.mlir": 4, "Transforms/normalize-memrefs-ops-dynamic_4.mlir": 2, "Transforms/loop-fusion-2_7.mlir": 8, "Transforms/loop-invariant-code-motion_13.mlir": 4, "Transforms/loop-fusion-4_3.mlir": 8, "Transforms/loop-fusion-3_10.mlir": 5, "Transforms/canonicalize-dce_7.mlir": 2, "Transforms/loop-fusion-2_15.mlir": 12, "Transforms/loop-fusion_11.mlir": 4, "Transforms/normalize-memrefs.mlir": 44, "Transforms/test-legalizer-full_3.mlir": 2, "Transforms/test-operation-folder-commutative.mlir": 2, "Transforms/constant-fold_6.mlir": 2, "Transforms/loop-fusion-3_7.mlir": 5, "Transforms/test-canonicalize.mlir": 13, "Transforms/loop-fusion-4_1.mlir": 6, "Transforms/test-legalizer-full_4.mlir": 3, "Transforms/buffer-results-to-out-params_1.mlir": 3, "Transforms/loop-fusion_7.mlir": 5, "Transforms/promote-buffers-to-stack_7.mlir": 2, "Transforms/constant-fold_4.mlir": 2, "Transforms/loop-fusion-3_9.mlir": 4, "Transforms/loop-fusion_21.mlir": 12, "Transforms/loop-fusion_37.mlir": 5, "Transforms/canonicalize_16.mlir": 6, "Transforms/canonicalize_1.mlir": 2, "Transforms/promote-buffers-to-stack_19.mlir": 5, "Transforms/pipeline-data-transfer_8.mlir": 5, "Transforms/buffer-results-to-out-params_3.mlir": 3, "Transforms/canonicalize_12.mlir": 2, "Transforms/loop-fusion_10.mlir": 5, "Transforms/loop-invariant-code-motion_7.mlir": 8, "Transforms/constant-fold_29.mlir": 3, "Transforms/scf-replace-with-new-yields.mlir": 3, "Transforms/promote-buffers-to-stack_15.mlir": 4, "Transforms/memref-dependence-check_17.mlir": 3, "Transforms/test-legalize-unknown-root.mlir": 2, "Transforms/loop-invariant-code-motion_6.mlir": 8, "Transforms/sccp-callgraph_8.mlir": 5, "Transforms/memref-dependence-check_40.mlir": 8, "Transforms/scf-loop-unroll_0.mlir": 7, "Transforms/canonicalize-dce_0.mlir": 2, "Transforms/compose-subview_1.mlir": 2, "Transforms/memref-dependence-check_10.mlir": 2, "Transforms/scf-if-utils_1.mlir": 4, "Transforms/constant-fold_2.mlir": 2, "Transforms/constant-fold_32.mlir": 2, "Transforms/test-legalizer_2.mlir": 2, "Transforms/loop-fusion_25.mlir": 5, "Transforms/canonicalize-dce_9.mlir": 2, "Transforms/constant-fold_19.mlir": 2, "Transforms/constant-fold_36.mlir": 2, "Transforms/loop-fusion_1.mlir": 4, "Transforms/test-symbol-dce_0.mlir": 6, "Transforms/loop-fusion-3_3.mlir": 11, "Transforms/loop-fusion-3_8.mlir": 4, "Transforms/compose-subview_3.mlir": 2, "Transforms/test-legalize-type-conversion_9.mlir": 3, "Transforms/constant-fold_3.mlir": 2, "Transforms/test-legalize-type-conversion_5.mlir": 2, "Transforms/parallel-loop-collapsing.mlir": 3, "Transforms/constant-fold_7.mlir": 2, "Transforms/loop-fusion-3_4.mlir": 6, "Transforms/loop-fusion_18.mlir": 8, "Transforms/pipeline-data-transfer_4.mlir": 3, "Transforms/loop-fusion-4_2.mlir": 4, "Transforms/loop-invariant-code-motion_12.mlir": 3, "Transforms/canonicalize-dce_11.mlir": 2, "Transforms/loop-fusion-3_1.mlir": 9, "Transforms/memref-bound-check_1.mlir": 27, "Transforms/control-flow-sink.mlir": 27, "Transforms/loop-invariant-code-motion_3.mlir": 5, "Transforms/test-symbol-dce_3.mlir": 3, "Transforms/loop-fusion-3_22.mlir": 8, "Transforms/memref-dependence-check_6.mlir": 2, "Transforms/loop-fusion-dependence-check_11.mlir": 6, "Transforms/canonicalize-dce_3.mlir": 2, "Transforms/constant-fold_21.mlir": 2, "Transforms/loop-fusion_34.mlir": 4, "Transforms/test-legalizer-full_5.mlir": 3, "Transforms/test-convert-call-op.mlir": 3, "Transforms/loop-fusion_38.mlir": 6, "Transforms/promote-buffers-to-stack_11.mlir": 2, "Transforms/loop-fusion-dependence-check_10.mlir": 5, "Transforms/test-pattern-selective-replacement_1.mlir": 1, "Transforms/loop-fusion-3_13.mlir": 4, "Transforms/constant-fold_35.mlir": 3, "Transforms/loop-fusion-transformation_0.mlir": 4, "Transforms/sccp-callgraph_0.mlir": 3, "Transforms/loop-fusion-2_13.mlir": 5, "Transforms/normalize-memrefs-ops-dynamic_5.mlir": 2, "Transforms/sccp-callgraph_2.mlir": 4, "Transforms/canonicalize_10.mlir": 2, "Transforms/pipeline-data-transfer_7.mlir": 3, "Transforms/test-symbol-dce_4.mlir": 3, "Transforms/loop-fusion-3_19.mlir": 5, "Transforms/scf-if-utils_2.mlir": 4, "Transforms/promote-buffers-to-stack_4.mlir": 2, "Transforms/memref-dependence-check_5.mlir": 2, "Transforms/promote-buffers-to-stack_18.mlir": 5, "Transforms/promote-buffers-to-stack_12.mlir": 2, "Transforms/test-legalizer-full_6.mlir": 2, "Transforms/constant-fold_17.mlir": 2, "Transforms/memref-dependence-check_27.mlir": 4, "Transforms/loop-fusion-dependence-check_12.mlir": 5, "Transforms/test-symbol-dce_2.mlir": 7, "Transforms/constant-fold_33.mlir": 2, "Transforms/test-legalize-remapped-value.mlir": 4, "Transforms/constant-fold_5.mlir": 2, "Transforms/loop-fusion-3_11.mlir": 9, "Transforms/loop-fusion_8.mlir": 5, "Transforms/sccp-callgraph_3.mlir": 3, "Transforms/canonicalize_7.mlir": 2, "Transforms/loop-fusion-3_21.mlir": 11, "Transforms/test-legalizer_4.mlir": 2, "Transforms/test-legalizer_6.mlir": 3, "Transforms/loop-fusion-dependence-check_3.mlir": 5, "Transforms/normalize-memrefs-ops-dynamic_0.mlir": 2, "Transforms/loop-fusion-2_1.mlir": 10, "Transforms/promote-buffers-to-stack_10.mlir": 2, "Transforms/loop-fusion-2_0.mlir": 1, "Transforms/constant-fold_15.mlir": 2, "Transforms/memref-dependence-check_25.mlir": 3, "Transforms/promote-buffers-to-stack_22.mlir": 2, "Transforms/memref-dependence-check_3.mlir": 2, "Transforms/loop-fusion-slice-computation_4.mlir": 6, "Transforms/loop-fusion-3_6.mlir": 4, "Transforms/single-parallel-loop-collapsing.mlir": 3, "Transforms/loop-invariant-code-motion_9.mlir": 4, "Transforms/promote-buffers-to-stack_13.mlir": 3, "Transforms/compose-subview_2.mlir": 2, "Transforms/promote-buffers-to-stack_6.mlir": 2, "Transforms/canonicalize_6.mlir": 3, "Transforms/canonicalize-dce_1.mlir": 2, "Transforms/loop-fusion-2_6.mlir": 9, "Transforms/pipeline-data-transfer_3.mlir": 5, "Transforms/loop-fusion_4.mlir": 8, "Transforms/loop-fusion-4_0.mlir": 10, "Transforms/memref-dependence-check_41.mlir": 7, "Transforms/test-legalizer_10.mlir": 2, "Transforms/loop-invariant-code-motion_8.mlir": 4, "Transforms/canonicalize-dce_8.mlir": 3, "Transforms/loop-invariant-code-motion_4.mlir": 6, "Transforms/memref-dependence-check_19.mlir": 3, "Transforms/loop-fusion_27.mlir": 22, "Transforms/test-canonicalize-filter.mlir": 3, "Transforms/test-commutativity-utils.mlir": 4, "Transforms/memref-dependence-check_35.mlir": 4, "Transforms/constant-fold_11.mlir": 2, "Transforms/sccp-callgraph_1.mlir": 3, "Transforms/loop-fusion-slice-computation_2.mlir": 4, "Transforms/test-legalizer_1.mlir": 2, "Transforms/pipeline-data-transfer_6.mlir": 3, "Transforms/promote-buffers-to-stack_1.mlir": 2, "Transforms/loop-fusion_31.mlir": 5, "Transforms/memref-dependence-check_21.mlir": 4, "Transforms/loop-fusion_24.mlir": 7, "Transforms/test-legalize-type-conversion_1.mlir": 2, "Transforms/constant-fold_27.mlir": 2, "Transforms/normalize-memrefs-ops-dynamic_6.mlir": 2, "Transforms/loop-fusion-3_0.mlir": 1, "Transforms/test-merge-blocks_1.mlir": 3, "Transforms/memref-bound-check_2.mlir": 4, "Transforms/loop-fusion_14.mlir": 6, "Transforms/sccp-callgraph_4.mlir": 3, "Transforms/memref-dependence-check_39.mlir": 7, "Transforms/test-strict-pattern-driver.mlir": 4, "Transforms/loop-fusion-dependence-check_8.mlir": 5, "Transforms/promote-buffers-to-stack_16.mlir": 5, "Transforms/loop-fusion_30.mlir": 7, "Transforms/test-legalizer_5.mlir": 3, "Transforms/memref-dependence-check_11.mlir": 2, "Transforms/loop-invariant-code-motion_5.mlir": 6, "Transforms/loop-fusion-2_3.mlir": 5, "Transforms/loop-fusion_13.mlir": 4, "Transforms/loop-fusion_39.mlir": 5, "Transforms/loop-fusion-3_15.mlir": 5, "Transforms/constant-fold_13.mlir": 2, "Transforms/pipeline-data-transfer_5.mlir": 3, "Transforms/memref-dependence-check_26.mlir": 4, "Transforms/promote-buffers-to-stack_3.mlir": 2, "Transforms/loop-fusion_40.mlir": 5, "Transforms/loop-fusion-3_18.mlir": 5, "Transforms/buffer-results-to-out-params_0.mlir": 8, "Transforms/memref-dependence-check_24.mlir": 5, "Transforms/memref-dependence-check_33.mlir": 3, "Transforms/memref-dependence-check_1.mlir": 6, "Transforms/loop-fusion-dependence-check_4.mlir": 4, "Transforms/canonicalize_13.mlir": 2, "Transforms/constant-fold_20.mlir": 2, "Transforms/loop-fusion_20.mlir": 5, "Transforms/buffer-results-to-out-params_2.mlir": 3, "Transforms/memref-dependence-check_0.mlir": 1, "Transforms/loop-invariant-code-motion_1.mlir": 4, "Transforms/test-legalize-type-conversion_10.mlir": 2, "Transforms/test-legalize-type-conversion_7.mlir": 3, "Transforms/test-legalize-type-conversion_2.mlir": 2, "Transforms/loop-fusion-slice-computation_3.mlir": 4, "Transforms/memref-dependence-check_29.mlir": 8, "Transforms/loop-fusion_35.mlir": 7, "Transforms/constant-fold_23.mlir": 2, "Transforms/test-operation-folder.mlir": 4, "Transforms/loop-fusion_5.mlir": 5}}

==> plots/_data/test_file_size.json <==
{"TEST_FILE_SIZE": [["Dialect/Shape/bufferize_0.mlir", 3], ["mlir-translate/commandline.mlir", 3], ["Target/LLVMIR/llvmir_17.mlir", 3], ["IR/invalid-locations_0.mlir", 3], ["IR/test-func-set-type_0.mlir", 3], ["Target/LLVMIR/data-layout_3.mlir", 3], ["Dialect/Affine/dma-generate_0.mlir", 3], ["IR/print-ir-invalid.mlir", 3], ["Dialect/GPU/transform-gpu-failing_10.mlir", 3], ["mlir-opt/outputfile.mlir", 3], ["IR/check-help-output.mlir", 3], ["Dialect/Linalg/vectorization_0.mlir", 3], ["Dialect/Quant/parse-calibrated_0.mlir", 3], ["IR/dense-resource-elements-attr_0.mlir", 3], ["IR/module-op_0.mlir", 3], ["Dialect/Affine/loop-tiling_0.mlir", 3], ["IR/invalid-func-op_0.mlir", 3], ["Dialect/Quant/parse-any_0.mlir", 3], ["Transforms/scf-if-utils_0.mlir", 3], ["Dialect/Affine/canonicalize_0.mlir", 3], ["Dialect/Linalg/reshape_fusion_7.mlir", 3], ["Transforms/pipeline-data-transfer_0.mlir", 3], ["Dialect/Linalg/invalid_22.mlir", 3], ["Dialect/SPIRV/IR/types_85.mlir", 3], ["IR/top-level_2.mlir", 3], ["Dialect/Quant/parse-uniform_0.mlir", 3], ["Dialect/Affine/load-store_0.mlir", 3], ["Target/LLVMIR/llvmir_15.mlir", 3], ["mlir-opt/commandline.mlir", 3], ["Dialect/Vector/invalid_0.mlir", 3], ["Dialect/AMDGPU/invalid_0.mlir", 3], ["IR/invalid-builtin-types_36.mlir", 3], ["Dialect/SPIRV/IR/structure-ops_30.mlir", 3], ["Dialect/Vector/canonicalize_0.mlir", 3], ["IR/module-op_2.mlir", 3], ["Pass/pipeline-invalid_1.mlir", 3], ["Dialect/AMX/invalid_0.mlir", 3], ["IR/module-op_3.mlir", 3], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_14.mlir", 3], ["Dialect/NVGPU/mma-sync-f32-to-tf32x3_2.mlir", 3], ["IR/module-op_1.mlir", 3], ["Dialect/Quant/parse-calibrated-invalid_0.mlir", 3], ["Dialect/PDL/ops_0.mlir", 3], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_0.mlir", 3], ["Transforms/test-pattern-selective-replacement_1.mlir", 3], ["Dialect/Quant/parse-any-invalid_0.mlir", 3], ["Transforms/loop-fusion-3_0.mlir", 3], ["Conversion/FuncToSPIRV/func-ops-to-spirv_1.mlir", 3], ["IR/pretty_printed_region_op_0.mlir", 3], ["Dialect/Affine/invalid_0.mlir", 3], ["Dialect/Affine/loop-tiling_12.mlir", 3], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_0.mlir", 3], ["IR/invalid-affinemap_0.mlir", 3], ["Conversion/ArithToSPIRV/arith-to-spirv_28.mlir", 3], ["Target/LLVMIR/data-layout_1.mlir", 3], ["IR/invalid-module-op_0.mlir", 3], ["Transforms/loop-fusion-dependence-check_0.mlir", 3], ["Bytecode/resources.mlir", 3], ["IR/file-metadata-resources_0.mlir", 3], ["Transforms/loop-fusion-slice-computation_0.mlir", 3], ["Target/LLVMIR/data-layout_2.mlir", 3], ["Dialect/Transform/test-interpreter_0.mlir", 3], ["Dialect/Affine/loop-tiling-parametric_0.mlir", 3], ["Integration/Dialect/PDL/CPU/multiroot_0.mlir", 3], ["IR/print-op-local-scope.mlir", 3], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_0.mlir", 3], ["Conversion/FuncToLLVM/convert-data-layout.mlir", 3], ["IR/module-op_4.mlir", 3], ["Transforms/memref-bound-check_0.mlir", 3], ["Transforms/loop-fusion-2_0.mlir", 3], ["Dialect/Tosa/tosa-decompose-depthwise_0.mlir", 3], ["Dialect/Builtin/invalid_2.mlir", 3], ["Dialect/Tosa/tosa-decompose-depthwise_3.mlir", 3], ["IR/invalid-unregistered_1.mlir", 3], ["Dialect/SPIRV/IR/image-ops_13.mlir", 3], ["Pass/pipeline-invalid_0.mlir", 3], ["Conversion/MathToFuncs/math-to-funcs_0.mlir", 3], ["Dialect/SCF/canonicalize_0.mlir", 3], ["Transforms/memref-dependence-check_0.mlir", 3], ["IR/invalid-unregistered_2.mlir", 3], ["Transforms/loop-fusion_0.mlir", 3], ["Target/LLVMIR/llvmir_16.mlir", 3], ["IR/invalid-unregistered_0.mlir", 3], ["Dialect/Shape/remove-shape-constraints_0.mlir", 3], ["Dialect/Tosa/tosa-decompose-conv2d_0.mlir", 3], ["IR/module-op_5.mlir", 3], ["Transforms/constant-fold_0.mlir", 3], ["Dialect/Quant/canonicalize_0.mlir", 3], ["Dialect/ArmNeon/invalid_0.mlir", 3], ["Dialect/Affine/loop-tiling-validity_0.mlir", 3], ["Dialect/PDLInterp/ops_0.mlir", 3], ["Dialect/MLProgram/attrs.mlir", 3], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_0.mlir", 3], ["Dialect/Affine/dma_0.mlir", 3], ["Dialect/Quant/parse-uniform-invalid_0.mlir", 3], ["IR/module-op_7.mlir", 3], ["Dialect/SPIRV/IR/types_57.mlir", 4], ["IR/operation-equality_2.mlir", 4], ["mlir-reduce/invalid.mlir", 4], ["mlir-cpu-runner/invalid.mlir", 4], ["IR/operation-equality_1.mlir", 4], ["Dialect/SPIRV/IR/types_71.mlir", 4], ["Dialect/SPIRV/IR/types_58.mlir", 4], ["Dialect/SPIRV/IR/types_65.mlir", 4], ["IR/test-func-erase-result_1.mlir", 4], ["IR/test-func-erase-result_0.mlir", 4], ["IR/operation-equality_6.mlir", 4], ["Dialect/SPIRV/IR/types_53.mlir", 4], ["Dialect/SPIRV/IR/structure-ops_27.mlir", 4], ["IR/test-func-insert-result_5.mlir", 4], ["IR/operation-equality_0.mlir", 4], ["Dialect/Transform/test-interpreter_1.mlir", 4], ["IR/test-func-insert-result_0.mlir", 4], ["Dialect/SPIRV/IR/types_25.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_6.mlir", 4], ["IR/test-func-insert-result_3.mlir", 4], ["IR/test-func-insert-result_1.mlir", 4], ["Target/LLVMIR/llvmir-invalid_18.mlir", 4], ["IR/diagnostic-handler-filter_1.mlir", 4], ["IR/test-func-insert-result_2.mlir", 4], ["Conversion/FuncToLLVM/invalid_1.mlir", 4], ["Dialect/SPIRV/IR/types_55.mlir", 4], ["Dialect/SPIRV/IR/types_66.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_4.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_7.mlir", 4], ["Dialect/Transform/test-interpreter_2.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_5.mlir", 4], ["IR/operation-equality_5.mlir", 4], ["Dialect/SPIRV/IR/types_38.mlir", 4], ["Dialect/SPIRV/IR/types_56.mlir", 4], ["Dialect/SPIRV/IR/types_70.mlir", 4], ["Dialect/SPIRV/IR/types_59.mlir", 4], ["Dialect/SPIRV/IR/types_54.mlir", 4], ["IR/test-func-erase-result_3.mlir", 4], ["IR/test-func-insert-result_4.mlir", 4], ["mlir-tblgen/interfaces.mlir", 4], ["Conversion/FuncToLLVM/convert-funcs_1.mlir", 4], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize_1.mlir", 4], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_1.mlir", 4], ["IR/test-func-erase-result_4.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_2.mlir", 4], ["Target/LLVMIR/llvmir-invalid_15.mlir", 4], ["Target/LLVMIR/llvmir-invalid_19.mlir", 4], ["Conversion/FuncToLLVM/invalid_0.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_3.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_1.mlir", 4], ["Target/LLVMIR/llvmir-invalid_17.mlir", 4], ["Target/LLVMIR/llvmir_14.mlir", 4], ["Dialect/SPIRV/IR/types_64.mlir", 4], ["Target/LLVMIR/llvmir_13.mlir", 4], ["Target/LLVMIR/llvmir_25.mlir", 4], ["Target/LLVMIR/llvmir-invalid_16.mlir", 4], ["IR/diagnostic-handler-filter_0.mlir", 4], ["Dialect/SPIRV/IR/types_69.mlir", 4], ["IR/test-func-erase-result_2.mlir", 4], ["Dialect/SPIRV/IR/types_60.mlir", 4], ["IR/top-level_0.mlir", 4], ["IR/array-of-attr.mlir", 4], ["IR/test-func-erase-result_5.mlir", 4], ["Dialect/SparseTensor/roundtrip_encoding_0.mlir", 4], ["IR/test-func-erase-result_6.mlir", 4], ["Dialect/SPIRV/IR/target-and-abi_18.mlir", 5], ["Dialect/SPIRV/IR/target-and-abi_13.mlir", 5], ["Target/SPIRV/decorations_1.mlir", 5], ["Analysis/test-liveness_0.mlir", 5], ["Target/SPIRV/module_1.mlir", 5], ["Target/SPIRV/decorations_7.mlir", 5], ["Target/LLVMIR/llvmir-invalid_0.mlir", 5], ["Target/SPIRV/module_3.mlir", 5], ["Dialect/SPIRV/IR/target-and-abi_5.mlir", 5], ["Dialect/SPIRV/IR/structure-ops_28.mlir", 5], ["Pass/crash-recovery-dynamic-failure.mlir", 5], ["Target/SPIRV/decorations_2.mlir", 5], ["Target/SPIRV/decorations_6.mlir", 5], ["Pass/crash-recovery.mlir", 5], ["mlir-opt/nearmiss_0.mlir", 5], ["Target/SPIRV/module_2.mlir", 5], ["Dialect/Transform/test-interpreter_3.mlir", 5], ["Dialect/SPIRV/IR/target-and-abi_16.mlir", 5], ["Pass/interface-pass.mlir", 5], ["mlir-translate/unregistered-dialects.mlir", 5], ["Target/SPIRV/decorations_0.mlir", 5], ["IR/region_5.mlir", 5], ["Target/SPIRV/decorations_4.mlir", 5], ["Dialect/SPIRV/IR/structure-ops_25.mlir", 5], ["IR/test-func-insert-arg_0.mlir", 5], ["IR/zero_whitespace.mlir", 5], ["Dialect/SPIRV/IR/target-and-abi_14.mlir", 5], ["Pass/invalid-parent.mlir", 5], ["Dialect/SPIRV/IR/target-and-abi_15.mlir", 5], ["Target/LLVMIR/data-layout_0.mlir", 5], ["Dialect/Transform/test-dialect-injection.mlir", 5], ["Target/SPIRV/decorations_5.mlir", 5], ["Dialect/SPIRV/IR/target-and-abi_25.mlir", 5], ["Target/SPIRV/decorations_3.mlir", 6], ["Target/LLVMIR/llvmir_8.mlir", 6], ["Interfaces/DataLayoutInterfaces/types_6.mlir", 6], ["Conversion/VectorToLLVM/vector-to-llvm_111.mlir", 6], ["mlir-tblgen/types_16.mlir", 6], ["Interfaces/DataLayoutInterfaces/types_5.mlir", 6], ["Target/LLVMIR/llvmir-invalid_5.mlir", 6], ["Conversion/FuncToLLVM/convert-funcs_2.mlir", 6], ["Conversion/MemRefToSPIRV/map-storage-class_2.mlir", 6], ["Target/LLVMIR/llvmir-invalid_3.mlir", 6], ["Conversion/FuncToLLVM/func-memref-return_1.mlir", 6], ["Conversion/FuncToLLVM/func-memref-return_0.mlir", 6], ["Dialect/SPIRV/IR/target-and-abi_10.mlir", 6], ["IR/test-func-erase-arg_4.mlir", 6], ["Conversion/FuncToSPIRV/types-to-spirv_9.mlir", 6], ["IR/test-func-erase-arg_5.mlir", 6], ["Dialect/Quant/parse-uniform_17.mlir", 6], ["Target/LLVMIR/llvmir-invalid_11.mlir", 6], ["Dialect/LLVMIR/layout_7.mlir", 6], ["Dialect/Quant/parse-uniform_5.mlir", 6], ["Conversion/VectorToLLVM/vector-to-llvm_109.mlir", 6], ["Target/LLVMIR/llvmir-invalid_13.mlir", 6], ["Dialect/Quant/parse-uniform_4.mlir", 6], ["Conversion/FuncToSPIRV/types-to-spirv_3.mlir", 6], ["IR/attribute_4.mlir", 6], ["Conversion/VectorToLLVM/vector-to-llvm_108.mlir", 6], ["Transforms/test-legalize-type-conversion_1.mlir", 6], ["Transforms/test-legalize-type-conversion_5.mlir", 6], ["IR/print-op-custom-or-generic_1.mlir", 6], ["Target/Cpp/invalid_2.mlir", 6], ["Transforms/test-legalizer_2.mlir", 6], ["mlir-tblgen/types_14.mlir", 6], ["Dialect/SPIRV/IR/barrier-ops_0.mlir", 6], ["Transforms/test-legalize-type-conversion_3.mlir", 6], ["Dialect/Quant/parse-any_2.mlir", 6], ["Conversion/FuncToSPIRV/types-to-spirv_17.mlir", 6], ["Target/Cpp/invalid_5.mlir", 6], ["Dialect/Quant/parse-uniform_12.mlir", 6], ["Dialect/SPIRV/IR/structure-ops_29.mlir", 6], ["Target/Cpp/invalid_3.mlir", 6], ["mlir-tblgen/types_13.mlir", 6], ["Dialect/SPIRV/IR/target-and-abi_11.mlir", 6], ["Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_2.mlir", 6], ["mlir-tblgen/types_59.mlir", 6], ["Dialect/Affine/SuperVectorize/compose_maps_3.mlir", 6], ["Target/LLVMIR/llvmir_9.mlir", 6], ["mlir-tblgen/types_6.mlir", 6], ["Dialect/Arith/bufferize_4.mlir", 6], ["Dialect/Bufferization/Transforms/tensor-copy-insertion_1.mlir", 6], ["Analysis/test-foo-analysis_0.mlir", 6], ["Conversion/FuncToSPIRV/types-to-spirv_20.mlir", 6], ["Conversion/FuncToLLVM/func-memref_2.mlir", 6], ["Conversion/FuncToLLVM/func-memref_1.mlir", 6], ["IR/pretty-attributes.mlir", 6], ["IR/attribute_36.mlir", 6], ["Dialect/Quant/parse-uniform_3.mlir", 6], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-allow-return-allocs_2.mlir", 6], ["IR/dynamic_7.mlir", 6], ["IR/traits_68.mlir", 6], ["Target/Cpp/invalid_4.mlir", 6], ["IR/dynamic_11.mlir", 6], ["IR/attribute_41.mlir", 6], ["IR/test-func-set-type_2.mlir", 6], ["Target/SPIRV/array_1.mlir", 6], ["Target/SPIRV/global-variable_1.mlir", 6], ["Dialect/Async/verify_0.mlir", 6], ["Dialect/Quant/parse-uniform_7.mlir", 6], ["Transforms/test-legalize-type-conversion_0.mlir", 6], ["Transforms/test-legalize-type-conversion_10.mlir", 6], ["IR/traits_66.mlir", 6], ["Transforms/test-legalizer_1.mlir", 6], ["IR/test-func-erase-arg_3.mlir", 6], ["Transforms/decompose-call-graph-types_1.mlir", 6], ["IR/test-func-erase-arg_0.mlir", 6], ["Dialect/LLVMIR/layout_12.mlir", 6], ["IR/attribute_35.mlir", 6], ["mlir-tblgen/types_10.mlir", 6], ["mlir-tblgen/types_61.mlir", 6], ["Dialect/Quant/parse-any_1.mlir", 6], ["IR/test-func-erase-arg_1.mlir", 6], ["Dialect/Quant/parse-calibrated_1.mlir", 6], ["Conversion/ShapeToStandard/shape-to-standard_9.mlir", 6], ["Target/LLVMIR/llvmir-invalid_2.mlir", 6], ["Target/LLVMIR/llvmir-invalid_6.mlir", 6], ["Dialect/Quant/parse-uniform_16.mlir", 6], ["Dialect/Quant/parse-uniform_10.mlir", 6], ["IR/attribute_38.mlir", 6], ["IR/test-func-insert-arg_5.mlir", 6], ["Dialect/Bufferization/Transforms/one-shot-bufferize_6.mlir", 6], ["IR/test-func-insert-arg_4.mlir", 6], ["Transforms/test-symbol-dce_3.mlir", 6], ["IR/test-symbol-uses_2.mlir", 6], ["Transforms/test-legalize-type-conversion_6.mlir", 6], ["Dialect/Quant/parse-uniform_13.mlir", 6], ["IR/traits_40.mlir", 6], ["Target/Cpp/invalid_7.mlir", 6], ["mlir-tblgen/types_62.mlir", 6], ["IR/test-symbol-rauw_2.mlir", 6], ["Dialect/SPIRV/IR/structure-ops_26.mlir", 6], ["Target/LLVMIR/llvmir-invalid_8.mlir", 6], ["Target/LLVMIR/llvmir-invalid_12.mlir", 6], ["Dialect/LLVMIR/global_22.mlir", 6], ["Transforms/test-legalizer_9.mlir", 6], ["IR/dynamic_3.mlir", 6], ["Transforms/test-legalizer_7.mlir", 6], ["Dialect/Quant/parse-uniform_2.mlir", 6], ["Transforms/canonicalize-dce_11.mlir", 6], ["Conversion/FuncToLLVM/func-memref_5.mlir", 6], ["IR/top-level_1.mlir", 6], ["Dialect/Quant/parse-uniform_9.mlir", 6], ["Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_0.mlir", 6], ["Dialect/Quant/parse-any_3.mlir", 6], ["Transforms/test-legalizer_4.mlir", 6], ["IR/test-func-insert-arg_2.mlir", 6], ["Target/LLVMIR/llvmir-invalid_1.mlir", 6], ["Target/LLVMIR/llvmir-invalid_7.mlir", 6], ["Transforms/decompose-call-graph-types_2.mlir", 6], ["Transforms/location-snapshot.mlir", 6], ["IR/attribute_31.mlir", 6], ["Target/LLVMIR/llvmir-invalid_9.mlir", 6], ["Conversion/FuncToLLVM/func-memref-return_3.mlir", 6], ["Conversion/FuncToSPIRV/types-to-spirv_6.mlir", 6], ["IR/attribute_21.mlir", 6], ["mlir-tblgen/types_15.mlir", 6], ["Conversion/ShapeToStandard/shape-to-standard_8.mlir", 6], ["IR/attribute_45.mlir", 6], ["Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_0.mlir", 6], ["IR/test-func-insert-arg_3.mlir", 6], ["Conversion/SPIRVToLLVM/spirv-types-to-llvm-invalid_1.mlir", 6], ["mlir-tblgen/types_8.mlir", 6], ["mlir-tblgen/types_5.mlir", 6], ["Target/LLVMIR/llvmir_4.mlir", 6], ["IR/test-func-erase-arg_6.mlir", 6], ["Dialect/SPIRV/Transforms/layout-decoration_4.mlir", 6], ["Dialect/SPIRV/IR/barrier-ops_2.mlir", 6], ["Dialect/SPIRV/IR/non-uniform-ops_7.mlir", 6], ["Dialect/Quant/parse-uniform_6.mlir", 6], ["IR/attribute_19.mlir", 6], ["IR/test-func-set-type_1.mlir", 6], ["Target/LLVMIR/llvmir-invalid_4.mlir", 6], ["Dialect/Bufferization/Transforms/one-shot-bufferize_9.mlir", 6], ["Dialect/Arith/bufferize_1.mlir", 6], ["Target/LLVMIR/llvmir-invalid_10.mlir", 6], ["Dialect/SPIRV/IR/barrier-ops_3.mlir", 6], ["Dialect/LLVMIR/global_21.mlir", 6], ["IR/test-func-insert-arg_1.mlir", 6], ["Dialect/Quant/parse-uniform_15.mlir", 6], ["IR/attribute_5.mlir", 6], ["Dialect/Quant/parse-uniform_11.mlir", 6], ["Transforms/test-legalizer-full_6.mlir", 6], ["Transforms/test-legalize-type-conversion_4.mlir", 6], ["Interfaces/DataLayoutInterfaces/module.mlir", 6], ["Conversion/TosaToArith/tosa-to-arith_0.mlir", 6], ["Target/Cpp/invalid_6.mlir", 6], ["Transforms/test-legalize-type-conversion_2.mlir", 6], ["Dialect/Quant/parse-uniform_1.mlir", 6], ["mlir-tblgen/types_9.mlir", 6], ["IR/attribute_14.mlir", 6], ["IR/test-func-erase-arg_2.mlir", 6], ["Conversion/VectorToLLVM/vector-to-llvm_107.mlir", 6], ["Target/LLVMIR/llvmir-invalid_14.mlir", 6], ["Dialect/Quant/parse-uniform_14.mlir", 6], ["Conversion/FuncToLLVM/func-memref_0.mlir", 6], ["Conversion/MemRefToSPIRV/map-storage-class_6.mlir", 6], ["Transforms/decompose-call-graph-types_0.mlir", 6], ["Transforms/decompose-call-graph-types_5.mlir", 6], ["Conversion/VectorToLLVM/vector-to-llvm_110.mlir", 6], ["Conversion/MemRefToSPIRV/map-storage-class_1.mlir", 6], ["Dialect/Quant/parse-uniform_8.mlir", 6], ["IR/print-op-custom-or-generic_0.mlir", 6], ["Conversion/FuncToLLVM/func-memref_3.mlir", 6], ["IR/attribute_34.mlir", 6], ["IR/attribute_3.mlir", 6], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_12.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_46.mlir", 7], ["Dialect/SPIRV/IR/group-ops_2.mlir", 7], ["Dialect/Bufferization/Transforms/one-shot-bufferize_8.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_27.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_34.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_7.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_9.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_21.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_12.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_69.mlir", 7], ["Dialect/Shape/canonicalize_49.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_31.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_78.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_5.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_24.mlir", 7], ["Dialect/Tosa/constant-op-fold_34.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_20.mlir", 7], ["Dialect/Tensor/canonicalize_66.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_33.mlir", 7], ["Conversion/MathToSPIRV/math-to-core-spirv_1.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_9.mlir", 7], ["Dialect/Tosa/constant-op-fold_33.mlir", 7], ["Dialect/Shape/canonicalize_101.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_4.mlir", 7], ["Dialect/traits_1.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_1.mlir", 7], ["IR/attribute_29.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_4.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_12.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_58.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_1.mlir", 7], ["Conversion/ArithToLLVM/arith-to-llvm_2.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_18.mlir", 7], ["Dialect/Vector/vector-transfer-full-partial-split_2.mlir", 7], ["Dialect/Bufferization/Transforms/tensor-copy-insertion_0.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_77.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_12.mlir", 7], ["Dialect/SPIRV/IR/structure-ops_46.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_0.mlir", 7], ["Dialect/Vector/canonicalize_2.mlir", 7], ["IR/traits_29.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_12.mlir", 7], ["Target/SPIRV/matrix_1.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_20.mlir", 7], ["Conversion/VectorToSCF/vector-to-scf_6.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_32.mlir", 7], ["Dialect/Shape/canonicalize_108.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_54.mlir", 7], ["Dialect/SPIRV/IR/ocl-ops_16.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_113.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_32.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_5.mlir", 7], ["Dialect/Tensor/bufferize_6.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_24.mlir", 7], ["Conversion/MathToFuncs/math-to-funcs_3.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_8.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_40.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_52.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_60.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_66.mlir", 7], ["Dialect/LLVMIR/optimize-for-nvvm.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_23.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_15.mlir", 7], ["Dialect/SPIRV/IR/misc-ops_0.mlir", 7], ["Dialect/Shape/canonicalize_25.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_115.mlir", 7], ["IR/test-symbol-rauw_3.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_56.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_29.mlir", 7], ["Dialect/Arith/expand-ops_2.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_5.mlir", 7], ["Dialect/Tensor/bufferize_2.mlir", 7], ["Dialect/Shape/canonicalize_26.mlir", 7], ["Dialect/Tosa/tosa-decompose-conv2d_3.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_7.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_28.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_2.mlir", 7], ["Dialect/Tosa/tosa-decompose-transpose-conv_2.mlir", 7], ["IR/attribute_25.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_21.mlir", 7], ["Dialect/Arith/expand-ops_5.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_8.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_25.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_34.mlir", 7], ["Dialect/Arith/bufferize_3.mlir", 7], ["Dialect/Vector/canonicalize_10.mlir", 7], ["Dialect/SparseTensor/buffer_rewriting_1.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_80.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_13.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_22.mlir", 7], ["Analysis/test-foo-analysis_1.mlir", 7], ["Conversion/ArithToLLVM/arith-to-llvm_4.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_50.mlir", 7], ["Dialect/Vector/canonicalize_13.mlir", 7], ["Dialect/Arith/canonicalize_12.mlir", 7], ["Dialect/SPIRV/IR/memory-ops_39.mlir", 7], ["Dialect/Tensor/canonicalize_63.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_23.mlir", 7], ["Conversion/FuncToLLVM/func-to-llvm_3.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_73.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_15.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_17.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_18.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_70.mlir", 7], ["Dialect/OpenACC/canonicalize_6.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_2.mlir", 7], ["Dialect/SparseTensor/roundtrip_14.mlir", 7], ["Dialect/Tensor/bufferize_4.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_82.mlir", 7], ["Dialect/SPIRV/IR/image-ops_8.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_27.mlir", 7], ["Dialect/Vector/canonicalize_80.mlir", 7], ["Dialect/Affine/simplify-structures_3.mlir", 7], ["Dialect/Shape/canonicalize_20.mlir", 7], ["Dialect/Shape/canonicalize_91.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_75.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_0.mlir", 7], ["Dialect/Vector/canonicalize_12.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_37.mlir", 7], ["IR/attribute_0.mlir", 7], ["Dialect/SparseTensor/buffer_rewriting_3.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_6.mlir", 7], ["Dialect/SparseTensor/roundtrip_13.mlir", 7], ["Dialect/Vector/canonicalize_6.mlir", 7], ["Dialect/SPIRV/IR/group-ops_7.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_12.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_19.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_28.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_11.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_4.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_14.mlir", 7], ["Dialect/Tensor/bufferize_15.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_0.mlir", 7], ["Dialect/ControlFlow/canonicalize_1.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_60.mlir", 7], ["Dialect/Shape/canonicalize_23.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_20.mlir", 7], ["Dialect/Vector/canonicalize_19.mlir", 7], ["Transforms/canonicalize-dce_6.mlir", 7], ["Dialect/traits_13.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_1.mlir", 7], ["Conversion/OpenACCToSCF/convert-openacc-to-scf_2.mlir", 7], ["Dialect/Tensor/bufferize_0.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_19.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_41.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_1.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_45.mlir", 7], ["Dialect/Tensor/canonicalize_92.mlir", 7], ["Dialect/SparseTensor/roundtrip_20.mlir", 7], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_1.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_24.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_1.mlir", 7], ["Dialect/Arith/expand-ops_1.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_20.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_22.mlir", 7], ["Dialect/SparseTensor/roundtrip_7.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_74.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_0.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_68.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_8.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_57.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_22.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_1.mlir", 7], ["Dialect/Shape/canonicalize_0.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_20.mlir", 7], ["Dialect/Arith/bufferize_2.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_17.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_11.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_0.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_20.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_54.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_62.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_18.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_18.mlir", 7], ["IR/attribute_11.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_24.mlir", 7], ["mlir-tblgen/attr-or-type-format-roundtrip.mlir", 7], ["Dialect/SparseTensor/roundtrip_2.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_12.mlir", 7], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_12.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_41.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_46.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_14.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_1.mlir", 7], ["Dialect/Tensor/canonicalize_62.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_3.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_2.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_6.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_20.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_21.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_62.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_12.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_0.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_16.mlir", 7], ["Dialect/Tosa/constant-op-fold_36.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_0.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_25.mlir", 7], ["Conversion/MemRefToLLVM/convert-static-memref-ops_15.mlir", 7], ["Dialect/Linalg/canonicalize_11.mlir", 7], ["Dialect/SPIRV/IR/memory-ops_54.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_8.mlir", 7], ["IR/test-symbol-rauw_4.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_73.mlir", 7], ["Dialect/Vector/canonicalize_101.mlir", 7], ["Dialect/SPIRV/IR/control-flow-ops_21.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_91.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_16.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_18.mlir", 7], ["Dialect/Tosa/constant_folding.mlir", 7], ["IR/attribute_22.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_70.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_13.mlir", 7], ["Dialect/Shape/canonicalize_24.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_39.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_8.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_58.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_14.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_6.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_19.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_24.mlir", 7], ["Dialect/Vector/canonicalize_104.mlir", 7], ["Dialect/traits_11.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_77.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_23.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_26.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_83.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_85.mlir", 7], ["Dialect/traits_16.mlir", 7], ["Dialect/SparseTensor/roundtrip_10.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_8.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_5.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_68.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_24.mlir", 7], ["Conversion/MemRefToLLVM/convert-static-memref-ops_16.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_9.mlir", 7], ["Dialect/Arith/expand-ops_10.mlir", 7], ["Dialect/Tensor/bufferize_18.mlir", 7], ["Conversion/AffineToStandard/no-memref.mlir", 7], ["Dialect/SparseTensor/roundtrip_8.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_12.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_18.mlir", 7], ["Dialect/Tensor/one-shot-bufferize_3.mlir", 7], ["Dialect/SPIRV/IR/image-ops_7.mlir", 7], ["Conversion/MathToFuncs/math-to-funcs_1.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_13.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_14.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_21.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_5.mlir", 7], ["Dialect/Arith/expand-ops_11.mlir", 7], ["Dialect/SPIRV/IR/atomic-ops_16.mlir", 7], ["Dialect/Vector/canonicalize_105.mlir", 7], ["Dialect/Tosa/tosa-decompose-depthwise_1.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_21.mlir", 7], ["Dialect/Shape/canonicalize_96.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_5.mlir", 7], ["Dialect/MemRef/canonicalize_33.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_71.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_22.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_5.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_72.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_14.mlir", 7], ["Dialect/Shape/shape-to-shape_1.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_13.mlir", 7], ["Conversion/VectorToSCF/tensor-transfer-ops_1.mlir", 7], ["Dialect/Tosa/tosa-decompose-conv2d_2.mlir", 7], ["Dialect/Shape/canonicalize_107.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_1.mlir", 7], ["Dialect/Tensor/bufferize_17.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_25.mlir", 7], ["Transforms/test-legalizer_8.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_61.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_27.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_11.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_10.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_18.mlir", 7], ["Conversion/TosaToArith/tosa-to-arith_1.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_112.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_25.mlir", 7], ["Dialect/Arith/expand-ops_0.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_14.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_11.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_92.mlir", 7], ["Conversion/TosaToArith/tosa-to-arith_2.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_7.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_2.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_24.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_9.mlir", 7], ["Dialect/Arith/canonicalize_10.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_36.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_80.mlir", 7], ["Dialect/Shape/canonicalize_13.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_61.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_0.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_21.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_10.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_67.mlir", 7], ["Dialect/Vector/bufferize_1.mlir", 7], ["Dialect/SparseTensor/roundtrip_0.mlir", 7], ["Dialect/Arith/bufferize_5.mlir", 7], ["Conversion/TosaToArith/tosa-to-arith_3.mlir", 7], ["Dialect/Shape/canonicalize_99.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_18.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_11.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_12.mlir", 7], ["Dialect/Linalg/convert-elementwise-to-linalg_5.mlir", 7], ["Dialect/Quant/canonicalize_2.mlir", 7], ["Dialect/SPIRV/IR/cooperative-matrix-ops_0.mlir", 7], ["Dialect/SparseTensor/roundtrip_24.mlir", 7], ["Dialect/Affine/slicing-utils_3.mlir", 7], ["Dialect/Vector/canonicalize_79.mlir", 7], ["Dialect/SPIRV/IR/group-ops_1.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_32.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_24.mlir", 7], ["Dialect/SPIRV/IR/structure-ops_1.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_53.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_22.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_17.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_22.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_10.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_94.mlir", 7], ["Transforms/test-legalizer-full_3.mlir", 7], ["Dialect/Shape/canonicalize_111.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_14.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_66.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_12.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_64.mlir", 7], ["Dialect/SPIRV/IR/atomic-ops_8.mlir", 7], ["Dialect/LLVMIR/types_1.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_37.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_6.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_25.mlir", 7], ["Dialect/SPIRV/Transforms/canonicalize_12.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_43.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_139.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_5.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_2.mlir", 7], ["Dialect/Vector/vector-transfer-flatten_2.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_9.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_22.mlir", 7], ["Conversion/FuncToLLVM/func-to-llvm_1.mlir", 7], ["Dialect/SPIRV/IR/control-flow-ops_45.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_34.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_25.mlir", 7], ["Dialect/Tensor/bufferize_5.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_18.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_18.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_2.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_21.mlir", 7], ["Dialect/traits_10.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_87.mlir", 7], ["Dialect/SparseTensor/roundtrip_4.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_11.mlir", 7], ["Dialect/NVGPU/mma-sync-f32-to-tf32_2.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_85.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_27.mlir", 7], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_10.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_13.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_14.mlir", 7], ["Dialect/Shape/canonicalize_66.mlir", 7], ["IR/traits_49.mlir", 7], ["Dialect/SPIRV/IR/atomic-ops_4.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_19.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_34.mlir", 7], ["Target/SPIRV/image.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_30.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_16.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_15.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_4.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_11.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_24.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_15.mlir", 7], ["Dialect/Tosa/constant-op-fold_30.mlir", 7], ["Conversion/VectorToSCF/vector-to-scf_7.mlir", 7], ["Conversion/ArithToLLVM/convert-nd-vector-to-llvmir_1.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_2.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_25.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_55.mlir", 7], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_1.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_50.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_41.mlir", 7], ["Dialect/Tensor/canonicalize_35.mlir", 7], ["mlir-tblgen/return-types_0.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_119.mlir", 7], ["Dialect/Vector/vector-dropleadunitdim-transforms_2.mlir", 7], ["Dialect/SPIRV/IR/memory-ops_53.mlir", 7], ["Dialect/SPIRV/IR/group-ops_0.mlir", 7], ["Dialect/Tensor/bufferize_8.mlir", 7], ["Dialect/ControlFlow/canonicalize_2.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_11.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_4.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_82.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_1.mlir", 7], ["Dialect/Vector/bufferize_0.mlir", 7], ["Dialect/Linalg/drop-unit-extent-dims_14.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_11.mlir", 7], ["Dialect/Arith/expand-ops_8.mlir", 7], ["mlir-tblgen/types_21.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_1.mlir", 7], ["Dialect/Shape/canonicalize_98.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_63.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_9.mlir", 7], ["Dialect/MemRef/canonicalize_36.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_90.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_20.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_3.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_7.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_81.mlir", 7], ["Dialect/MemRef/expand-ops_1.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_8.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_89.mlir", 7], ["Dialect/Vector/canonicalize_20.mlir", 7], ["Conversion/OpenACCToSCF/convert-openacc-to-scf_1.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_33.mlir", 7], ["Dialect/SPIRV/IR/atomic-ops_0.mlir", 7], ["Dialect/Arith/canonicalize_9.mlir", 7], ["Dialect/Shape/canonicalize_16.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_4.mlir", 7], ["IR/traits_22.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_7.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_6.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_11.mlir", 7], ["Conversion/MemRefToLLVM/convert-static-memref-ops_13.mlir", 7], ["Dialect/SparseTensor/roundtrip_3.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_48.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_0.mlir", 7], ["Dialect/MemRef/canonicalize_34.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_16.mlir", 7], ["Dialect/Vector/vector-dropleadunitdim-transforms_4.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_12.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_7.mlir", 7], ["IR/operand_0.mlir", 7], ["Dialect/Shape/canonicalize_67.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_42.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_118.mlir", 7], ["Dialect/traits_14.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_9.mlir", 7], ["Dialect/Tensor/bufferize_14.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_16.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_18.mlir", 7], ["Transforms/test-legalize-erased-op-with-uses.mlir", 7], ["Analysis/test-alias-analysis-modref_4.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_23.mlir", 7], ["Dialect/Shape/canonicalize_68.mlir", 7], ["Dialect/Tosa/tosa-decompose-transpose-conv_1.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_74.mlir", 7], ["Dialect/SPIRV/Transforms/canonicalize_13.mlir", 7], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_0.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_38.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_9.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_7.mlir", 7], ["Dialect/Tensor/bufferize_19.mlir", 7], ["IR/attribute_28.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_68.mlir", 7], ["Dialect/Tensor/canonicalize_21.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_44.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_64.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_3.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_30.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_10.mlir", 7], ["Dialect/Vector/canonicalize_18.mlir", 7], ["Dialect/SPIRV/IR/image-ops_1.mlir", 7], ["Pass/dynamic-pipeline-fail-on-parent_0.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_23.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_1.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_14.mlir", 7], ["Dialect/SPIRV/IR/image-ops_0.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_16.mlir", 7], ["Dialect/Arith/expand-ops_4.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_3.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_116.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_48.mlir", 7], ["Dialect/EmitC/attrs.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_88.mlir", 7], ["Dialect/Shape/canonicalize_95.mlir", 7], ["Dialect/SPIRV/IR/atomic-ops_12.mlir", 7], ["Conversion/MemRefToSPIRV/map-storage-class_5.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_27.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_86.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_61.mlir", 7], ["Dialect/SPIRV/IR/group-ops_10.mlir", 7], ["Dialect/SPIRV/IR/memory-ops_38.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_1.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_43.mlir", 7], ["Dialect/SPIRV/IR/control-flow-ops_44.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_65.mlir", 7], ["Dialect/Vector/canonicalize_9.mlir", 7], ["Dialect/Bufferization/canonicalize_15.mlir", 7], ["Dialect/SPIRV/IR/joint-matrix-ops_0.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_11.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_17.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_11.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_13.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_26.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_8.mlir", 7], ["Dialect/Linalg/convert-elementwise-to-linalg_2.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_32.mlir", 7], ["Dialect/Tosa/constant-op-fold_39.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_13.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_67.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_17.mlir", 7], ["Target/SPIRV/module_0.mlir", 7], ["Dialect/Arith/canonicalize_14.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_15.mlir", 7], ["Dialect/Arith/canonicalize_8.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_15.mlir", 7], ["Dialect/SPIRV/IR/control-flow-ops_22.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_10.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_11.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_14.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_39.mlir", 7], ["Dialect/traits_0.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_15.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_27.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_29.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_15.mlir", 7], ["Dialect/Vector/canonicalize_8.mlir", 7], ["Dialect/SPIRV/IR/group-ops_11.mlir", 7], ["Target/Cpp/attrs.mlir", 7], ["Dialect/Arith/canonicalize_13.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_67.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_5.mlir", 7], ["Dialect/SparseTensor/roundtrip_11.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_13.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_5.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_0.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_10.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_13.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_65.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_4.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_29.mlir", 7], ["Dialect/Arith/canonicalize_29.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_13.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_26.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_0.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_10.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_100.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_42.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_17.mlir", 7], ["Dialect/Tosa/tosa-decompose-transpose-conv_4.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_29.mlir", 7], ["Conversion/OpenMPToLLVM/convert-to-llvmir_5.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_31.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_56.mlir", 7], ["Dialect/Shape/canonicalize_97.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_54.mlir", 7], ["Transforms/constant-fold_36.mlir", 7], ["Dialect/SPIRV/IR/group-ops_3.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_2.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_7.mlir", 7], ["Dialect/Tosa/constant-op-fold_31.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_11.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_4.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_4.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_22.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_5.mlir", 7], ["Dialect/SPIRV/IR/ocl-ops_15.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_16.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_23.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_98.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_59.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_65.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_0.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_114.mlir", 7], ["Dialect/Tensor/bufferize_22.mlir", 7], ["Dialect/OpenACC/canonicalize_7.mlir", 7], ["Dialect/Tensor/bufferize_16.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_49.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_19.mlir", 7], ["Dialect/SPIRV/IR/group-ops_9.mlir", 7], ["Dialect/Tosa/tosa-decompose-depthwise_2.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_13.mlir", 7], ["Dialect/traits_5.mlir", 7], ["Dialect/SPIRV/IR/misc-ops_3.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_15.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_4.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_5.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_21.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_10.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_21.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_14.mlir", 7], ["Dialect/SparseTensor/buffer_rewriting_0.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_21.mlir", 7], ["Target/Cpp/invalid_1.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_16.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_9.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_69.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_5.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_15.mlir", 7], ["Dialect/Arith/expand-ops_12.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_2.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_42.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_0.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_4.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_46.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_29.mlir", 7], ["Dialect/Tensor/canonicalize_22.mlir", 7], ["Transforms/canonicalize-dce_0.mlir", 7], ["Dialect/SPIRV/IR/group-ops_8.mlir", 7], ["Dialect/Tensor/bufferize_7.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_33.mlir", 7], ["Target/SPIRV/sampled-image.mlir", 7], ["Dialect/MemRef/expand-ops_2.mlir", 7], ["Conversion/FuncToLLVM/func-to-llvm_2.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_15.mlir", 7], ["IR/module-op_6.mlir", 7], ["Dialect/traits_4.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_49.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_10.mlir", 7], ["Dialect/NVGPU/mma-sync-f32-to-tf32_1.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_99.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_16.mlir", 7], ["Dialect/Vector/canonicalize_102.mlir", 7], ["Dialect/Tensor/canonicalize_83.mlir", 7], ["Dialect/SPIRV/IR/structure-ops_51.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_57.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_17.mlir", 7], ["Conversion/MathToSPIRV/math-to-core-spirv_0.mlir", 7], ["Dialect/SPIRV/IR/non-uniform-ops_18.mlir", 7], ["Dialect/Vector/canonicalize_81.mlir", 7], ["Dialect/SPIRV/Transforms/canonicalize_14.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_47.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_63.mlir", 7], ["Dialect/Affine/SuperVectorize/compose_maps_2.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_12.mlir", 7], ["Dialect/OpenACC/canonicalize_8.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_30.mlir", 7], ["Conversion/OpenACCToSCF/convert-openacc-to-scf_0.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_2.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_12.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_6.mlir", 7], ["Dialect/SPIRV/Transforms/layout-decoration_2.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_59.mlir", 7], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_15.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_19.mlir", 7], ["Dialect/SPIRV/Transforms/canonicalize_7.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_3.mlir", 7], ["Dialect/MemRef/canonicalize_35.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_7.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_16.mlir", 7], ["Dialect/OpenMP/canonicalize_5.mlir", 7], ["Dialect/Affine/canonicalize_44.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_4.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_47.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_40.mlir", 7], ["Dialect/Tosa/constant-op-fold_38.mlir", 7], ["Dialect/Vector/canonicalize_11.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_23.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_79.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_31.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_29.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_14.mlir", 7], ["Dialect/Shape/canonicalize_65.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_11.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_83.mlir", 7], ["Dialect/SparseTensor/buffer_rewriting_2.mlir", 7], ["Conversion/OpenMPToLLVM/convert-to-llvmir_6.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_6.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_10.mlir", 7], ["Dialect/SparseTensor/roundtrip_22.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_23.mlir", 7], ["Dialect/NVGPU/mma-sync-f32-to-tf32_0.mlir", 7], ["Dialect/traits_3.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_6.mlir", 7], ["Conversion/MathToFuncs/math-to-funcs_2.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_15.mlir", 7], ["Dialect/Shape/canonicalize_102.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_25.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_9.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_76.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_6.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_62.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_97.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_35.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_13.mlir", 7], ["Dialect/SparseTensor/roundtrip_6.mlir", 7], ["Dialect/Vector/canonicalize_46.mlir", 7], ["Dialect/Tosa/tosa-decompose-conv2d_1.mlir", 7], ["Dialect/NVGPU/mma-sync-f32-to-tf32x3_0.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_2.mlir", 7], ["Dialect/MemRef/canonicalize_2.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_51.mlir", 7], ["Dialect/SparseTensor/roundtrip_5.mlir", 7], ["Dialect/Linalg/convert-elementwise-to-linalg_4.mlir", 7], ["Dialect/Arith/emulate-wide-int-very-wide.mlir", 7], ["Dialect/SparseTensor/roundtrip_9.mlir", 7], ["Dialect/Arith/expand-ops_3.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_14.mlir", 7], ["Dialect/SPIRV/IR/control-flow-ops_0.mlir", 7], ["Conversion/TosaToTensor/tosa-to-tensor_0.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_16.mlir", 7], ["Dialect/Arith/canonicalize_11.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_18.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_36.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_60.mlir", 7], ["Dialect/Shape/canonicalize_21.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_11.mlir", 7], ["Dialect/NVGPU/mma-sync-f32-to-tf32x3_1.mlir", 7], ["Dialect/MemRef/expand-ops_0.mlir", 7], ["Dialect/Tensor/canonicalize_65.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_21.mlir", 7], ["Dialect/Vector/canonicalize_103.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_2.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_76.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_58.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_72.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_28.mlir", 7], ["Dialect/SparseTensor/roundtrip_23.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_1.mlir", 7], ["Dialect/Tensor/bufferize_23.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_17.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_31.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_57.mlir", 7], ["Dialect/traits_2.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_20.mlir", 7], ["Conversion/MemRefToLLVM/convert-static-memref-ops_14.mlir", 7], ["Dialect/Vector/canonicalize_7.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_49.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_23.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_10.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_35.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_3.mlir", 7], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_8.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_35.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_28.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_19.mlir", 7], ["Dialect/Tosa/constrained_shapes.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_19.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_10.mlir", 7], ["Dialect/Tosa/constant-op-fold_32.mlir", 7], ["Target/Cpp/invalid_0.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_33.mlir", 7], ["Dialect/Vector/canonicalize_78.mlir", 7], ["Dialect/Vector/canonicalize_77.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_16.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_17.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_20.mlir", 7], ["Dialect/Vector/vector-transpose-lowering_19.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_12.mlir", 7], ["Dialect/SparseTensor/sparse_concat_codegen.mlir", 7], ["Dialect/LLVMIR/request-c-wrappers.mlir", 7], ["Conversion/ComplexToStandard/convert-to-standard_13.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_3.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_84.mlir", 7], ["Conversion/VectorToSPIRV/vector-to-spirv_15.mlir", 7], ["Dialect/traits_17.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_8.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_56.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_96.mlir", 7], ["Dialect/traits_12.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_9.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_26.mlir", 7], ["Dialect/Tensor/bufferize_13.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_63.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_19.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_117.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_64.mlir", 7], ["Dialect/Vector/vector-dropleadunitdim-transforms_0.mlir", 7], ["Transforms/canonicalize-dce_7.mlir", 7], ["Dialect/SPIRV/IR/logical-ops_20.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_19.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_21.mlir", 7], ["Dialect/SPIRV/IR/bit-ops_0.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_26.mlir", 7], ["Dialect/Vector/canonicalize_94.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_84.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_3.mlir", 7], ["Dialect/Shape/canonicalize_90.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_81.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_95.mlir", 7], ["Dialect/Bufferization/Transforms/finalizing-bufferize_1.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_53.mlir", 7], ["Dialect/Shape/shape-to-shape_0.mlir", 7], ["Dialect/Arith/expand-ops_9.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_7.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_86.mlir", 7], ["Dialect/Tensor/canonicalize_64.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_75.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_17.mlir", 7], ["Dialect/Linalg/drop-unit-extent-dims_13.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_2.mlir", 7], ["Dialect/Arith/expand-ops_6.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_87.mlir", 7], ["Conversion/ArithToLLVM/arith-to-llvm_7.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_24.mlir", 7], ["Dialect/Affine/canonicalize_45.mlir", 7], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_6.mlir", 7], ["Dialect/Bufferization/Transforms/one-shot-bufferize_4.mlir", 7], ["Dialect/SparseTensor/buffer_rewriting_4.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_19.mlir", 7], ["mlir-tblgen/types_58.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_15.mlir", 7], ["Dialect/Tensor/bufferize_1.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_33.mlir", 7], ["Dialect/Tensor/one-shot-bufferize_5.mlir", 7], ["Dialect/Vector/vector-dropleadunitdim-transforms_1.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_3.mlir", 7], ["Dialect/SparseTensor/roundtrip_1.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_18.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_7.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg_55.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_45.mlir", 7], ["Conversion/MemRefToLLVM/memref-to-llvm_6.mlir", 7], ["Dialect/SPIRV/IR/arithmetic-ops_26.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_93.mlir", 7], ["Conversion/TosaToLinalg/tosa-to-linalg-named_13.mlir", 7], ["Conversion/ShapeToStandard/shape-to-standard_3.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_10.mlir", 7], ["Dialect/Tosa/constant-op-fold_37.mlir", 7], ["Dialect/Tensor/bufferize_3.mlir", 7], ["Conversion/VectorToSCF/unrolled-tensor-transfer-ops_1.mlir", 7], ["Dialect/Tosa/constant-op-fold_35.mlir", 7], ["Transforms/test-legalizer_10.mlir", 7], ["Dialect/MemRef/canonicalize_40.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_59.mlir", 7], ["Dialect/SPIRV/IR/cast-ops_17.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_43.mlir", 7], ["Conversion/TosaToTensor/tosa-to-tensor_1.mlir", 7], ["Dialect/Vector/vector-transfer-full-partial-split_1.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_78.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_28.mlir", 7], ["Dialect/Tosa/tosa-infer-shapes_66.mlir", 7], ["Conversion/MathToLLVM/math-to-llvm_17.mlir", 7], ["Dialect/SPIRV/IR/gl-ops_9.mlir", 7], ["Dialect/SPIRV/IR/composite-ops_1.mlir", 7], ["Dialect/Vector/vector-dropleadunitdim-transforms_3.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_44.mlir", 7], ["Conversion/VectorToLLVM/vector-to-llvm_19.mlir", 7], ["Dialect/Tensor/canonicalize_40.mlir", 8], ["IR/operation-equality_3.mlir", 8], ["Dialect/Tensor/one-shot-bufferize-tensor-copy-insertion_0.mlir", 8], ["Dialect/Affine/canonicalize_57.mlir", 8], ["Dialect/Bufferization/canonicalize_8.mlir", 8], ["Dialect/Tensor/canonicalize_61.mlir", 8], ["Dialect/Tosa/constant-op-fold_7.mlir", 8], ["Dialect/Tensor/canonicalize_23.mlir", 8], ["Dialect/Vector/canonicalize_33.mlir", 8], ["Conversion/VectorToSPIRV/vector-to-spirv_0.mlir", 8], ["Dialect/SPIRV/IR/structure-ops_60.mlir", 8], ["Transforms/canonicalize-dce_1.mlir", 8], ["Dialect/Tosa/constant-op-fold_17.mlir", 8], ["Dialect/Vector/canonicalize_39.mlir", 8], ["Transforms/canonicalize_11.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_51.mlir", 8], ["Dialect/MemRef/fold-memref-alias-ops_14.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_126.mlir", 8], ["Transforms/constant-fold_2.mlir", 8], ["Dialect/Shape/canonicalize_12.mlir", 8], ["Dialect/MemRef/canonicalize_26.mlir", 8], ["Dialect/Tensor/canonicalize_93.mlir", 8], ["Dialect/Tensor/extract-slice-from-collapse-shape_2.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize_2.mlir", 8], ["Dialect/Vector/canonicalize_97.mlir", 8], ["Dialect/Vector/vector-reduce-to-contract_11.mlir", 8], ["Conversion/VectorToSCF/vector-to-scf_5.mlir", 8], ["Dialect/Bufferization/Transforms/finalizing-bufferize_0.mlir", 8], ["Dialect/Vector/canonicalize_96.mlir", 8], ["Dialect/Tosa/constant-op-fold_23.mlir", 8], ["Dialect/Vector/canonicalize_90.mlir", 8], ["Dialect/Shape/canonicalize_81.mlir", 8], ["Dialect/MemRef/canonicalize_30.mlir", 8], ["Dialect/LLVMIR/canonicalize_6.mlir", 8], ["Dialect/Shape/canonicalize_37.mlir", 8], ["Dialect/Tensor/canonicalize_46.mlir", 8], ["Dialect/Shape/canonicalize_94.mlir", 8], ["Dialect/Tensor/canonicalize_54.mlir", 8], ["IR/generic-region-visitors-interrupt_0.mlir", 8], ["Dialect/Vector/canonicalize_47.mlir", 8], ["Dialect/SPIRV/IR/non-uniform-ops_3.mlir", 8], ["Dialect/Tensor/bufferize_20.mlir", 8], ["Dialect/Affine/simplify-structures_9.mlir", 8], ["Dialect/Shape/canonicalize_103.mlir", 8], ["Dialect/Tosa/constant-op-fold_4.mlir", 8], ["Dialect/SPIRV/Transforms/canonicalize_22.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_136.mlir", 8], ["Dialect/Tosa/constant-op-fold_12.mlir", 8], ["Dialect/Vector/canonicalize_30.mlir", 8], ["Dialect/Tosa/tosa-decompose-transpose-conv_0.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_26.mlir", 8], ["Conversion/ArithToSPIRV/arith-to-spirv_20.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_18.mlir", 8], ["Dialect/Vector/canonicalize_89.mlir", 8], ["IR/generic-visitors-interrupt_0.mlir", 8], ["Dialect/Tensor/canonicalize_81.mlir", 8], ["Dialect/SPIRV/IR/types_0.mlir", 8], ["Dialect/Vector/canonicalize_35.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_2.mlir", 8], ["Dialect/Tensor/canonicalize_94.mlir", 8], ["Conversion/TensorToSPIRV/tensor-ops-to-spirv_0.mlir", 8], ["Transforms/canonicalize_12.mlir", 8], ["Dialect/MemRef/canonicalize_22.mlir", 8], ["Dialect/MemRef/canonicalize_31.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_135.mlir", 8], ["Dialect/Tensor/canonicalize_42.mlir", 8], ["Dialect/Tensor/canonicalize_33.mlir", 8], ["Dialect/Vector/canonicalize_3.mlir", 8], ["Dialect/Affine/canonicalize_62.mlir", 8], ["Dialect/Tensor/canonicalize_98.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_7.mlir", 8], ["Dialect/Tosa/constant-op-fold_2.mlir", 8], ["Dialect/Tensor/canonicalize_51.mlir", 8], ["Dialect/Tensor/canonicalize_44.mlir", 8], ["Transforms/canonicalize_10.mlir", 8], ["Dialect/Shape/canonicalize_104.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_52.mlir", 8], ["Conversion/AsyncToLLVM/convert-to-llvm_0.mlir", 8], ["Dialect/Affine/canonicalize_9.mlir", 8], ["Dialect/Shape/canonicalize_19.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_133.mlir", 8], ["Dialect/Shape/canonicalize_84.mlir", 8], ["Dialect/Shape/canonicalize_93.mlir", 8], ["Dialect/Affine/simplify-structures_8.mlir", 8], ["Dialect/Vector/canonicalize_93.mlir", 8], ["Dialect/Bufferization/canonicalize_1.mlir", 8], ["Dialect/Arith/canonicalize_44.mlir", 8], ["Dialect/Tensor/canonicalize_43.mlir", 8], ["Dialect/Tensor/canonicalize_96.mlir", 8], ["Dialect/MemRef/canonicalize_21.mlir", 8], ["Dialect/Vector/vector-transfer-to-vector-load-store_10.mlir", 8], ["Dialect/Vector/canonicalize_55.mlir", 8], ["Dialect/Bufferization/canonicalize_3.mlir", 8], ["Dialect/Linalg/one-shot-bufferize_4.mlir", 8], ["Dialect/Vector/canonicalize_16.mlir", 8], ["Dialect/Tosa/constant-op-fold_9.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_14.mlir", 8], ["Dialect/Tosa/constant-op-fold_16.mlir", 8], ["Conversion/ArithToSPIRV/arith-to-spirv_14.mlir", 8], ["Target/SPIRV/undef_1.mlir", 8], ["Dialect/Shape/canonicalize_14.mlir", 8], ["Dialect/MemRef/canonicalize_23.mlir", 8], ["Transforms/constant-fold_17.mlir", 8], ["Dialect/Tensor/bufferize_21.mlir", 8], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_5.mlir", 8], ["IR/attribute_37.mlir", 8], ["Dialect/Bufferization/canonicalize_0.mlir", 8], ["Dialect/Vector/vector-transfer-flatten_3.mlir", 8], ["Transforms/test-symbol-privatize.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_124.mlir", 8], ["Dialect/SPIRV/Transforms/canonicalize_8.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_128.mlir", 8], ["Dialect/OpenACC/canonicalize_2.mlir", 8], ["Transforms/test-pattern-selective-replacement_0.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_122.mlir", 8], ["mlir-tblgen/types_30.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_138.mlir", 8], ["Dialect/Affine/SuperVectorize/compose_maps_11.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_15.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_16.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_48.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_132.mlir", 8], ["Dialect/Vector/vector-transfer-to-vector-load-store_13.mlir", 8], ["Dialect/Bufferization/Transforms/tensor-copy-insertion_2.mlir", 8], ["Dialect/Vector/canonicalize_54.mlir", 8], ["Dialect/Shape/canonicalize_15.mlir", 8], ["Dialect/Vector/canonicalize_1.mlir", 8], ["Dialect/Shape/canonicalize_28.mlir", 8], ["Dialect/SPIRV/Transforms/abi-interface-opencl.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_134.mlir", 8], ["Dialect/Tosa/constant-op-fold_19.mlir", 8], ["Dialect/Shape/canonicalize_86.mlir", 8], ["Dialect/Vector/canonicalize_41.mlir", 8], ["Dialect/Tensor/canonicalize_18.mlir", 8], ["Dialect/Shape/canonicalize_106.mlir", 8], ["Dialect/Shape/canonicalize_100.mlir", 8], ["Dialect/Tensor/canonicalize_80.mlir", 8], ["Dialect/Affine/canonicalize_51.mlir", 8], ["Dialect/Affine/canonicalize_11.mlir", 8], ["Dialect/Linalg/drop-unit-extent-dims_9.mlir", 8], ["Dialect/Tensor/canonicalize_45.mlir", 8], ["Dialect/MemRef/canonicalize_43.mlir", 8], ["Transforms/canonicalize_13.mlir", 8], ["Dialect/Vector/canonicalize_38.mlir", 8], ["Dialect/PDLInterp/ops_4.mlir", 8], ["Conversion/ShapeToStandard/shape-to-standard_0.mlir", 8], ["Conversion/GPUToROCDL/gpu-to-rocdl_21.mlir", 8], ["Dialect/Shape/canonicalize_89.mlir", 8], ["Dialect/Tensor/canonicalize_38.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_11.mlir", 8], ["Dialect/MemRef/canonicalize_25.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize_0.mlir", 8], ["Dialect/SPIRV/Transforms/canonicalize_19.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_55.mlir", 8], ["Dialect/Tensor/canonicalize_47.mlir", 8], ["Dialect/Tensor/canonicalize_57.mlir", 8], ["Dialect/Tosa/constant-op-fold_15.mlir", 8], ["Target/LLVMIR/openmp-llvm_49.mlir", 8], ["Dialect/Shape/canonicalize_48.mlir", 8], ["Transforms/test-symbol-dce_4.mlir", 8], ["Dialect/Arith/canonicalize_15.mlir", 8], ["Dialect/Tensor/fold-constant-extract-slice_0.mlir", 8], ["Dialect/Vector/vector-reduce-to-contract_9.mlir", 8], ["Dialect/Vector/vector-reduce-to-contract_8.mlir", 8], ["Conversion/OpenMPToLLVM/convert-to-llvmir_4.mlir", 8], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_13.mlir", 8], ["Dialect/Tensor/bufferize_28.mlir", 8], ["Dialect/Vector/bufferize_2.mlir", 8], ["Dialect/Tensor/canonicalize_58.mlir", 8], ["Dialect/Tensor/extract-slice-from-collapse-shape_4.mlir", 8], ["Dialect/Vector/canonicalize_106.mlir", 8], ["mlir-tblgen/types_50.mlir", 8], ["Dialect/Vector/canonicalize_32.mlir", 8], ["Dialect/Vector/canonicalize_5.mlir", 8], ["Dialect/MemRef/fold-memref-alias-ops_13.mlir", 8], ["Dialect/Vector/canonicalize_53.mlir", 8], ["Conversion/VectorToSPIRV/vector-to-spirv_2.mlir", 8], ["Dialect/Vector/vector-transfer-to-vector-load-store_11.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_1.mlir", 8], ["Dialect/Vector/canonicalize_82.mlir", 8], ["Dialect/Affine/canonicalize_14.mlir", 8], ["Dialect/Bufferization/Transforms/finalizing-bufferize_4.mlir", 8], ["Dialect/Tensor/canonicalize_52.mlir", 8], ["Conversion/ShapeToStandard/shape-to-standard_1.mlir", 8], ["Dialect/Tensor/bufferize_27.mlir", 8], ["Dialect/Shape/canonicalize_9.mlir", 8], ["Dialect/SPIRV/IR/control-flow-ops_1.mlir", 8], ["IR/dynamic_4.mlir", 8], ["Dialect/MemRef/canonicalize_29.mlir", 8], ["Dialect/Shape/canonicalize_7.mlir", 8], ["Dialect/SPIRV/Transforms/canonicalize_23.mlir", 8], ["Dialect/MemRef/canonicalize_28.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_18.mlir", 8], ["Dialect/Tensor/fold-consecutive-insert-extract-slice_2.mlir", 8], ["Dialect/Tensor/canonicalize_60.mlir", 8], ["Dialect/Tensor/fold-consecutive-insert-extract-slice_3.mlir", 8], ["Dialect/Tensor/canonicalize_95.mlir", 8], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_8.mlir", 8], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_2.mlir", 8], ["Conversion/VectorToSCF/unrolled-tensor-transfer-ops_0.mlir", 8], ["Dialect/Tosa/constant-op-fold_18.mlir", 8], ["Dialect/OpenACC/canonicalize_4.mlir", 8], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_2.mlir", 8], ["Dialect/Shape/canonicalize_33.mlir", 8], ["Dialect/Tensor/bufferize_25.mlir", 8], ["Dialect/Tensor/canonicalize_53.mlir", 8], ["Dialect/Tensor/canonicalize_3.mlir", 8], ["Dialect/Tosa/constant-op-fold_10.mlir", 8], ["Dialect/Tensor/canonicalize_41.mlir", 8], ["Dialect/Tensor/canonicalize_2.mlir", 8], ["Dialect/Affine/canonicalize_50.mlir", 8], ["Dialect/Tensor/fold-consecutive-insert-extract-slice_0.mlir", 8], ["Dialect/Shape/canonicalize_80.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_36.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_33.mlir", 8], ["Dialect/Shape/canonicalize_73.mlir", 8], ["Dialect/SPIRV/IR/structure-ops_57.mlir", 8], ["Dialect/Shape/canonicalize_6.mlir", 8], ["Dialect/Shape/canonicalize_32.mlir", 8], ["Dialect/Shape/canonicalize_87.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_21.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_125.mlir", 8], ["Dialect/SPIRV/IR/non-uniform-ops_4.mlir", 8], ["Conversion/ShapeToStandard/shape-to-standard_6.mlir", 8], ["Dialect/MemRef/canonicalize_44.mlir", 8], ["Target/SPIRV/global-variable_0.mlir", 8], ["Dialect/Shape/canonicalize_27.mlir", 8], ["Dialect/Vector/vector-transfer-flatten_5.mlir", 8], ["Dialect/Vector/canonicalize_36.mlir", 8], ["Dialect/Tosa/constant-op-fold_6.mlir", 8], ["Dialect/Vector/canonicalize_42.mlir", 8], ["Dialect/Vector/canonicalize_4.mlir", 8], ["Dialect/Tosa/constant-op-fold_20.mlir", 8], ["Dialect/SPIRV/Transforms/abi-interface.mlir", 8], ["Dialect/Bufferization/Transforms/finalizing-bufferize_3.mlir", 8], ["Dialect/Shape/canonicalize_41.mlir", 8], ["Dialect/SPIRV/IR/types_15.mlir", 8], ["Dialect/Vector/canonicalize_52.mlir", 8], ["Dialect/Vector/vector-transfer-to-vector-load-store_12.mlir", 8], ["IR/dynamic_0.mlir", 8], ["Analysis/test-foo-analysis_2.mlir", 8], ["Dialect/Tensor/fold-constant-extract-slice_2.mlir", 8], ["Transforms/constant-fold_12.mlir", 8], ["Transforms/compose-subview_0.mlir", 8], ["Dialect/Tensor/canonicalize_49.mlir", 8], ["Transforms/test-canonicalize-filter.mlir", 8], ["Dialect/Shape/canonicalize_82.mlir", 8], ["Conversion/ArithToSPIRV/arith-to-spirv_6.mlir", 8], ["Dialect/Vector/canonicalize_51.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_28.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_38.mlir", 8], ["Dialect/Bufferization/Transforms/buffer-deallocation_35.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_17.mlir", 8], ["Dialect/Arith/canonicalize_42.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_45.mlir", 8], ["Dialect/SPIRV/Transforms/canonicalize_6.mlir", 8], ["Dialect/Tensor/canonicalize_56.mlir", 8], ["Dialect/SPIRV/IR/types_20.mlir", 8], ["Dialect/Affine/ops_4.mlir", 8], ["Dialect/MemRef/canonicalize_27.mlir", 8], ["Dialect/Tosa/constant-op-fold_14.mlir", 8], ["Dialect/Vector/canonicalize_108.mlir", 8], ["Dialect/Bufferization/canonicalize_4.mlir", 8], ["Dialect/Bufferization/Transforms/finalizing-bufferize_5.mlir", 8], ["mlir-tblgen/return-types_4.mlir", 8], ["Dialect/Affine/canonicalize_49.mlir", 8], ["Dialect/Shape/canonicalize_29.mlir", 8], ["Dialect/Tensor/fold-consecutive-insert-extract-slice_5.mlir", 8], ["Dialect/Tosa/tosa-decompose-transpose-conv_3.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_3.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_16.mlir", 8], ["Dialect/Tosa/constant-op-fold_22.mlir", 8], ["Transforms/constant-fold_28.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_37.mlir", 8], ["Dialect/MemRef/fold-memref-alias-ops_15.mlir", 8], ["Dialect/SPIRV/IR/structure-ops_63.mlir", 8], ["Dialect/Tosa/constant-op-fold_5.mlir", 8], ["Dialect/MemRef/simplify-extract-strided-metadata_17.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_38.mlir", 8], ["Dialect/Affine/ops_7.mlir", 8], ["Dialect/MemRef/fold-memref-alias-ops_7.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_30.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_19.mlir", 8], ["Dialect/Shape/canonicalize_70.mlir", 8], ["Dialect/Tensor/extract-slice-from-collapse-shape_5.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_39.mlir", 8], ["mlir-tblgen/types_37.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_120.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_131.mlir", 8], ["Dialect/Tensor/canonicalize_84.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_29.mlir", 8], ["Dialect/Vector/canonicalize_48.mlir", 8], ["Dialect/Shape/canonicalize_69.mlir", 8], ["Dialect/Shape/canonicalize_38.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/basic_3.mlir", 8], ["Conversion/VectorToSPIRV/vector-to-spirv_12.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize_7.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_8.mlir", 8], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_7.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize_2.mlir", 8], ["Dialect/Tensor/fold-consecutive-insert-extract-slice_1.mlir", 8], ["Dialect/Vector/vector-reduce-to-contract_10.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_4.mlir", 8], ["Dialect/Affine/canonicalize_61.mlir", 8], ["Dialect/Shape/canonicalize_36.mlir", 8], ["Dialect/Shape/canonicalize_83.mlir", 8], ["Dialect/Vector/canonicalize_91.mlir", 8], ["Dialect/Shape/canonicalize_58.mlir", 8], ["Pass/pipeline-stats.mlir", 8], ["Dialect/Vector/canonicalize_15.mlir", 8], ["Conversion/VectorToSCF/tensor-transfer-ops_0.mlir", 8], ["Dialect/Vector/canonicalize_88.mlir", 8], ["Dialect/PDL/ops_12.mlir", 8], ["Dialect/Tosa/constant-op-fold_1.mlir", 8], ["Dialect/OpenACC/canonicalize_1.mlir", 8], ["Dialect/Shape/canonicalize_47.mlir", 8], ["Target/LLVMIR/llvmir_6.mlir", 8], ["Dialect/SPIRV/Transforms/canonicalize_20.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_105.mlir", 8], ["IR/operation-equality_4.mlir", 8], ["Dialect/Tensor/extract-slice-from-collapse-shape_3.mlir", 8], ["Conversion/ArithToSPIRV/arith-to-spirv_5.mlir", 8], ["Dialect/Affine/canonicalize_56.mlir", 8], ["Dialect/Tensor/one-shot-bufferize_4.mlir", 8], ["Dialect/Shape/canonicalize_22.mlir", 8], ["Dialect/Shape/canonicalize_72.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_32.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_13.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/basic_2.mlir", 8], ["Dialect/Arith/bufferize_0.mlir", 8], ["Dialect/Vector/vector-reduce-to-contract_7.mlir", 8], ["Dialect/Bufferization/Transforms/finalizing-bufferize_2.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_9.mlir", 8], ["Conversion/GPUToSPIRV/entry-point.mlir", 8], ["Dialect/Tensor/extract-slice-from-collapse-shape_1.mlir", 8], ["Dialect/Tensor/fold-constant-extract-slice_1.mlir", 8], ["Dialect/Affine/canonicalize_55.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-bufferize-memory-space-invalid_1.mlir", 8], ["Dialect/Affine/simplify-structures_2.mlir", 8], ["Pass/run-reproducer.mlir", 8], ["Dialect/OpenMP/canonicalize_6.mlir", 8], ["Dialect/Tosa/constant-op-fold_11.mlir", 8], ["Dialect/Tensor/canonicalize_55.mlir", 8], ["Conversion/MemRefToLLVM/memref-to-llvm_13.mlir", 8], ["Dialect/Tensor/extract-slice-from-collapse-shape_0.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_12.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_20.mlir", 8], ["Dialect/Tensor/bufferize_24.mlir", 8], ["Dialect/Shape/canonicalize_18.mlir", 8], ["Dialect/Vector/canonicalize_43.mlir", 8], ["Dialect/MemRef/canonicalize_24.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_123.mlir", 8], ["Dialect/Affine/canonicalize_48.mlir", 8], ["Dialect/Bufferization/Transforms/finalizing-bufferize_6.mlir", 8], ["Dialect/LLVMIR/dynamic-gep-index.mlir", 8], ["Transforms/constant-fold_6.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/basic_1.mlir", 8], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_17.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_137.mlir", 8], ["Dialect/Vector/canonicalize_14.mlir", 8], ["Dialect/Tensor/canonicalize_85.mlir", 8], ["Dialect/Shape/canonicalize_105.mlir", 8], ["Conversion/GPUCommon/lower-wait-to-gpu-runtime-calls.mlir", 8], ["Dialect/Shape/canonicalize_30.mlir", 8], ["Dialect/Tensor/canonicalize_86.mlir", 8], ["Dialect/Tensor/canonicalize_1.mlir", 8], ["Dialect/Shape/canonicalize_4.mlir", 8], ["Dialect/Shape/canonicalize_8.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_22.mlir", 8], ["Dialect/Vector/canonicalize_31.mlir", 8], ["Dialect/Tosa/constant-op-fold_3.mlir", 8], ["Dialect/Tensor/canonicalize_50.mlir", 8], ["Dialect/Vector/canonicalize_83.mlir", 8], ["Dialect/LLVMIR/layout_11.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_27.mlir", 8], ["Dialect/Shape/canonicalize_88.mlir", 8], ["Dialect/Vector/canonicalize_34.mlir", 8], ["Dialect/OpenACC/canonicalize_5.mlir", 8], ["Dialect/Vector/vector-transfer-to-vector-load-store_1.mlir", 8], ["Dialect/Vector/canonicalize_40.mlir", 8], ["Conversion/ArithToSPIRV/arith-to-spirv_21.mlir", 8], ["Dialect/Tosa/constant-op-fold_40.mlir", 8], ["Dialect/MemRef/canonicalize_0.mlir", 8], ["Transforms/canonicalize-dce_2.mlir", 8], ["Dialect/Tensor/canonicalize_4.mlir", 8], ["Dialect/Bufferization/canonicalize_2.mlir", 8], ["Conversion/VectorToSPIRV/vector-to-spirv_10.mlir", 8], ["Dialect/Tosa/constant-op-fold_21.mlir", 8], ["Dialect/OpenACC/canonicalize_3.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_103.mlir", 8], ["Dialect/MemRef/canonicalize_1.mlir", 8], ["Dialect/Tosa/tosa-infer-shapes_10.mlir", 8], ["Dialect/Bufferization/canonicalize_13.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_40.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_29.mlir", 8], ["Dialect/Tensor/canonicalize_59.mlir", 8], ["Conversion/GPUToNVVM/gpu-to-nvvm_25.mlir", 8], ["Dialect/Shape/canonicalize_31.mlir", 8], ["Dialect/OpenACC/canonicalize_0.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_127.mlir", 8], ["Dialect/Tensor/canonicalize_37.mlir", 8], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_1.mlir", 8], ["Dialect/MemRef/canonicalize_38.mlir", 8], ["Dialect/Shape/canonicalize_71.mlir", 8], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_1.mlir", 8], ["Dialect/Tensor/bufferize_26.mlir", 8], ["mlir-tblgen/op-derived-attribute.mlir", 8], ["Dialect/Affine/load-store_10.mlir", 8], ["Dialect/Shape/canonicalize_79.mlir", 8], ["Conversion/FuncToLLVM/func-to-llvm_5.mlir", 8], ["Dialect/Arith/one-shot-bufferize-memory-space-invalid_1.mlir", 8], ["Dialect/Tosa/constant-op-fold_8.mlir", 8], ["Dialect/Shape/canonicalize_5.mlir", 8], ["Dialect/Tosa/constant-op-fold_13.mlir", 8], ["Dialect/Tensor/fold-consecutive-insert-extract-slice_4.mlir", 8], ["Transforms/canonicalize_7.mlir", 8], ["Transforms/canonicalize_8.mlir", 8], ["Dialect/Affine/canonicalize_60.mlir", 8], ["Dialect/Arith/canonicalize_45.mlir", 8], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_7.mlir", 8], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_9.mlir", 8], ["IR/generic-block-visitors-interrupt_0.mlir", 8], ["Dialect/PDL/ops_2.mlir", 8], ["Dialect/Affine/canonicalize_54.mlir", 8], ["Dialect/Shape/canonicalize_57.mlir", 8], ["Dialect/Vector/vector-transfer-flatten_1.mlir", 8], ["Conversion/VectorToLLVM/vector-to-llvm_121.mlir", 8], ["Conversion/VectorToSPIRV/vector-to-spirv_3.mlir", 8], ["Dialect/SPIRV/IR/cooperative-matrix-ops_2.mlir", 8], ["Dialect/Shape/canonicalize_85.mlir", 8], ["Dialect/MemRef/canonicalize_42.mlir", 8], ["Dialect/Affine/SuperVectorize/compose_maps_10.mlir", 8], ["Conversion/VectorToSPIRV/vector-to-spirv_11.mlir", 8], ["Dialect/Arith/canonicalize_43.mlir", 8], ["Conversion/TosaToLinalg/tosa-to-linalg_35.mlir", 8], ["Dialect/PDL/ops_10.mlir", 8], ["Dialect/Vector/vector-transfer-drop-unit-dims-patterns_1.mlir", 8], ["Dialect/SPIRV/Transforms/layout-decoration_3.mlir", 9], ["Dialect/Tensor/canonicalize_13.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_11.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_27.mlir", 9], ["Dialect/Arith/one-shot-bufferize-memory-space-invalid_0.mlir", 9], ["mlir-tblgen/types_18.mlir", 9], ["IR/traits_60.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize_18.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_6.mlir", 9], ["mlir-tblgen/types_47.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-bufferize_1.mlir", 9], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_14.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_4.mlir", 9], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_4.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_3.mlir", 9], ["Conversion/GPUToROCDL/gpu-to-rocdl_2.mlir", 9], ["Dialect/Affine/canonicalize_53.mlir", 9], ["Dialect/Affine/SuperVectorize/compose_maps_8.mlir", 9], ["Dialect/Linalg/one-shot-bufferize_12.mlir", 9], ["Conversion/MemRefToLLVM/memref-to-llvm_9.mlir", 9], ["Dialect/LLVMIR/layout_6.mlir", 9], ["Dialect/Vector/vector-transfer-flatten_6.mlir", 9], ["Dialect/Shape/canonicalize_11.mlir", 9], ["Conversion/VectorToLLVM/vector-to-llvm_129.mlir", 9], ["Dialect/Vector/canonicalize_17.mlir", 9], ["Conversion/GPUToROCDL/memref_0.mlir", 9], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_8.mlir", 9], ["Transforms/test-legalizer_6.mlir", 9], ["mlir-tblgen/types_35.mlir", 9], ["Target/SPIRV/execution-mode.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_6.mlir", 9], ["mlir-tblgen/types_33.mlir", 9], ["Dialect/Tensor/canonicalize_0.mlir", 9], ["Conversion/TosaToLinalg/tosa-to-linalg_51.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_9.mlir", 9], ["Dialect/MemRef/canonicalize_5.mlir", 9], ["Dialect/Tensor/canonicalize_11.mlir", 9], ["Conversion/GPUToSPIRV/gpu-to-spirv_3.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_11.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_6.mlir", 9], ["Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space-invalid_0.mlir", 9], ["Dialect/Shape/canonicalize_53.mlir", 9], ["Conversion/OpenACCToLLVM/convert-data-operands-to-llvmir_19.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_3.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize_0.mlir", 9], ["IR/traits_59.mlir", 9], ["Transforms/canonicalize-dce_3.mlir", 9], ["Dialect/Affine/canonicalize_13.mlir", 9], ["Dialect/Tosa/tosa-infer-shapes_23.mlir", 9], ["Dialect/Shape/canonicalize_56.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_4.mlir", 9], ["Target/LLVMIR/llvmir_5.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_10.mlir", 9], ["Dialect/Shape/canonicalize_54.mlir", 9], ["Dialect/Tensor/resolve-shaped-type-result-dims_4.mlir", 9], ["Dialect/Affine/canonicalize_52.mlir", 9], ["Dialect/Vector/canonicalize_109.mlir", 9], ["mlir-tblgen/types_24.mlir", 9], ["Dialect/Affine/SuperVectorize/compose_maps_9.mlir", 9], ["Dialect/Tensor/canonicalize_6.mlir", 9], ["Dialect/Affine/SuperVectorize/compose_maps_6.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_22.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_12.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_11.mlir", 9], ["Dialect/MemRef/canonicalize_7.mlir", 9], ["Dialect/Tensor/canonicalize_12.mlir", 9], ["Target/SPIRV/entry-point_0.mlir", 9], ["Dialect/Shape/canonicalize_77.mlir", 9], ["Transforms/test-legalize-type-conversion_8.mlir", 9], ["Dialect/Linalg/resolve-shaped-type-result-dims_1.mlir", 9], ["Dialect/Tensor/resolve-shaped-type-result-dims_5.mlir", 9], ["Conversion/GPUToNVVM/gpu-to-nvvm_5.mlir", 9], ["Dialect/Vector/vector-transfer-collapse-inner-most-dims_1.mlir", 9], ["mlir-tblgen/types_45.mlir", 9], ["Dialect/MemRef/canonicalize_39.mlir", 9], ["Dialect/Vector/vector-transfer-unroll_3.mlir", 9], ["Dialect/Tosa/tosa-infer-shapes_7.mlir", 9], ["Dialect/MemRef/canonicalize_10.mlir", 9], ["Conversion/VectorToSCF/vector-to-scf-mask-and-permutation-map_0.mlir", 9], ["Dialect/Arith/canonicalize_7.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_8.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_9.mlir", 9], ["Dialect/Tensor/canonicalize_39.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_5.mlir", 9], ["Dialect/MemRef/canonicalize_15.mlir", 9], ["Dialect/SPIRV/IR/asm-op-interface_1.mlir", 9], ["Dialect/Vector/canonicalize_92.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_4.mlir", 9], ["Dialect/PDL/ops_11.mlir", 9], ["Target/SPIRV/memory-ops_4.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_7.mlir", 9], ["Dialect/Affine/canonicalize_12.mlir", 9], ["Dialect/Shape/canonicalize_60.mlir", 9], ["Dialect/Tosa/tosa-infer-shapes_22.mlir", 9], ["Dialect/Vector/canonicalize_50.mlir", 9], ["Dialect/Tensor/canonicalize_48.mlir", 9], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_20.mlir", 9], ["Dialect/Vector/canonicalize_74.mlir", 9], ["Conversion/VectorToLLVM/vector-to-llvm_102.mlir", 9], ["Conversion/VectorToSCF/unrolled-vector-to-loops_2.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_17.mlir", 9], ["Conversion/GPUToSPIRV/builtins_16.mlir", 9], ["Dialect/Shape/canonicalize_42.mlir", 9], ["Target/SPIRV/array_0.mlir", 9], ["Dialect/Vector/vector-transfer-unroll_4.mlir", 9], ["Conversion/GPUCommon/lower-memcpy-to-gpu-runtime-calls.mlir", 9], ["Dialect/Tensor/canonicalize_82.mlir", 9], ["Conversion/VectorToSCF/vector-to-scf_0.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_2.mlir", 9], ["Dialect/Vector/canonicalize_73.mlir", 9], ["Dialect/Vector/vector-transfer-unroll_2.mlir", 9], ["Dialect/PDL/canonicalize.mlir", 9], ["Analysis/test-liveness_1.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_2.mlir", 9], ["Dialect/Vector/canonicalize_107.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_6.mlir", 9], ["Dialect/Vector/vector-transfer-unroll_1.mlir", 9], ["Dialect/Bufferization/canonicalize_5.mlir", 9], ["Dialect/Shape/canonicalize_17.mlir", 9], ["Transforms/test-operation-folder-commutative.mlir", 9], ["Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_1.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_7.mlir", 9], ["Dialect/Tensor/canonicalize_90.mlir", 9], ["Dialect/Affine/SuperVectorize/compose_maps_7.mlir", 9], ["Conversion/GPUToSPIRV/builtins_8.mlir", 9], ["Conversion/GPUToSPIRV/gpu-to-spirv_1.mlir", 9], ["Dialect/Vector/canonicalize_99.mlir", 9], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_12.mlir", 9], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_21.mlir", 9], ["Dialect/GPU/canonicalize_1.mlir", 9], ["Dialect/Tensor/canonicalize_89.mlir", 9], ["Dialect/Shape/canonicalize_112.mlir", 9], ["Dialect/Shape/canonicalize_40.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_14.mlir", 9], ["Dialect/SPIRV/IR/structure-ops_47.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_10.mlir", 9], ["Dialect/Shape/outline-shape-computation_3.mlir", 9], ["Dialect/Affine/canonicalize_47.mlir", 9], ["IR/test-clone_0.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_3.mlir", 9], ["Dialect/MemRef/canonicalize_6.mlir", 9], ["Dialect/Affine/canonicalize_15.mlir", 9], ["Dialect/Tensor/resolve-shaped-type-result-dims_2.mlir", 9], ["Dialect/Shape/canonicalize_78.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_7.mlir", 9], ["Dialect/Vector/vector-transfer-to-vector-load-store_4.mlir", 9], ["Dialect/Affine/simplify-structures_6.mlir", 9], ["Dialect/Vector/vector-transfer-collapse-inner-most-dims_0.mlir", 9], ["Dialect/Tensor/canonicalize_91.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_5.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_5.mlir", 9], ["Integration/Dialect/Vector/CPU/X86Vector/test-rsqrt.mlir", 9], ["Dialect/Transform/expensive-checks_3.mlir", 9], ["Dialect/Shape/canonicalize_109.mlir", 9], ["Dialect/Tensor/canonicalize_7.mlir", 9], ["IR/traits_41.mlir", 9], ["IR/test-side-effects.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_4.mlir", 9], ["Transforms/sccp-callgraph_10.mlir", 9], ["Dialect/Shape/canonicalize_55.mlir", 9], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_0.mlir", 9], ["Dialect/Vector/canonicalize_110.mlir", 9], ["Dialect/Affine/canonicalize_46.mlir", 9], ["Conversion/VectorToLLVM/vector-to-llvm_130.mlir", 9], ["Dialect/Affine/canonicalize_10.mlir", 9], ["Conversion/VectorToLLVM/vector-to-llvm_104.mlir", 9], ["Dialect/Affine/canonicalize_6.mlir", 9], ["Dialect/SPIRV/IR/control-flow-ops_13.mlir", 9], ["Conversion/VectorToLLVM/vector-to-llvm_106.mlir", 9], ["Dialect/Vector/canonicalize_49.mlir", 9], ["IR/traits_32.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_14.mlir", 9], ["IR/traits_31.mlir", 9], ["Conversion/GPUToSPIRV/gpu-to-spirv_4.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_5.mlir", 9], ["Dialect/Shape/canonicalize_92.mlir", 9], ["Dialect/MemRef/fold-memref-alias-ops_9.mlir", 9], ["Conversion/VectorToSCF/unrolled-vector-to-loops_1.mlir", 9], ["Dialect/Tensor/canonicalize_9.mlir", 9], ["Conversion/GPUToSPIRV/builtins_9.mlir", 9], ["Dialect/Shape/canonicalize_35.mlir", 9], ["Dialect/Affine/simplify-structures_7.mlir", 9], ["Conversion/TosaToLinalg/tosa-to-linalg_53.mlir", 9], ["Dialect/Shape/canonicalize_10.mlir", 9], ["Dialect/Vector/vector-transfer-flatten_4.mlir", 9], ["Dialect/Shape/canonicalize_63.mlir", 9], ["Dialect/MemRef/canonicalize_49.mlir", 9], ["Dialect/Vector/vector-transfer-flatten_7.mlir", 9], ["Conversion/MemRefToSPIRV/map-storage-class_3.mlir", 9], ["Dialect/Vector/canonicalize_72.mlir", 9], ["Dialect/SPIRV/Transforms/canonicalize_21.mlir", 9], ["Dialect/Vector/vector-transfer-flatten_0.mlir", 9], ["Conversion/TosaToLinalg/tosa-to-linalg_17.mlir", 9], ["Dialect/Vector/vector-reduce-to-contract_17.mlir", 9], ["Transforms/test-legalizer_5.mlir", 9], ["Conversion/VectorToLLVM/vector-to-llvm_101.mlir", 9], ["Dialect/Tensor/canonicalize_8.mlir", 9], ["Dialect/Vector/vector-transfer-drop-unit-dims-patterns_0.mlir", 9], ["Conversion/GPUCommon/lower-memset-to-gpu-runtime-calls.mlir", 9], ["Conversion/TosaToLinalg/tosa-to-linalg_47.mlir", 9], ["Transforms/compose-subview_1.mlir", 9], ["IR/dense-elements-hex_0.mlir", 9], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_8.mlir", 9], ["Conversion/VectorToSCF/unrolled-vector-to-loops_0.mlir", 9], ["Dialect/Arith/canonicalize_16.mlir", 9], ["Dialect/Vector/canonicalize_84.mlir", 9], ["Dialect/Tosa/tosa-infer-shapes_1.mlir", 9], ["Dialect/Bufferization/Transforms/tensor-copy-insertion-memory-space_0.mlir", 9], ["Transforms/test-legalize-target-materialization-no-uses.mlir", 9], ["Dialect/Tensor/resolve-shaped-type-result-dims_3.mlir", 9], ["Dialect/PDLInterp/ops_2.mlir", 10], ["Dialect/Linalg/canonicalize_16.mlir", 10], ["Dialect/GPU/promotion_1.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_2.mlir", 10], ["Dialect/Shape/canonicalize_46.mlir", 10], ["Dialect/Tensor/canonicalize_24.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_11.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_5.mlir", 10], ["Dialect/Vector/vector-warp-distribute_21.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_7.mlir", 10], ["Dialect/Affine/canonicalize_36.mlir", 10], ["IR/generic-visitors-interrupt_1.mlir", 10], ["Dialect/Vector/vector-warp-distribute_4.mlir", 10], ["Target/SPIRV/memory-ops_3.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_25.mlir", 10], ["IR/operation-equality_11.mlir", 10], ["IR/test-symbol-rauw_0.mlir", 10], ["Dialect/OpenMP/canonicalize_7.mlir", 10], ["Dialect/Linalg/fold-unit-trip-loops_3.mlir", 10], ["Dialect/Affine/canonicalize_40.mlir", 10], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_3.mlir", 10], ["Interfaces/TilingInterface/tile-pad-using-interface_0.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_4.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_0.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_15.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_9.mlir", 10], ["Dialect/Shape/canonicalize_44.mlir", 10], ["Target/SPIRV/memory-ops_1.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_11.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_4.mlir", 10], ["Transforms/compose-subview_3.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_4.mlir", 10], ["Dialect/SPIRV/IR/control-flow-ops_4.mlir", 10], ["Dialect/Shape/canonicalize_61.mlir", 10], ["Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm.mlir", 10], ["Dialect/Linalg/generalize-named-polymorphic-ops_29.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_9.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_2.mlir", 10], ["Conversion/FuncToLLVM/convert-argattrs.mlir", 10], ["Dialect/Arith/one-shot-bufferize_0.mlir", 10], ["Dialect/Linalg/generalize-named-ops_8.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_0.mlir", 10], ["Conversion/MathToLLVM/math-to-llvm_0.mlir", 10], ["Dialect/SPIRV/IR/memory-ops_41.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_20.mlir", 10], ["Dialect/Affine/canonicalize_19.mlir", 10], ["IR/operation-equality_8.mlir", 10], ["Dialect/Affine/ops_6.mlir", 10], ["Dialect/Transform/expensive-checks_2.mlir", 10], ["Dialect/Tensor/canonicalize_19.mlir", 10], ["Conversion/GPUToNVVM/wmma-ops-to-nvvm_4.mlir", 10], ["Dialect/SCF/canonicalize_8.mlir", 10], ["Target/LLVMIR/llvmir_10.mlir", 10], ["Dialect/Linalg/parallel-loops_1.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_11.mlir", 10], ["Dialect/SPIRV/IR/memory-ops_40.mlir", 10], ["Transforms/test-merge-blocks_1.mlir", 10], ["Dialect/MemRef/canonicalize_3.mlir", 10], ["Dialect/SPIRV/IR/control-flow-ops_6.mlir", 10], ["IR/traits_10.mlir", 10], ["Dialect/PDL/ops_6.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_24.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-bufferize_5.mlir", 10], ["Dialect/Vector/vector-warp-distribute_7.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_10.mlir", 10], ["IR/print-attr-type-aliases.mlir", 10], ["Transforms/test-legalizer_3.mlir", 10], ["Dialect/Affine/canonicalize_35.mlir", 10], ["mlir-tblgen/testdialect-attrdefs.mlir", 10], ["Transforms/test-legalize-type-conversion_9.mlir", 10], ["Dialect/Linalg/tile-pad-tensor-op_2.mlir", 10], ["Dialect/Linalg/fusion-elementwise-ops_24.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_4.mlir", 10], ["Conversion/NVGPUToNVVM/nvgpu-to-nvvm_10.mlir", 10], ["Transforms/compose-subview_2.mlir", 10], ["Interfaces/TilingInterface/tile-pad-using-interface_2.mlir", 10], ["Dialect/SparseTensor/invalid_45.mlir", 10], ["Conversion/GPUToNVVM/gpu-to-nvvm_1.mlir", 10], ["Target/LLVMIR/llvmir_12.mlir", 10], ["Dialect/Linalg/tile-pad-tensor-op_0.mlir", 10], ["Dialect/Linalg/fold-unit-trip-loops_2.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_7.mlir", 10], ["Dialect/Shape/canonicalize_64.mlir", 10], ["Dialect/Shape/canonicalize_59.mlir", 10], ["Dialect/Shape/canonicalize_76.mlir", 10], ["Dialect/Complex/attribute_0.mlir", 10], ["Dialect/Tensor/bufferize_29.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_23.mlir", 10], ["Interfaces/TilingInterface/tile-pad-using-interface_4.mlir", 10], ["Transforms/canonicalize-dce_9.mlir", 10], ["Dialect/GPU/promotion_0.mlir", 10], ["Transforms/test-legalizer-analysis.mlir", 10], ["Conversion/TosaToLinalg/tosa-to-linalg_16.mlir", 10], ["mlir-tblgen/types_41.mlir", 10], ["Dialect/SparseTensor/invalid_46.mlir", 10], ["Dialect/PDL/ops_7.mlir", 10], ["Target/LLVMIR/openmp-llvm_40.mlir", 10], ["Dialect/Tensor/one-shot-bufferize_0.mlir", 10], ["Conversion/GPUToROCDL/gpu-to-rocdl_1.mlir", 10], ["Dialect/PDL/ops_9.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_27.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_15.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_8.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_5.mlir", 10], ["Transforms/sccp-callgraph_9.mlir", 10], ["Dialect/Transform/transform-state-extension_1.mlir", 10], ["Dialect/Shape/canonicalize_34.mlir", 10], ["Target/LLVMIR/amx.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_26.mlir", 10], ["IR/operation-equality_10.mlir", 10], ["Dialect/LLVMIR/layout_5.mlir", 10], ["IR/operation-equality_9.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_6.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_5.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_22.mlir", 10], ["Dialect/SCF/one-shot-bufferize_8.mlir", 10], ["Conversion/MemRefToLLVM/memref-to-llvm_28.mlir", 10], ["Dialect/Vector/vector-transfer-to-vector-load-store_0.mlir", 10], ["Dialect/Shape/canonicalize_45.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_7.mlir", 10], ["Dialect/Vector/canonicalize_75.mlir", 10], ["Dialect/MemRef/canonicalize_4.mlir", 10], ["Dialect/Affine/canonicalize_37.mlir", 10], ["Dialect/Shape/canonicalize_62.mlir", 10], ["Dialect/Linalg/parallel-loops_2.mlir", 10], ["Dialect/Shape/canonicalize_75.mlir", 10], ["Transforms/test-legalize-type-conversion_7.mlir", 10], ["Dialect/Vector/canonicalize_87.mlir", 10], ["Dialect/Linalg/tile-pad-tensor-op_1.mlir", 10], ["Dialect/Linalg/fold-unit-trip-loops_1.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_19.mlir", 10], ["Dialect/Vector/canonicalize_65.mlir", 10], ["Conversion/GPUToNVVM/wmma-ops-to-nvvm_2.mlir", 10], ["Dialect/Affine/canonicalize_16.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_21.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_1.mlir", 10], ["Dialect/Transform/transform-state-extension_2.mlir", 10], ["Dialect/Linalg/bufferize_4.mlir", 10], ["Dialect/Linalg/one-shot-bufferize_5.mlir", 10], ["Dialect/Tensor/canonicalize_34.mlir", 10], ["Dialect/Vector/canonicalize_111.mlir", 10], ["Dialect/Vector/canonicalize_86.mlir", 10], ["Dialect/Vector/canonicalize_56.mlir", 10], ["Conversion/OpenMPToLLVM/convert-to-llvmir_1.mlir", 10], ["Dialect/Vector/vector-transfer-to-vector-load-store_15.mlir", 10], ["Dialect/Linalg/fold-unit-trip-loops_0.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_6.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_2.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_6.mlir", 10], ["Dialect/OpenMP/canonicalize_0.mlir", 10], ["IR/region_0.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_5.mlir", 10], ["Target/LLVMIR/openmp-llvm_41.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_21.mlir", 10], ["Dialect/Tensor/canonicalize_20.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_23.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_0.mlir", 10], ["Dialect/Vector/canonicalize_24.mlir", 10], ["Dialect/Tensor/canonicalize_36.mlir", 10], ["Transforms/test-legalizer-full_2.mlir", 10], ["Transforms/constant-fold_8.mlir", 10], ["Dialect/Shape/canonicalize_74.mlir", 10], ["Conversion/GPUToROCDL/gpu-to-rocdl-opencl.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_6.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_5.mlir", 10], ["Interfaces/TilingInterface/tile-pad-using-interface_1.mlir", 10], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_29.mlir", 10], ["Dialect/Vector/canonicalize_28.mlir", 10], ["Dialect/Vector/canonicalize_64.mlir", 10], ["Conversion/FuncToSPIRV/types-to-spirv_19.mlir", 10], ["Transforms/constant-fold_35.mlir", 10], ["Dialect/Tensor/canonicalize_27.mlir", 10], ["Conversion/VectorToLLVM/vector-to-llvm_71.mlir", 10], ["Dialect/Linalg/drop-unit-extent-dims_17.mlir", 10], ["Target/LLVMIR/llvmir_11.mlir", 10], ["Dialect/GPU/promotion_2.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_3.mlir", 10], ["Dialect/Shape/canonicalize_43.mlir", 10], ["Dialect/OpenMP/canonicalize_1.mlir", 10], ["Dialect/Shape/canonicalize_110.mlir", 10], ["Dialect/Bufferization/Transforms/tensor-copy-insertion_3.mlir", 10], ["Dialect/Vector/vector-transfer-collapse-inner-most-dims_3.mlir", 10], ["Dialect/SPIRV/Transforms/canonicalize_0.mlir", 10], ["Interfaces/TilingInterface/tile-pad-using-interface_5.mlir", 10], ["Dialect/SPIRV/Transforms/gl-canonicalize_10.mlir", 10], ["Analysis/test-dominance_2.mlir", 10], ["IR/attribute_42.mlir", 10], ["Dialect/Vector/canonicalize_57.mlir", 10], ["Dialect/Affine/canonicalize_38.mlir", 10], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_12.mlir", 10], ["Interfaces/TilingInterface/tile-pad-using-interface_3.mlir", 10], ["Dialect/Vector/vector-transfer-collapse-inner-most-dims_2.mlir", 10], ["Dialect/Affine/constant-fold_1.mlir", 10], ["Dialect/Affine/constant-fold_2.mlir", 10], ["Dialect/Tensor/canonicalize_25.mlir", 10], ["Dialect/Linalg/subtensor-of-padtensor_2.mlir", 11], ["Dialect/Vector/canonicalize_68.mlir", 11], ["Dialect/SCF/one-shot-bufferize_7.mlir", 11], ["Dialect/Tosa/constant-op-fold_24.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_17.mlir", 11], ["Conversion/GPUToNVVM/wmma-ops-to-nvvm_5.mlir", 11], ["Dialect/SparseTensor/sparse_perm_lower.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_9.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_8.mlir", 11], ["Dialect/SCF/canonicalize_17.mlir", 11], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_3.mlir", 11], ["Dialect/SCF/one-shot-bufferize_6.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_12.mlir", 11], ["Dialect/SparseTensor/sparse_nd.mlir", 11], ["Dialect/Linalg/named-ops_30.mlir", 11], ["Dialect/SparseTensor/sparse_transpose.mlir", 11], ["Analysis/test-foo-analysis_4.mlir", 11], ["Dialect/Async/async-to-async-runtime_6.mlir", 11], ["Conversion/SCFToGPU/parallel_loop_5.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_8.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_13.mlir", 11], ["Transforms/test-legalizer-full_4.mlir", 11], ["Dialect/Shape/canonicalize_39.mlir", 11], ["Dialect/Arith/one-shot-bufferize_1.mlir", 11], ["Dialect/Vector/vector-warp-distribute_22.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_3.mlir", 11], ["Dialect/Linalg/collapse-dim_1.mlir", 11], ["Dialect/SCF/canonicalize_9.mlir", 11], ["Dialect/Vector/canonicalize_70.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_15.mlir", 11], ["Dialect/Tensor/bufferize_10.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_10.mlir", 11], ["Dialect/Linalg/fusion-elementwise-ops_22.mlir", 11], ["Dialect/Linalg/canonicalize_5.mlir", 11], ["Dialect/Linalg/canonicalize-duplicate-inputs_0.mlir", 11], ["Dialect/Vector/canonicalize_69.mlir", 11], ["Dialect/Bufferization/Transforms/tensor-copy-insertion_4.mlir", 11], ["Dialect/SparseTensor/sparse_vector_peeled.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_2.mlir", 11], ["IR/traits_57.mlir", 11], ["Transforms/canonicalize-dce_5.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_13.mlir", 11], ["Dialect/SCF/canonicalize_16.mlir", 11], ["Dialect/Tosa/constant-op-fold_25.mlir", 11], ["Dialect/Tosa/constant-op-fold_27.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_11.mlir", 11], ["Target/SPIRV/spec-constant_1.mlir", 11], ["Dialect/Linalg/canonicalize-duplicate-inputs_1.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_10.mlir", 11], ["Dialect/Linalg/tile-indexed_0.mlir", 11], ["Dialect/Tensor/canonicalize_26.mlir", 11], ["Transforms/canonicalize-dce_8.mlir", 11], ["mlir-pdll/Integration/test-pdll.mlir", 11], ["Dialect/Vector/canonicalize_23.mlir", 11], ["Dialect/Shape/remove-shape-constraints_1.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_20.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_3.mlir", 11], ["Dialect/MemRef/canonicalize_9.mlir", 11], ["Dialect/Tensor/canonicalize_76.mlir", 11], ["Dialect/Linalg/named-ops_21.mlir", 11], ["Dialect/Shape/canonicalize_50.mlir", 11], ["mlir-reduce/dce-test.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_1.mlir", 11], ["Dialect/Linalg/named-ops_32.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_13.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_4.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_26.mlir", 11], ["Transforms/test-legalizer-full_5.mlir", 11], ["Dialect/Linalg/lower-pad-tensor_2.mlir", 11], ["Target/SPIRV/spec-constant_2.mlir", 11], ["Interfaces/TilingInterface/lower-to-loops-using-interface_3.mlir", 11], ["Conversion/SCFToGPU/parallel_loop_8.mlir", 11], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_7.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_16.mlir", 11], ["Dialect/Bufferization/Transforms/buffer-deallocation_34.mlir", 11], ["Dialect/Tensor/split-padding_1.mlir", 11], ["Dialect/Linalg/named-ops_34.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_16.mlir", 11], ["Dialect/Linalg/resolve-shaped-type-result-dims_2.mlir", 11], ["Dialect/SCF/one-shot-bufferize_9.mlir", 11], ["Dialect/SPIRV/IR/memory-ops_37.mlir", 11], ["Dialect/Linalg/named-ops_36.mlir", 11], ["Analysis/test-callgraph_1.mlir", 11], ["Conversion/SCFToGPU/parallel_loop_6.mlir", 11], ["Target/LLVMIR/openmp-llvm_43.mlir", 11], ["IR/generic-visitors-interrupt_3.mlir", 11], ["Dialect/SparseTensor/sparse_vector_3.mlir", 11], ["Dialect/Linalg/lower-pad-tensor_1.mlir", 11], ["Dialect/MemRef/canonicalize_37.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_2.mlir", 11], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_8.mlir", 11], ["Dialect/Tensor/canonicalize_32.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_25.mlir", 11], ["Conversion/LinalgToSPIRV/linalg-to-spirv_2.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_6.mlir", 11], ["Dialect/SparseTensor/sparse_vector_0.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_6.mlir", 11], ["Dialect/Vector/canonicalize_60.mlir", 11], ["Dialect/Linalg/tile-parallel.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_3.mlir", 11], ["Dialect/SPIRV/Transforms/inlining_0.mlir", 11], ["Dialect/Linalg/bufferize_0.mlir", 11], ["Dialect/SparseTensor/roundtrip_18.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_11.mlir", 11], ["Dialect/Tensor/canonicalize_68.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_23.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_19.mlir", 11], ["IR/pretty_printed_region_op_2.mlir", 11], ["Dialect/Linalg/canonicalize-duplicate-inputs_2.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_7.mlir", 11], ["Transforms/constant-fold_14.mlir", 11], ["Dialect/Linalg/one-shot-bufferize_9.mlir", 11], ["Dialect/Tosa/constant-op-fold_26.mlir", 11], ["Dialect/Tosa/constant-op-fold_29.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_11.mlir", 11], ["Dialect/Linalg/canonicalize-duplicate-inputs_3.mlir", 11], ["Dialect/OpenMP/canonicalize_2.mlir", 11], ["Dialect/SPIRV/IR/structure-ops_0.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_22.mlir", 11], ["Dialect/GPU/all-reduce.mlir", 11], ["Dialect/Linalg/named-ops_26.mlir", 11], ["IR/pretty_printed_region_op_3.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_21.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_0.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_9.mlir", 11], ["Conversion/LinalgToSPIRV/linalg-to-spirv_1.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_14.mlir", 11], ["Dialect/Tensor/canonicalize_28.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_5.mlir", 11], ["Dialect/Affine/ops_8.mlir", 11], ["Conversion/LinalgToSPIRV/linalg-to-spirv_3.mlir", 11], ["Dialect/Shape/remove-shape-constraints_2.mlir", 11], ["Dialect/Linalg/named-ops_38.mlir", 11], ["Dialect/SparseTensor/sparse_vector_1.mlir", 11], ["Dialect/Linalg/canonicalize_6.mlir", 11], ["Dialect/Linalg/canonicalize_1.mlir", 11], ["Dialect/Tensor/bufferize_12.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_15.mlir", 11], ["Dialect/GPU/all-reduce-max.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_24.mlir", 11], ["Target/SPIRV/global-variable_2.mlir", 11], ["Dialect/Linalg/resolve-shaped-type-result-dims_0.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_18.mlir", 11], ["Dialect/Tensor/resolve-shaped-type-result-dims_6.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_32.mlir", 11], ["Dialect/SCF/one-shot-bufferize-analysis_5.mlir", 11], ["Target/LLVMIR/openmp-llvm_44.mlir", 11], ["Target/Cpp/const.mlir", 11], ["Dialect/Tensor/bufferize_11.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_34.mlir", 11], ["IR/generic-visitors-interrupt_4.mlir", 11], ["Dialect/Tensor/canonicalize_77.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_12.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_14.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_24.mlir", 11], ["Dialect/Vector/canonicalize_85.mlir", 11], ["Dialect/Transform/transform-state-extension_0.mlir", 11], ["Dialect/Linalg/named-ops_40.mlir", 11], ["Target/SPIRV/cast-ops_0.mlir", 11], ["Dialect/Linalg/one-shot-bufferize_0.mlir", 11], ["Dialect/Tensor/resolve-shaped-type-result-dims_7.mlir", 11], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_3.mlir", 11], ["Dialect/SparseTensor/sparse_vector_4.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_23.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_6.mlir", 11], ["IR/recursive-type.mlir", 11], ["Dialect/Linalg/resolve-shaped-type-result-dims_9.mlir", 11], ["Dialect/Vector/canonicalize_61.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_28.mlir", 11], ["IR/pretty_printed_region_op_1.mlir", 11], ["Dialect/Tensor/bufferize_30.mlir", 11], ["Dialect/Linalg/one-shot-bufferize_1.mlir", 11], ["Dialect/Linalg/named-ops_23.mlir", 11], ["Dialect/Arith/canonicalize_22.mlir", 11], ["Dialect/Linalg/fusion-elementwise-ops_21.mlir", 11], ["Dialect/Vector/canonicalize_71.mlir", 11], ["Conversion/LinalgToSPIRV/linalg-to-spirv_0.mlir", 11], ["Dialect/MemRef/canonicalize_8.mlir", 11], ["Conversion/GPUToNVVM/gpu-to-nvvm_10.mlir", 11], ["Transforms/test-legalize-unknown-root.mlir", 11], ["IR/traits_13.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_4.mlir", 11], ["Dialect/Bufferization/Transforms/one-shot-bufferize-compat_0.mlir", 11], ["Conversion/TosaToLinalg/tosa-to-linalg_34.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_20.mlir", 11], ["Dialect/Shape/bufferize_1.mlir", 11], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_9.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_5.mlir", 11], ["Dialect/Vector/vector-warp-distribute_16.mlir", 11], ["Dialect/Linalg/subtensor-of-padtensor_7.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_11.mlir", 11], ["Dialect/Tosa/constant-op-fold_28.mlir", 11], ["Conversion/MemRefToSPIRV/map-storage-class_4.mlir", 11], ["Dialect/Linalg/parallel-loops_0.mlir", 11], ["IR/traits_18.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_9.mlir", 11], ["Dialect/Vector/vector-warp-distribute_18.mlir", 11], ["Dialect/Linalg/fusion-elementwise-ops_23.mlir", 11], ["Dialect/Arith/canonicalize_21.mlir", 11], ["Dialect/Tensor/canonicalize_67.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_27.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_8.mlir", 11], ["Dialect/Affine/canonicalize_17.mlir", 11], ["Analysis/test-match-reduction_0.mlir", 11], ["Dialect/Linalg/collapse-dim_0.mlir", 11], ["Transforms/scf-replace-with-new-yields.mlir", 11], ["Transforms/scf-if-utils_2.mlir", 11], ["IR/test-symbol-uses_1.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_13.mlir", 11], ["Conversion/TosaToLinalg/tosa-to-linalg_30.mlir", 11], ["Conversion/GPUToROCDL/gpu-to-rocdl_12.mlir", 11], ["Dialect/Linalg/named-ops_28.mlir", 11], ["Dialect/Linalg/bufferize_5.mlir", 11], ["Target/LLVMIR/openmp-llvm-invalid_1.mlir", 11], ["Dialect/Tosa/tosa-infer-shapes_24.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_17.mlir", 11], ["Dialect/SPIRV/IR/memory-ops_52.mlir", 11], ["Dialect/Arith/canonicalize_27.mlir", 11], ["Dialect/Shape/canonicalize_51.mlir", 11], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_6.mlir", 11], ["Dialect/Linalg/generalize-named-polymorphic-ops_14.mlir", 11], ["Dialect/Linalg/fusion-elementwise-ops_20.mlir", 11], ["Transforms/scf-if-utils_3.mlir", 12], ["Dialect/Linalg/vectorize-convolution_6.mlir", 12], ["Dialect/Linalg/named-ops_43.mlir", 12], ["Dialect/SparseTensor/sparse_lower.mlir", 12], ["Dialect/Vector/vector-warp-distribute_10.mlir", 12], ["Dialect/Linalg/vectorize-convolution_4.mlir", 12], ["Dialect/SPIRV/IR/gl-ops_30.mlir", 12], ["Dialect/SparseTensor/conversion_sparse2sparse.mlir", 12], ["Dialect/Linalg/generalize-named-ops_5.mlir", 12], ["Dialect/SPIRV/IR/bit-ops_8.mlir", 12], ["Conversion/ArithToSPIRV/arith-to-spirv_11.mlir", 12], ["Pass/generic-pipeline.mlir", 12], ["Dialect/PDL/ops_1.mlir", 12], ["Dialect/Linalg/named-ops_19.mlir", 12], ["Dialect/Linalg/fusion-push-reshape_0.mlir", 12], ["Interfaces/TilingInterface/lower-to-loops-using-interface_2.mlir", 12], ["Dialect/SPIRV/IR/bit-ops_3.mlir", 12], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_3.mlir", 12], ["IR/generic-visitors-interrupt_2.mlir", 12], ["Dialect/PDLInterp/ops_3.mlir", 12], ["Dialect/Tensor/canonicalize_17.mlir", 12], ["Dialect/SPIRV/IR/arithmetic-ops_18.mlir", 12], ["Target/Cpp/variable.mlir", 12], ["Interfaces/TilingInterface/tile-using-interface_3.mlir", 12], ["Dialect/SPIRV/Transforms/layout-decoration_1.mlir", 12], ["Dialect/Linalg/tile-and-distribute_2.mlir", 12], ["Dialect/LLVMIR/layout_0.mlir", 12], ["Interfaces/TilingInterface/tile-using-interface_1.mlir", 12], ["Dialect/Linalg/named-ops_13.mlir", 12], ["Dialect/Tensor/canonicalize_70.mlir", 12], ["mlir-tblgen/types_27.mlir", 12], ["Dialect/Linalg/canonicalize_15.mlir", 12], ["Dialect/Tensor/one-shot-bufferize_10.mlir", 12], ["Dialect/SPIRV/IR/gl-ops_29.mlir", 12], ["Dialect/Linalg/generalize-named-ops_0.mlir", 12], ["Dialect/Tensor/canonicalize_31.mlir", 12], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_5.mlir", 12], ["Dialect/Linalg/drop-unit-extent-dims_7.mlir", 12], ["Dialect/Linalg/tile-zero.mlir", 12], ["Dialect/Linalg/reshape_fusion_2.mlir", 12], ["Conversion/ArithToSPIRV/fast-math_0.mlir", 12], ["Dialect/Linalg/vectorize-convolution_3.mlir", 12], ["Dialect/SPIRV/IR/gl-ops_8.mlir", 12], ["Dialect/Tosa/tosa-infer-shapes_79.mlir", 12], ["Conversion/GPUToNVVM/gpu-to-nvvm_20.mlir", 12], ["Conversion/GPUToNVVM/gpu-to-nvvm_19.mlir", 12], ["Conversion/TosaToLinalg/tosa-to-linalg-named_22.mlir", 12], ["Conversion/MathToSPIRV/math-to-gl-spirv_1.mlir", 12], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_10.mlir", 12], ["Dialect/Transform/test-interpreter_5.mlir", 12], ["Dialect/SPIRV/IR/composite-ops_34.mlir", 12], ["Transforms/constant-fold_21.mlir", 12], ["Dialect/GPU/transform-gpu-failing_0.mlir", 12], ["Dialect/Linalg/named-ops_3.mlir", 12], ["Dialect/Affine/slicing-utils_2.mlir", 12], ["Dialect/Linalg/generalize-named-ops_10.mlir", 12], ["Dialect/Linalg/tile-tensors_0.mlir", 12], ["Dialect/SparseTensor/roundtrip_17.mlir", 12], ["Target/LLVMIR/openmp-llvm_59.mlir", 12], ["Dialect/Linalg/tile-and-distribute_0.mlir", 12], ["Dialect/Tensor/canonicalize_75.mlir", 12], ["Dialect/Linalg/named-ops_15.mlir", 12], ["Dialect/Linalg/tile-parallel-reduce_0.mlir", 12], ["Dialect/Tensor/one-shot-bufferize_1.mlir", 12], ["Dialect/SparseTensor/sparse_lower_inplace.mlir", 12], ["Dialect/SPIRV/Transforms/inlining_1.mlir", 12], ["Target/LLVMIR/arm-neon-2d.mlir", 12], ["Dialect/Linalg/tile-conv.mlir", 12], ["Dialect/SPIRV/IR/non-uniform-ops_23.mlir", 12], ["Dialect/Linalg/inline-scalar-operands_1.mlir", 12], ["Dialect/Linalg/namedop_conversion_0.mlir", 12], ["Conversion/GPUToROCDL/gpu-to-rocdl_8.mlir", 12], ["Dialect/Linalg/named-ops_11.mlir", 12], ["Dialect/Linalg/tile-and-distribute_6.mlir", 12], ["Dialect/Tensor/one-shot-bufferize_2.mlir", 12], ["IR/generic-visitors-interrupt_5.mlir", 12], ["Conversion/TosaToLinalg/tosa-to-linalg_44.mlir", 12], ["Conversion/MemRefToLLVM/memref-to-llvm_25.mlir", 12], ["Dialect/PDL/ops_8.mlir", 12], ["Dialect/Linalg/tile-and-distribute_1.mlir", 12], ["Dialect/Linalg/named-ops_14.mlir", 12], ["Dialect/Affine/constant-fold_0.mlir", 12], ["Dialect/SPIRV/IR/ocl-ops_0.mlir", 12], ["Dialect/Linalg/swap-extract-slice-with-fill_0.mlir", 12], ["Dialect/Linalg/reshape_fusion_9.mlir", 12], ["Conversion/GPUToNVVM/gpu-to-nvvm_17.mlir", 12], ["Dialect/Vector/vector-warp-distribute_9.mlir", 12], ["Dialect/Linalg/fusion-elementwise-ops_17.mlir", 12], ["Dialect/Linalg/bufferize_1.mlir", 12], ["Dialect/SPIRV/IR/bit-ops_10.mlir", 12], ["Transforms/constant-fold_19.mlir", 12], ["Dialect/Linalg/one-shot-bufferize_3.mlir", 12], ["Dialect/SPIRV/IR/gl-ops_6.mlir", 12], ["Dialect/Linalg/inline-scalar-operands_0.mlir", 12], ["Conversion/VectorToLLVM/vector-reduction-to-llvm.mlir", 12], ["Analysis/test-match-reduction_2.mlir", 12], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize_5.mlir", 12], ["Target/LLVMIR/openmp-llvm_53.mlir", 12], ["Dialect/Linalg/bufferize_6.mlir", 12], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_19.mlir", 12], ["Dialect/Linalg/split_reduction_2.mlir", 12], ["Dialect/Linalg/tile-and-distribute_4.mlir", 12], ["Dialect/Linalg/vectorize-convolution_1.mlir", 12], ["Dialect/Tensor/one-shot-bufferize_8.mlir", 12], ["Dialect/SPIRV/IR/bit-ops_6.mlir", 12], ["Dialect/Linalg/named-ops_12.mlir", 12], ["Dialect/Linalg/named-ops_10.mlir", 12], ["Conversion/GPUToROCDL/gpu-to-rocdl_7.mlir", 12], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_10.mlir", 12], ["Dialect/Linalg/fusion-elementwise-ops_26.mlir", 12], ["IR/generic-visitors-interrupt_7.mlir", 12], ["Dialect/Linalg/vectorize-convolution_5.mlir", 12], ["Dialect/SPIRV/IR/logical-ops_3.mlir", 12], ["Dialect/Linalg/named-ops_8.mlir", 12], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_19.mlir", 12], ["Dialect/SPIRV/Transforms/canonicalize_1.mlir", 12], ["Dialect/Vector/canonicalize_44.mlir", 12], ["Dialect/Linalg/named-ops_44.mlir", 12], ["Dialect/Tensor/canonicalize_69.mlir", 12], ["Dialect/Linalg/named-ops_9.mlir", 12], ["Dialect/Linalg/generalize-named-ops_3.mlir", 12], ["Dialect/Linalg/swap-extract-slice-with-fill_1.mlir", 12], ["Dialect/Vector/vector-warp-distribute_19.mlir", 12], ["Dialect/Linalg/split_reduction_0.mlir", 12], ["Dialect/Tensor/canonicalize_72.mlir", 12], ["Dialect/SPIRV/IR/arithmetic-ops_3.mlir", 12], ["Dialect/Linalg/canonicalize_14.mlir", 12], ["Dialect/Tensor/one-shot-bufferize_9.mlir", 12], ["Dialect/Affine/canonicalize_18.mlir", 12], ["Transforms/constant-fold_16.mlir", 12], ["Dialect/Linalg/tile-and-distribute_3.mlir", 12], ["Dialect/Linalg/vectorize-convolution_0.mlir", 12], ["Dialect/Tosa/quant-test.mlir", 12], ["Dialect/SPIRV/IR/arithmetic-ops_13.mlir", 12], ["Transforms/constant-fold_7.mlir", 12], ["Dialect/Linalg/named-ops_18.mlir", 12], ["Dialect/GPU/transform-gpu-failing_6.mlir", 12], ["Dialect/SPIRV/IR/structure-ops_20.mlir", 12], ["Dialect/OpenMP/canonicalize_3.mlir", 12], ["Dialect/Tensor/canonicalize_73.mlir", 12], ["Conversion/ArithToSPIRV/arith-to-spirv_26.mlir", 12], ["Dialect/Linalg/named-ops_17.mlir", 12], ["Conversion/FuncToLLVM/func-to-llvm_6.mlir", 12], ["Dialect/Vector/canonicalize_29.mlir", 12], ["Dialect/SPIRV/IR/non-uniform-ops_26.mlir", 12], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_12.mlir", 12], ["Analysis/test-foo-analysis_3.mlir", 12], ["Dialect/SparseTensor/sparse_vector_chain.mlir", 12], ["Dialect/SparseTensor/sparse_vector_2.mlir", 12], ["Transforms/scf-if-utils_1.mlir", 12], ["Conversion/GPUToROCDL/gpu-to-rocdl_15.mlir", 12], ["Analysis/test-callgraph_2.mlir", 12], ["Dialect/Transform/test-interpreter_6.mlir", 12], ["Transforms/test-symbol-dce_1.mlir", 12], ["Dialect/Linalg/vectorize-convolution_2.mlir", 12], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_9.mlir", 12], ["Dialect/Vector/vector-warp-distribute_11.mlir", 12], ["Dialect/PDL/ops_5.mlir", 12], ["Dialect/Tensor/split-padding_0.mlir", 12], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_18.mlir", 12], ["Interfaces/TilingInterface/tile-using-interface_5.mlir", 12], ["Dialect/PDLInterp/ops_1.mlir", 12], ["Dialect/Bufferization/Transforms/one-shot-bufferize_3.mlir", 12], ["Dialect/Math/expand-math_0.mlir", 12], ["Dialect/SCF/one-shot-bufferize-analysis_6.mlir", 12], ["Dialect/Linalg/tile-parallel-reduce_1.mlir", 12], ["IR/test-verification-order_3.mlir", 12], ["Dialect/Linalg/tile-and-distribute_5.mlir", 12], ["Dialect/Linalg/generalize-named-ops_4.mlir", 12], ["Conversion/GPUToNVVM/gpu-to-nvvm_18.mlir", 12], ["Dialect/Arith/canonicalize_24.mlir", 12], ["Conversion/GPUToROCDL/gpu-to-rocdl_16.mlir", 12], ["Dialect/SparseTensor/sparse_lower_col.mlir", 12], ["Dialect/Linalg/generalize-named-ops_7.mlir", 12], ["Dialect/SCF/one-shot-bufferize_4.mlir", 12], ["Dialect/Linalg/fusion-elementwise-ops_25.mlir", 12], ["Dialect/SPIRV/IR/non-uniform-ops_20.mlir", 12], ["IR/generic-visitors-interrupt_6.mlir", 12], ["Interfaces/TilingInterface/lower-to-loops-using-interface_0.mlir", 12], ["Dialect/SPIRV/Transforms/canonicalize_2.mlir", 12], ["Conversion/GPUToNVVM/gpu-to-nvvm_21.mlir", 12], ["Dialect/Linalg/generalize-named-ops_2.mlir", 12], ["Target/SPIRV/entry-point_1.mlir", 12], ["Dialect/SPIRV/IR/gl-ops_0.mlir", 12], ["Dialect/SPIRV/IR/non-uniform-ops_29.mlir", 12], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_4.mlir", 12], ["Dialect/Linalg/named-ops_16.mlir", 12], ["Dialect/Linalg/generalize-named-ops_6.mlir", 12], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_33.mlir", 12], ["Conversion/GPUToROCDL/gpu-to-rocdl_10.mlir", 12], ["Dialect/Linalg/generalize-named-ops_1.mlir", 12], ["Dialect/SparseTensor/one_trip.mlir", 12], ["Dialect/SparseTensor/roundtrip_19.mlir", 12], ["Interfaces/TilingInterface/tile-using-interface_0.mlir", 12], ["Dialect/OpenMP/canonicalize_4.mlir", 12], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_18.mlir", 12], ["Conversion/ReconcileUnrealizedCasts/reconcile-unrealized-casts_6.mlir", 12], ["Target/LLVMIR/openmp-llvm_6.mlir", 13], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_21.mlir", 13], ["Target/LLVMIR/openmp-llvm_34.mlir", 13], ["Dialect/Vector/vector-warp-distribute_24.mlir", 13], ["Dialect/Transform/test-interpreter_29.mlir", 13], ["Dialect/Linalg/fusion-push-reshape_2.mlir", 13], ["Transforms/test-symbol-dce_0.mlir", 13], ["Dialect/Vector/canonicalize_66.mlir", 13], ["Transforms/test-legalizer-full_1.mlir", 13], ["Dialect/Linalg/reshape_fusion_0.mlir", 13], ["Dialect/Tosa/tosa-infer-shapes_90.mlir", 13], ["Transforms/loop-invariant-code-motion_12.mlir", 13], ["Dialect/Linalg/canonicalize_24.mlir", 13], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_4.mlir", 13], ["Dialect/Linalg/drop-unit-extent-dims_5.mlir", 13], ["Target/LLVMIR/openmp-llvm_30.mlir", 13], ["Dialect/Tosa/tosa-infer-shapes_25.mlir", 13], ["Target/LLVMIR/openmp-llvm_20.mlir", 13], ["Dialect/SCF/parallel-loop-tiling_1.mlir", 13], ["Dialect/SPIRV/IR/logical-ops_8.mlir", 13], ["Dialect/Vector/vector-warp-distribute_6.mlir", 13], ["Dialect/Tensor/canonicalize_14.mlir", 13], ["Dialect/Vector/canonicalize_98.mlir", 13], ["Transforms/constant-fold_26.mlir", 13], ["Dialect/Tensor/resolve-shaped-type-result-dims_1.mlir", 13], ["Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_1.mlir", 13], ["Target/LLVMIR/openmp-llvm_18.mlir", 13], ["Transforms/constant-fold_27.mlir", 13], ["Dialect/Linalg/resolve-shaped-type-result-dims_8.mlir", 13], ["Dialect/Linalg/split_reduction_1.mlir", 13], ["Dialect/Linalg/drop-unit-extent-dims_20.mlir", 13], ["Target/LLVMIR/openmp-llvm_31.mlir", 13], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_5.mlir", 13], ["Dialect/SCF/one-shot-bufferize-invalid_0.mlir", 13], ["Dialect/SCF/control-flow-sink_0.mlir", 13], ["Dialect/SCF/canonicalize_38.mlir", 13], ["Target/LLVMIR/openmp-llvm_19.mlir", 13], ["Dialect/Vector/canonicalize_63.mlir", 13], ["Dialect/SPIRV/IR/structure-ops_67.mlir", 13], ["Dialect/SCF/one-shot-bufferize-analysis_12.mlir", 13], ["Dialect/LLVMIR/canonicalize_4.mlir", 13], ["Dialect/SPIRV/Linking/ModuleCombiner/deduplication_2.mlir", 13], ["Conversion/TosaToSCF/tosa-to-scf_1.mlir", 13], ["Target/LLVMIR/openmp-llvm-invalid_0.mlir", 13], ["Dialect/Linalg/drop-unit-extent-dims_25.mlir", 13], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_7.mlir", 13], ["Conversion/MemRefToSPIRV/map-storage-class_7.mlir", 13], ["Dialect/Linalg/canonicalize_31.mlir", 13], ["Analysis/test-match-reduction_3.mlir", 13], ["mlir-reduce/crashop-reduction.mlir", 13], ["Transforms/canonicalize_9.mlir", 13], ["Target/LLVMIR/openmp-llvm_21.mlir", 13], ["Dialect/Vector/vector-warp-distribute_23.mlir", 13], ["Target/LLVMIR/openmp-llvm_28.mlir", 13], ["Target/LLVMIR/openmp-llvm_15.mlir", 13], ["Dialect/Linalg/reshape_fusion_1.mlir", 13], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_6.mlir", 13], ["Dialect/Linalg/lower-pad-tensor_0.mlir", 13], ["Dialect/Shape/remove-shape-constraints_3.mlir", 13], ["Dialect/MemRef/canonicalize_32.mlir", 13], ["Dialect/Linalg/canonicalize_33.mlir", 13], ["Target/LLVMIR/openmp-llvm_14.mlir", 13], ["Dialect/Arith/canonicalize_23.mlir", 13], ["Dialect/LLVMIR/canonicalize_3.mlir", 13], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-invalid_4.mlir", 13], ["Dialect/SPIRV/IR/non-uniform-ops_12.mlir", 13], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-rewriter_10.mlir", 13], ["Transforms/test-merge-blocks_2.mlir", 13], ["Target/LLVMIR/openmp-llvm_13.mlir", 13], ["Dialect/SPIRV/IR/structure-ops_68.mlir", 13], ["mlir-cpu-runner/print.mlir", 13], ["Dialect/Vector/canonicalize_37.mlir", 13], ["Dialect/SPIRV/Linking/ModuleCombiner/deduplication_1.mlir", 13], ["Pass/dynamic-pipeline-nested.mlir", 13], ["Dialect/SPIRV/IR/memory-ops_26.mlir", 13], ["Dialect/LLVMIR/layout_1.mlir", 13], ["Dialect/LLVMIR/terminator.mlir", 13], ["Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_0.mlir", 13], ["Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_1.mlir", 13], ["Target/LLVMIR/openmp-llvm_9.mlir", 13], ["Integration/Dialect/Vector/CPU/test-shuffle.mlir", 13], ["Dialect/Tensor/canonicalize_74.mlir", 13], ["Target/LLVMIR/openmp-llvm_17.mlir", 13], ["Dialect/Linalg/fusion-elementwise-ops_13.mlir", 13], ["Conversion/MemRefToSPIRV/map-storage-class_0.mlir", 13], ["Dialect/Arith/canonicalize_35.mlir", 13], ["Target/LLVMIR/llvmir_18.mlir", 13], ["Dialect/Vector/canonicalize_62.mlir", 13], ["Dialect/SparseTensor/roundtrip_16.mlir", 13], ["Target/LLVMIR/openmp-llvm_33.mlir", 13], ["Dialect/SCF/one-shot-bufferize_21.mlir", 13], ["Target/LLVMIR/openmp-llvm_27.mlir", 13], ["Dialect/SCF/parallel-loop-tiling-inbound-check_1.mlir", 13], ["Dialect/SPIRV/IR/non-uniform-ops_17.mlir", 13], ["Conversion/MemRefToSPIRV/map-storage-class_8.mlir", 13], ["Dialect/SCF/canonicalize_11.mlir", 13], ["Target/LLVMIR/openmp-llvm_35.mlir", 13], ["Target/LLVMIR/openmp-llvm_16.mlir", 13], ["Target/LLVMIR/openmp-llvm_32.mlir", 13], ["IR/pretty_printed_region_op_4.mlir", 13], ["Dialect/Linalg/one-shot-bufferize_8.mlir", 13], ["Dialect/Linalg/reshape_fusion_11.mlir", 13], ["Dialect/Linalg/tile-indexed_1.mlir", 13], ["Dialect/Tosa/tosa-infer-shapes_89.mlir", 13], ["Dialect/Bufferization/Transforms/one-shot-bufferize-allow-return-allocs_1.mlir", 13], ["Dialect/Tensor/canonicalize_71.mlir", 13], ["Dialect/Linalg/decompose-ops_2.mlir", 14], ["Dialect/Linalg/one-shot-bufferize-analysis-init-tensor-elimination_0.mlir", 14], ["Dialect/Linalg/reshape_fusion_3.mlir", 14], ["Conversion/FuncToSPIRV/types-to-spirv_1.mlir", 14], ["Dialect/SCF/canonicalize_24.mlir", 14], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_35.mlir", 14], ["Target/SPIRV/phi_0.mlir", 14], ["Target/LLVMIR/openmp-llvm_7.mlir", 14], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_13.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_4.mlir", 14], ["Dialect/OpenACC/ops_9.mlir", 14], ["Dialect/SCF/one-shot-bufferize-allow-return-allocs-no-deallocs_0.mlir", 14], ["Conversion/GPUToSPIRV/builtins_10.mlir", 14], ["Target/LLVMIR/openmp-llvm_8.mlir", 14], ["Target/SPIRV/phi_9.mlir", 14], ["Conversion/GPUToSPIRV/builtins_2.mlir", 14], ["Conversion/FuncToSPIRV/types-to-spirv_0.mlir", 14], ["Conversion/GPUToSPIRV/builtins_14.mlir", 14], ["Dialect/Tosa/tosa-infer-shapes_3.mlir", 14], ["Conversion/TosaToLinalg/tosa-to-linalg_52.mlir", 14], ["Conversion/GPUToSPIRV/builtins_4.mlir", 14], ["Dialect/Tensor/canonicalize_88.mlir", 14], ["Conversion/GPUToSPIRV/builtins_3.mlir", 14], ["Conversion/GPUToSPIRV/builtins_7.mlir", 14], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_2.mlir", 14], ["Target/LLVMIR/openmp-llvm_29.mlir", 14], ["Dialect/Linalg/generalize-named-ops_9.mlir", 14], ["Target/SPIRV/phi_7.mlir", 14], ["Analysis/test-foo-analysis_5.mlir", 14], ["Dialect/SPIRV/Transforms/unify-aliased-resource_2.mlir", 14], ["Dialect/SCF/one-shot-bufferize_0.mlir", 14], ["Conversion/GPUToNVVM/gpu-to-nvvm_3.mlir", 14], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_8.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_3.mlir", 14], ["Dialect/OpenACC/ops_8.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_1.mlir", 14], ["Dialect/SCF/one-shot-bufferize-analysis_13.mlir", 14], ["Dialect/SCF/for-loop-canonicalization_15.mlir", 14], ["Dialect/SPIRV/IR/control-flow-ops_48.mlir", 14], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_0.mlir", 14], ["Conversion/GPUToSPIRV/builtins_11.mlir", 14], ["IR/test-take-body_0.mlir", 14], ["Dialect/GPU/outlining_5.mlir", 14], ["Dialect/SCF/one-shot-bufferize-analysis_7.mlir", 14], ["Dialect/SCF/canonicalize_23.mlir", 14], ["Target/LLVMIR/openmp-llvm_57.mlir", 14], ["Dialect/SPIRV/IR/asm-op-interface_0.mlir", 14], ["Target/SPIRV/phi_8.mlir", 14], ["Dialect/SCF/canonicalize_19.mlir", 14], ["Target/LLVMIR/openmp-llvm_50.mlir", 14], ["Conversion/GPUToNVVM/gpu-to-nvvm_22.mlir", 14], ["Dialect/SPIRV/Transforms/unify-aliased-resource_7.mlir", 14], ["Conversion/GPUToROCDL/gpu-to-rocdl-hip_0.mlir", 14], ["Conversion/GPUToSPIRV/builtins_6.mlir", 14], ["Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_4.mlir", 14], ["Conversion/GPUToSPIRV/builtins_15.mlir", 14], ["Conversion/GPUToSPIRV/builtins_5.mlir", 14], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_24.mlir", 14], ["Dialect/GPU/invalid_15.mlir", 14], ["IR/test-symbol-uses_0.mlir", 14], ["Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_0.mlir", 14], ["Dialect/SPIRV/Transforms/unify-aliased-resource_12.mlir", 14], ["Dialect/SCF/canonicalize_18.mlir", 14], ["Conversion/FuncToSPIRV/types-to-spirv_2.mlir", 14], ["Dialect/Vector/canonicalize_59.mlir", 14], ["Conversion/OpenMPToLLVM/convert-to-llvmir_3.mlir", 14], ["Conversion/GPUToSPIRV/builtins_0.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_5.mlir", 14], ["Dialect/SPIRV/Transforms/unify-aliased-resource_11.mlir", 14], ["Dialect/SCF/one-shot-bufferize-analysis_14.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_2.mlir", 14], ["IR/visitors_1.mlir", 14], ["Dialect/SCF/one-shot-bufferize-analysis_9.mlir", 14], ["Dialect/SCF/one-shot-bufferize-analysis_15.mlir", 14], ["Dialect/Linalg/vectorize-convolution_7.mlir", 14], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_12.mlir", 14], ["Conversion/GPUToSPIRV/builtins_12.mlir", 14], ["Dialect/SCF/one-shot-bufferize-analysis_0.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_0.mlir", 14], ["Conversion/FuncToSPIRV/types-to-spirv_15.mlir", 14], ["Dialect/Vector/vector-warp-distribute_2.mlir", 14], ["Dialect/SCF/canonicalize_15.mlir", 14], ["Dialect/Linalg/detensorize_trivial.mlir", 14], ["Conversion/FuncToSPIRV/types-to-spirv_14.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_7.mlir", 14], ["Target/LLVMIR/openmp-llvm_10.mlir", 14], ["Dialect/Vector/canonicalize_26.mlir", 14], ["Dialect/Linalg/tile-tensors_2.mlir", 14], ["Conversion/FuncToSPIRV/types-to-spirv_13.mlir", 14], ["Dialect/GPU/sink-ops_2.mlir", 14], ["Conversion/GPUToSPIRV/builtins_13.mlir", 14], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_0.mlir", 14], ["Dialect/Linalg/generalize-named-polymorphic-ops_6.mlir", 14], ["Dialect/SCF/for-loop-peeling_0.mlir", 14], ["Dialect/Arith/canonicalize_40.mlir", 14], ["Dialect/SparseTensor/roundtrip_21.mlir", 15], ["Dialect/SparseTensor/roundtrip_15.mlir", 15], ["Dialect/PDL/ops_3.mlir", 15], ["Dialect/SCF/one-shot-bufferize-tensor-copy-insertion_4.mlir", 15], ["Dialect/GPU/sink-ops_0.mlir", 15], ["Dialect/SCF/canonicalize_20.mlir", 15], ["Dialect/GPU/outlining_2.mlir", 15], ["Dialect/Linalg/canonicalize_17.mlir", 15], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_7.mlir", 15], ["Dialect/Linalg/canonicalize_18.mlir", 15], ["Dialect/Tensor/canonicalize_15.mlir", 15], ["Target/LLVMIR/openmp-llvm_55.mlir", 15], ["Dialect/Tosa/tosa-infer-shapes_88.mlir", 15], ["Dialect/SCF/canonicalize_25.mlir", 15], ["Dialect/SPIRV/Transforms/unify-aliased-resource_0.mlir", 15], ["Dialect/SPIRV/Transforms/unify-aliased-resource_3.mlir", 15], ["Dialect/Tensor/one-shot-bufferize_7.mlir", 15], ["Dialect/SCF/canonicalize_27.mlir", 15], ["Conversion/GPUToROCDL/gpu-to-rocdl_9.mlir", 15], ["Target/LLVMIR/openmp-llvm_54.mlir", 15], ["Dialect/PDL/ops_4.mlir", 15], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_10.mlir", 15], ["Dialect/Tensor/canonicalize_30.mlir", 15], ["Dialect/Linalg/reshape_fusion_10.mlir", 15], ["Dialect/SPIRV/IR/control-flow-ops_5.mlir", 15], ["Dialect/Vector/canonicalize_100.mlir", 15], ["Conversion/VectorToSCF/vector-to-scf_9.mlir", 15], ["Dialect/Bufferization/Transforms/transform-ops_2.mlir", 15], ["Target/SPIRV/image-ops.mlir", 15], ["IR/traits_58.mlir", 15], ["Analysis/test-shape-fn-report.mlir", 15], ["Dialect/SCF/one-shot-bufferize-analysis_17.mlir", 15], ["Dialect/Bufferization/Transforms/one-shot-bufferize-partial_6.mlir", 15], ["Target/LLVMIR/openmp-llvm_23.mlir", 15], ["Transforms/test-symbol-dce_2.mlir", 15], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_5.mlir", 15], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_36.mlir", 15], ["Dialect/Linalg/one-shot-bufferize_7.mlir", 15], ["Transforms/constant-fold_34.mlir", 15], ["Target/LLVMIR/openmp-llvm_22.mlir", 15], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_11.mlir", 15], ["Integration/Dialect/Vector/CPU/X86Vector/test-dot.mlir", 15], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_25.mlir", 15], ["IR/traits_4.mlir", 15], ["Target/LLVMIR/openmp-llvm_58.mlir", 15], ["Target/LLVMIR/openmp-llvm_25.mlir", 15], ["Dialect/GPU/outlining_4.mlir", 15], ["Dialect/GPU/sink-ops_1.mlir", 15], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_24.mlir", 15], ["Integration/Dialect/Vector/CPU/X86Vector/test-mask-compress.mlir", 15], ["Conversion/GPUToSPIRV/builtins_1.mlir", 15], ["IR/traits_0.mlir", 15], ["Dialect/Tosa/tosa-infer-shapes_91.mlir", 15], ["Target/LLVMIR/openmp-llvm_24.mlir", 15], ["Dialect/Linalg/resolve-shaped-type-result-dims_4.mlir", 15], ["Target/LLVMIR/openmp-llvm-invalid_2.mlir", 15], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_16.mlir", 15], ["Conversion/MemRefToLLVM/memref-to-llvm_26.mlir", 15], ["Dialect/Tosa/tosa-infer-shapes_4.mlir", 15], ["Dialect/Linalg/drop-unit-extent-dims_18.mlir", 15], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_17.mlir", 15], ["Dialect/SPIRV/IR/structure-ops_4.mlir", 15], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_8.mlir", 15], ["Dialect/SCF/canonicalize_28.mlir", 15], ["Dialect/Transform/test-interpreter_28.mlir", 15], ["Dialect/SCF/canonicalize_22.mlir", 15], ["Target/SPIRV/phi_1.mlir", 15], ["Dialect/Linalg/fusion-push-reshape_1.mlir", 15], ["Dialect/GPU/outlining_3.mlir", 15], ["Dialect/Linalg/drop-unit-extent-dims_3.mlir", 15], ["Dialect/Tosa/tosa-infer-shapes_5.mlir", 15], ["Dialect/Linalg/one-shot-bufferize_10.mlir", 15], ["Target/SPIRV/memory-ops_5.mlir", 15], ["Dialect/SPIRV/Transforms/unify-aliased-resource_6.mlir", 15], ["Dialect/SCF/canonicalize_39.mlir", 15], ["Dialect/SCF/canonicalize_26.mlir", 15], ["Dialect/Transform/test-interpreter_4.mlir", 15], ["IR/test-symbol-rauw_1.mlir", 15], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_6.mlir", 15], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_12.mlir", 15], ["Dialect/SPIRV/Transforms/layout-decoration_0.mlir", 16], ["Conversion/MemRefToLLVM/convert-dynamic-memref-ops_20.mlir", 16], ["Integration/GPU/ROCM/printf.mlir", 16], ["Interfaces/TilingInterface/tile-using-interface_4.mlir", 16], ["Conversion/SPIRVToLLVM/module-ops-to-llvm.mlir", 16], ["Dialect/GPU/sink-ops_3.mlir", 16], ["Conversion/MemRefToLLVM/convert-static-memref-ops_10.mlir", 16], ["Dialect/Linalg/canonicalize-duplicate-inputs_8.mlir", 16], ["Transforms/loop-invariant-code-motion_10.mlir", 16], ["Dialect/Linalg/canonicalize_12.mlir", 16], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_7.mlir", 16], ["Dialect/Linalg/fusion-elementwise-ops_18.mlir", 16], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_37.mlir", 16], ["Dialect/GPU/outlining_6.mlir", 16], ["Dialect/Tensor/canonicalize_87.mlir", 16], ["Transforms/constant-fold_24.mlir", 16], ["Dialect/Shape/outline-shape-computation_2.mlir", 16], ["Target/LLVMIR/llvmir_24.mlir", 16], ["Transforms/constant-fold_25.mlir", 16], ["Dialect/Linalg/resolve-shaped-type-result-dims_3.mlir", 16], ["Dialect/Tensor/resolve-shaped-type-result-dims_0.mlir", 16], ["Dialect/SCF/for-loop-peeling_2.mlir", 16], ["Dialect/DLTI/roundtrip.mlir", 16], ["Dialect/SCF/one-shot-bufferize_20.mlir", 16], ["Dialect/Linalg/canonicalize_2.mlir", 16], ["Dialect/Linalg/namedop_conversion_1.mlir", 16], ["IR/pretty-region-args.mlir", 16], ["Conversion/GPUToSPIRV/gpu-to-spirv_0.mlir", 16], ["Dialect/Vector/canonicalize_76.mlir", 16], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_4.mlir", 16], ["Dialect/Linalg/tile-scalarize-dynamic-dims_0.mlir", 16], ["Target/LLVMIR/openmp-llvm_45.mlir", 16], ["Dialect/SCF/for-loop-peeling_1.mlir", 16], ["Target/LLVMIR/openmp-llvm_11.mlir", 16], ["Conversion/ArithToLLVM/arith-to-llvm_8.mlir", 16], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_3.mlir", 16], ["Dialect/ArmNeon/roundtrip.mlir", 16], ["Integration/Dialect/Vector/CPU/test-fma.mlir", 16], ["Dialect/SCF/one-shot-bufferize_14.mlir", 16], ["Dialect/SPIRV/IR/structure-ops_18.mlir", 16], ["Dialect/SCF/parallel-loop-fusion_5.mlir", 16], ["Transforms/single-parallel-loop-collapsing.mlir", 16], ["Transforms/test-legalize-remapped-value.mlir", 16], ["Dialect/SCF/transform-ops_1.mlir", 16], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_2.mlir", 16], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_4.mlir", 16], ["Target/LLVMIR/openmp-llvm_5.mlir", 16], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_8.mlir", 16], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_8.mlir", 16], ["Dialect/Linalg/canonicalize_19.mlir", 16], ["Dialect/Linalg/resolve-shaped-type-result-dims_6.mlir", 16], ["Transforms/loop-invariant-code-motion_13.mlir", 16], ["Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_0.mlir", 16], ["Transforms/constant-fold_23.mlir", 16], ["Dialect/Vector/canonicalize_25.mlir", 16], ["Target/SPIRV/memory-ops_0.mlir", 16], ["Target/LLVMIR/llvmir_1.mlir", 16], ["Dialect/Vector/canonicalize_45.mlir", 16], ["Dialect/SCF/one-shot-bufferize_27.mlir", 16], ["Target/LLVMIR/openmp-llvm_12.mlir", 16], ["Dialect/Vector/vector-scalable-memcpy.mlir", 16], ["Target/LLVMIR/openmp-llvm_4.mlir", 16], ["Target/LLVMIR/llvmir_2.mlir", 16], ["Target/LLVMIR/openmp-llvm_42.mlir", 16], ["Conversion/GPUToSPIRV/module-opencl.mlir", 16], ["Dialect/Arith/canonicalize_2.mlir", 16], ["Conversion/GPUToSPIRV/gpu-to-spirv_2.mlir", 16], ["Dialect/SCF/parallel-loop-fusion_0.mlir", 16], ["Dialect/Arith/canonicalize_41.mlir", 16], ["Dialect/Vector/vector-transfer-full-partial-split_0.mlir", 16], ["Integration/Dialect/Vector/CPU/X86Vector/test-inline-asm-vector-avx512.mlir", 17], ["Dialect/Linalg/vectorization_15.mlir", 17], ["Dialect/GPU/mapping_0.mlir", 17], ["Target/SPIRV/phi_3.mlir", 17], ["Dialect/Linalg/one-shot-bufferize_2.mlir", 17], ["IR/generic-visitors_1.mlir", 17], ["Conversion/GPUCommon/lower-launch-func-to-gpu-runtime-calls.mlir", 17], ["Conversion/ArithToSPIRV/arith-to-spirv_27.mlir", 17], ["Dialect/SPIRV/IR/control-flow-ops_42.mlir", 17], ["Conversion/ComplexToStandard/full-conversion.mlir", 17], ["Dialect/Tensor/canonicalize_29.mlir", 17], ["Target/LLVMIR/openmp-llvm-invalid_3.mlir", 17], ["Target/SPIRV/phi_2.mlir", 17], ["Conversion/AsyncToLLVM/convert-to-llvm_4.mlir", 17], ["Dialect/Bufferization/Transforms/transform-ops_1.mlir", 17], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_14.mlir", 17], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_13.mlir", 17], ["Target/LLVMIR/llvmir_22.mlir", 17], ["Dialect/SPIRV/IR/ocl-ops_5.mlir", 17], ["Transforms/constant-fold_30.mlir", 17], ["Dialect/Bufferization/Transforms/transform-ops_0.mlir", 17], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_9.mlir", 17], ["IR/enum-attr-roundtrip.mlir", 17], ["Dialect/SPIRV/IR/gl-ops_19.mlir", 17], ["Dialect/Vector/vector-warp-distribute_14.mlir", 17], ["Dialect/SCF/parallel-loop-fusion_7.mlir", 17], ["Dialect/Linalg/drop-unit-extent-dims_8.mlir", 17], ["Conversion/PDLToPDLInterp/pdl-to-pdl-interp-matcher_15.mlir", 17], ["Conversion/ShapeToStandard/shape-to-standard_13.mlir", 17], ["Target/SPIRV/terminator.mlir", 17], ["Conversion/ShapeToStandard/convert-shape-constraints.mlir", 17], ["Dialect/Arith/canonicalize_1.mlir", 17], ["Conversion/ArithToSPIRV/arith-to-spirv_12.mlir", 17], ["Conversion/GPUToSPIRV/gpu-to-spirv_5.mlir", 17], ["Dialect/Arith/canonicalize_26.mlir", 17], ["Dialect/Linalg/vectorization_14.mlir", 17], ["Dialect/Linalg/reshape_control_fusion_0.mlir", 17], ["Dialect/Tensor/canonicalize_78.mlir", 17], ["Dialect/SPIRV/Linking/ModuleCombiner/deduplication_3.mlir", 17], ["Dialect/Linalg/transform-op-match_1.mlir", 17], ["Target/SPIRV/logical-ops_1.mlir", 17], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_21.mlir", 17], ["Dialect/SPIRV/Transforms/unify-aliased-resource_5.mlir", 17], ["Target/SPIRV/undef_0.mlir", 17], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_14.mlir", 17], ["Dialect/Linalg/fusion-elementwise-ops_5.mlir", 17], ["Dialect/Async/async-to-async-runtime_3.mlir", 17], ["Dialect/SPIRV/Transforms/unify-aliased-resource_1.mlir", 17], ["Conversion/ComplexToLLVM/full-conversion.mlir", 17], ["Conversion/TosaToSCF/tosa-to-scf_0.mlir", 17], ["Dialect/Linalg/fusion-elementwise-ops_14.mlir", 17], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_20.mlir", 18], ["Transforms/test-legalizer-full_0.mlir", 18], ["Dialect/Linalg/canonicalize_7.mlir", 18], ["Conversion/GPUToCUDA/lower-nvvm-kernel-to-cubin.mlir", 18], ["Dialect/SparseTensor/sparse_scalars.mlir", 18], ["Dialect/Linalg/named-ops_39.mlir", 18], ["Dialect/SPIRV/Transforms/canonicalize_18.mlir", 18], ["Dialect/Linalg/named-ops_24.mlir", 18], ["Dialect/SparseTensor/sparse_fill_zero.mlir", 18], ["Dialect/Bufferization/Transforms/transform-ops_3.mlir", 18], ["Dialect/Vector/vector-transfer-to-vector-load-store_14.mlir", 18], ["Dialect/Linalg/one-shot-bufferize_11.mlir", 18], ["Dialect/SCF/one-shot-bufferize_24.mlir", 18], ["Transforms/test-strict-pattern-driver.mlir", 18], ["Target/LLVMIR/openmp-llvm_38.mlir", 18], ["Conversion/GPUToROCm/lower-rocdl-kernel-to-hsaco.mlir", 18], ["Dialect/Linalg/pad_fusion_1.mlir", 18], ["Dialect/Tosa/tosa-infer-shapes_92.mlir", 18], ["Dialect/Arith/canonicalize_30.mlir", 18], ["Conversion/FuncToLLVM/emit-c-wrappers-for-external-functions.mlir", 18], ["Dialect/Linalg/named-ops_37.mlir", 18], ["Dialect/SPIRV/Linking/ModuleCombiner/deduplication_4.mlir", 18], ["Dialect/Linalg/named-ops_7.mlir", 18], ["Dialect/SCF/canonicalize_29.mlir", 18], ["Dialect/Linalg/named-ops_6.mlir", 18], ["Dialect/Transform/check-use-after-free_5.mlir", 18], ["Conversion/FuncToSPIRV/types-to-spirv_16.mlir", 18], ["Dialect/Vector/vector-warp-distribute_17.mlir", 18], ["Dialect/Linalg/named-ops_33.mlir", 18], ["Conversion/ArithToSPIRV/arith-to-spirv_4.mlir", 18], ["Dialect/Linalg/named-ops_22.mlir", 18], ["Dialect/Linalg/named-ops_20.mlir", 18], ["Dialect/Linalg/named-ops_25.mlir", 18], ["Dialect/SparseTensor/sparse_perm.mlir", 18], ["Dialect/Linalg/named-ops_29.mlir", 18], ["Dialect/Linalg/named-ops_27.mlir", 18], ["Dialect/Linalg/named-ops_31.mlir", 18], ["Target/Cpp/cast.mlir", 18], ["Dialect/Arith/canonicalize_28.mlir", 18], ["Conversion/SCFToOpenMP/reductions_0.mlir", 18], ["Dialect/Linalg/fusion-elementwise-ops_7.mlir", 18], ["Analysis/test-dominance_3.mlir", 18], ["Target/LLVMIR/openmp-llvm_37.mlir", 18], ["Transforms/test-operation-folder.mlir", 18], ["Dialect/Affine/ops_1.mlir", 18], ["Dialect/Arith/canonicalize_32.mlir", 18], ["Target/LLVMIR/openmp-llvm_52.mlir", 18], ["Conversion/FuncToSPIRV/types-to-spirv_8.mlir", 18], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_5.mlir", 18], ["Dialect/Linalg/reshape_fusion_5.mlir", 18], ["Dialect/SPIRV/Transforms/canonicalize_24.mlir", 18], ["Dialect/Linalg/fusion-elementwise-ops_6.mlir", 18], ["Target/SPIRV/spec-constant_3.mlir", 18], ["Dialect/Linalg/named-ops_0.mlir", 18], ["Dialect/Linalg/drop-unit-extent-dims_11.mlir", 18], ["Target/LLVMIR/openmp-llvm-invalid_4.mlir", 18], ["Dialect/Linalg/named-ops_35.mlir", 18], ["Dialect/Linalg/tile-tensors_1.mlir", 18], ["Dialect/Linalg/named-ops_1.mlir", 18], ["Dialect/Linalg/canonicalize_10.mlir", 18], ["Dialect/SCF/one-shot-bufferize_1.mlir", 18], ["Dialect/Linalg/canonicalize_3.mlir", 18], ["Conversion/VectorToLLVM/vector-mask-to-llvm.mlir", 18], ["Dialect/Tensor/bufferize_9.mlir", 18], ["Pass/dynamic-pipeline.mlir", 18], ["Conversion/SCFToOpenMP/reductions_1.mlir", 18], ["Dialect/Linalg/canonicalize_25.mlir", 18], ["Dialect/OpenACC/ops_11.mlir", 18], ["Dialect/SCF/one-shot-bufferize_19.mlir", 19], ["Target/LLVMIR/openmp-llvm_3.mlir", 19], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_2.mlir", 19], ["Target/SPIRV/cast-ops_2.mlir", 19], ["Dialect/OpenACC/ops_10.mlir", 19], ["Dialect/SCF/one-shot-bufferize-analysis_10.mlir", 19], ["Dialect/Linalg/canonicalize_20.mlir", 19], ["Dialect/Async/async-to-async-runtime_7.mlir", 19], ["Target/LLVMIR/openmp-llvm_56.mlir", 19], ["Dialect/SPIRV/Linking/ModuleCombiner/deduplication_0.mlir", 19], ["Target/LLVMIR/vector-to-llvm-ir.mlir", 19], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_3.mlir", 19], ["Dialect/SPIRV/Transforms/unify-aliased-resource_8.mlir", 19], ["Dialect/Linalg/canonicalize-duplicate-inputs_6.mlir", 19], ["Dialect/SPIRV/Transforms/unify-aliased-resource_9.mlir", 19], ["Dialect/SPIRV/IR/structure-ops_12.mlir", 19], ["Conversion/SCFToOpenMP/reductions_2.mlir", 19], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_10.mlir", 19], ["Dialect/Tosa/tosa-infer-shapes_2.mlir", 19], ["Target/LLVMIR/llvmir-debug.mlir", 19], ["Dialect/SPIRV/Transforms/inlining_2.mlir", 19], ["Dialect/Linalg/resolve-shaped-type-result-dims_10.mlir", 19], ["Dialect/SCF/one-shot-bufferize-analysis_8.mlir", 19], ["Dialect/OpenACC/ops_7.mlir", 19], ["Dialect/Linalg/drop-unit-extent-dims_12.mlir", 19], ["Dialect/SCF/for-loop-peeling_5.mlir", 19], ["Dialect/Vector/vector-warp-distribute_12.mlir", 19], ["Dialect/SCF/one-shot-bufferize_5.mlir", 19], ["Dialect/LLVMIR/canonicalize_7.mlir", 19], ["Dialect/Linalg/drop-unit-extent-dims_10.mlir", 19], ["Dialect/SCF/one-shot-bufferize-analysis_16.mlir", 19], ["Dialect/SCF/one-shot-bufferize_18.mlir", 19], ["Dialect/Tensor/canonicalize_5.mlir", 19], ["Dialect/Arith/canonicalize_25.mlir", 19], ["Dialect/SCF/parallel-loop-tiling_3.mlir", 20], ["Dialect/Linalg/hoisting_5.mlir", 20], ["Dialect/Linalg/vectorization_13.mlir", 20], ["Dialect/SCF/parallel-loop-fusion_3.mlir", 20], ["Dialect/Linalg/canonicalize_26.mlir", 20], ["Dialect/SCF/parallel-loop-tiling-inbound-check_3.mlir", 20], ["Dialect/SCF/parallel-loop-fusion_4.mlir", 20], ["Dialect/SPIRV/Linking/ModuleCombiner/basic_0.mlir", 20], ["Dialect/NVGPU/roundtrip.mlir", 20], ["IR/affine-set.mlir", 20], ["Dialect/SparseTensor/sparse_storage.mlir", 20], ["Conversion/TosaToLinalg/tosa-to-linalg_50.mlir", 20], ["Dialect/SPIRV/Transforms/inlining_3.mlir", 20], ["Dialect/SPIRV/IR/memory-ops_27.mlir", 20], ["Dialect/Linalg/fusion-elementwise-ops_28.mlir", 20], ["Dialect/SCF/parallel-loop-tiling-inbound-check_2.mlir", 20], ["Dialect/Transform/check-use-after-free_4.mlir", 20], ["Dialect/Linalg/drop-unit-extent-dims_26.mlir", 20], ["Target/SPIRV/barrier-ops.mlir", 20], ["Dialect/LLVMIR/canonicalize_5.mlir", 20], ["Dialect/Linalg/vectorization_24.mlir", 20], ["Dialect/Linalg/transform-op-match_0.mlir", 20], ["Dialect/Linalg/canonicalize_13.mlir", 20], ["Dialect/Shape/outline-shape-computation_0.mlir", 20], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_11.mlir", 20], ["Dialect/Linalg/pad_fusion_0.mlir", 20], ["Dialect/Linalg/canonicalize_22.mlir", 20], ["Dialect/Linalg/vectorization_12.mlir", 20], ["Dialect/OpenACC/ops_6.mlir", 20], ["Dialect/SCF/parallel-loop-tiling_2.mlir", 20], ["Conversion/FuncToLLVM/convert-types.mlir", 20], ["Dialect/Tosa/tosa-infer-shapes_6.mlir", 20], ["Dialect/Linalg/vectorization_23.mlir", 20], ["Dialect/Linalg/vectorization_10.mlir", 20], ["Dialect/Linalg/fusion-elementwise-ops_29.mlir", 20], ["Dialect/Linalg/canonicalize_29.mlir", 20], ["Dialect/Linalg/reshape_fusion_8.mlir", 20], ["Dialect/Linalg/vectorization_11.mlir", 20], ["IR/test-matchers.mlir", 20], ["Dialect/Linalg/vectorization_25.mlir", 20], ["Integration/Dialect/Vector/CPU/test-reductions-f32-reassoc.mlir", 20], ["Dialect/Linalg/transform-op-interchange_0.mlir", 20], ["Dialect/SPIRV/Transforms/inlining_4.mlir", 20], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_13.mlir", 20], ["Conversion/SPIRVToLLVM/spirv-types-to-llvm_0.mlir", 20], ["Dialect/Linalg/transform-op-generalize.mlir", 20], ["Conversion/GPUToROCDL/gpu-to-rocdl_0.mlir", 20], ["Dialect/Shape/outline-shape-computation_1.mlir", 20], ["Dialect/Linalg/canonicalize_27.mlir", 20], ["Target/Cpp/types.mlir", 20], ["Dialect/Linalg/canonicalize_28.mlir", 20], ["Dialect/Arith/canonicalize_3.mlir", 20], ["Integration/Dialect/Vector/CPU/test-reductions-f64-reassoc.mlir", 20], ["Dialect/Linalg/canonicalize_21.mlir", 20], ["Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_2.mlir", 20], ["Dialect/Linalg/drop-unit-extent-dims_1.mlir", 21], ["Conversion/GPUToNVVM/gpu-to-nvvm_0.mlir", 21], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_9.mlir", 21], ["Dialect/Linalg/reshape_fusion_4.mlir", 21], ["Integration/Dialect/SparseTensor/CPU/sparse_constant_to_sparse_tensor.mlir", 21], ["Dialect/GPU/mapping_1.mlir", 21], ["Dialect/Linalg/fusion-elementwise-ops_1.mlir", 21], ["Conversion/TensorToLinalg/tensor-ops-to-linalg_0.mlir", 21], ["Target/LLVMIR/openmp-llvm_26.mlir", 21], ["Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_2.mlir", 21], ["Dialect/Linalg/vectorization_17.mlir", 21], ["Integration/Dialect/Vector/CPU/test-extract-strided-slice.mlir", 21], ["Dialect/Linalg/standard.mlir", 21], ["Dialect/SCF/one-shot-bufferize_15.mlir", 21], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_1.mlir", 21], ["Dialect/Linalg/fusion-push-reshape_3.mlir", 21], ["IR/generic-visitors_0.mlir", 21], ["Dialect/Linalg/drop-unit-extent-dims_16.mlir", 21], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_15.mlir", 21], ["Transforms/canonicalize-td.mlir", 21], ["Dialect/Bufferization/Transforms/one-shot-bufferize-alloc-tensor-elimination_3.mlir", 21], ["Dialect/Linalg/canonicalize_23.mlir", 21], ["Dialect/SCF/one-shot-bufferize_28.mlir", 21], ["Dialect/SPIRV/Transforms/canonicalize_26.mlir", 21], ["Dialect/SPIRV/Transforms/canonicalize_29.mlir", 21], ["Dialect/SPIRV/Transforms/canonicalize_31.mlir", 21], ["Integration/Dialect/SparseTensor/CPU/sparse_codegen_dim.mlir", 21], ["Dialect/Linalg/canonicalize_30.mlir", 21], ["Dialect/Linalg/transform-op-interchange_1.mlir", 21], ["Dialect/Linalg/transform-op-pad_2.mlir", 21], ["IR/visitors_0.mlir", 21], ["Dialect/Linalg/fusion-elementwise-ops_2.mlir", 21], ["Integration/Dialect/Vector/CPU/test-reductions-i4.mlir", 21], ["Conversion/VectorToGPU/vector-to-mma-ops-mma-sync_0.mlir", 21], ["Interfaces/TilingInterface/lower-to-loops-using-interface_1.mlir", 21], ["Dialect/Linalg/transform-op-pad_1.mlir", 21], ["Dialect/EmitC/types.mlir", 21], ["Dialect/SPIRV/Transforms/canonicalize_25.mlir", 21], ["Dialect/Linalg/transform-op-pad_3.mlir", 21], ["Target/SPIRV/spec-constant_0.mlir", 21], ["Dialect/Linalg/vectorization_7.mlir", 21], ["Dialect/Shape/outline-shape-computation_4.mlir", 21], ["Dialect/SPIRV/Transforms/canonicalize_30.mlir", 21], ["Dialect/Linalg/transform-op-vectorize_3.mlir", 21], ["Dialect/Linalg/vectorization_16.mlir", 21], ["Dialect/SPIRV/IR/control-flow-ops_43.mlir", 21], ["Dialect/Linalg/fusion-elementwise-ops_12.mlir", 21], ["Dialect/Linalg/fusion-elementwise-ops_3.mlir", 21], ["Dialect/Linalg/fusion-elementwise-ops_0.mlir", 21], ["Dialect/Linalg/generalize-pad-tensor_0.mlir", 21], ["Dialect/Linalg/vectorization_8.mlir", 22], ["Dialect/Vector/canonicalize_27.mlir", 22], ["Target/SPIRV/selection_1.mlir", 22], ["Dialect/SPIRV/Linking/ModuleCombiner/conflict-resolution_1.mlir", 22], ["Dialect/Linalg/vectorization_32.mlir", 22], ["Dialect/Linalg/vectorization_9.mlir", 22], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_0.mlir", 22], ["Integration/Dialect/Vector/CPU/test-insert-strided-slice.mlir", 22], ["Dialect/SPIRV/IR/structure-ops_36.mlir", 22], ["Dialect/SCF/one-shot-bufferize_16.mlir", 22], ["Dialect/Linalg/reshape_fusion_6.mlir", 22], ["Dialect/Linalg/vectorization_21.mlir", 22], ["Dialect/Linalg/vectorization_2.mlir", 22], ["Integration/Dialect/Vector/CPU/test-reductions-si4.mlir", 22], ["Dialect/SPIRV/IR/ocl-ops_10.mlir", 22], ["Integration/Dialect/Vector/CPU/test-reductions-ui4.mlir", 22], ["Dialect/Linalg/vectorization_4.mlir", 22], ["Dialect/Linalg/vectorization_1.mlir", 22], ["Dialect/Linalg/vectorization_3.mlir", 22], ["Dialect/Linalg/fusion-elementwise-ops_4.mlir", 22], ["Dialect/Linalg/vectorization_5.mlir", 22], ["Dialect/Linalg/vectorization_22.mlir", 22], ["Dialect/Transform/test-interpreter_23.mlir", 22], ["Dialect/SCF/one-shot-bufferize_23.mlir", 22], ["IR/region_6.mlir", 22], ["Dialect/SPIRV/Transforms/canonicalize_27.mlir", 22], ["Dialect/Linalg/fusion-elementwise-ops_27.mlir", 22], ["Dialect/SPIRV/IR/memory-ops_13.mlir", 22], ["Pass/pass-timing.mlir", 22], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_12.mlir", 22], ["Dialect/Transform/check-use-after-free_0.mlir", 22], ["Target/SPIRV/struct.mlir", 22], ["Dialect/Transform/test-interpreter_24.mlir", 22], ["Target/LLVMIR/llvmir_21.mlir", 22], ["Dialect/Transform/check-use-after-free_1.mlir", 22], ["Dialect/Builtin/types.mlir", 22], ["Dialect/Linalg/vectorization_6.mlir", 22], ["Dialect/SparseTensor/sparse_reshape.mlir", 22], ["Dialect/Transform/selective-targeting_2.mlir", 23], ["Dialect/Linalg/reshape_control_fusion_1.mlir", 23], ["Dialect/Linalg/fusion-elementwise-ops_15.mlir", 23], ["Transforms/constant-fold_33.mlir", 23], ["Transforms/constant-fold_31.mlir", 23], ["Dialect/Linalg/transform-op-match_2.mlir", 23], ["Dialect/SPIRV/Transforms/canonicalize_28.mlir", 23], ["Dialect/SCF/transform-ops_4.mlir", 23], ["Dialect/SCF/one-shot-bufferize-analysis_19.mlir", 23], ["Dialect/Linalg/vectorization_20.mlir", 23], ["Dialect/Transform/expensive-checks_0.mlir", 23], ["Conversion/VectorToSCF/vector-to-scf_8.mlir", 23], ["Rewrite/pdl-bytecode_11.mlir", 23], ["Dialect/GPU/outlining_1.mlir", 23], ["Dialect/SCF/transform-ops_6.mlir", 23], ["Rewrite/pdl-bytecode_3.mlir", 23], ["Dialect/Arith/canonicalize_31.mlir", 23], ["Dialect/Transform/test-interpreter_22.mlir", 23], ["Dialect/SPIRV/IR/logical-ops_4.mlir", 23], ["Dialect/Transform/test-interpreter_17.mlir", 23], ["Transforms/constant-fold_32.mlir", 23], ["Dialect/Linalg/vectorization_26.mlir", 24], ["Conversion/ArithToSPIRV/arith-to-spirv_19.mlir", 24], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_6.mlir", 24], ["Dialect/Arith/canonicalize_17.mlir", 24], ["Dialect/Arith/canonicalize_19.mlir", 24], ["Dialect/SPIRV/Transforms/rewrite-inserts_0.mlir", 24], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_3.mlir", 24], ["Target/LLVMIR/openmp-llvm_1.mlir", 24], ["Dialect/SPIRV/IR/non-uniform-ops_9.mlir", 24], ["Dialect/LLVMIR/legalize-for-export.mlir", 24], ["Dialect/SPIRV/Transforms/unify-aliased-resource_4.mlir", 24], ["Target/SPIRV/memory-ops_2.mlir", 24], ["Dialect/SPIRV/Transforms/inlining_5.mlir", 24], ["Dialect/Linalg/resolve-shaped-type-result-dims_5.mlir", 24], ["Dialect/Arith/canonicalize_18.mlir", 24], ["Dialect/Linalg/vectorization_33.mlir", 24], ["Dialect/Linalg/promote_2.mlir", 24], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_7.mlir", 24], ["Dialect/SPIRV/Transforms/inlining_6.mlir", 24], ["Dialect/Arith/canonicalize_20.mlir", 24], ["Rewrite/pdl-bytecode_2.mlir", 24], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_11.mlir", 24], ["Dialect/SparseTensor/fold.mlir", 24], ["Rewrite/pdl-bytecode_9.mlir", 24], ["Target/LLVMIR/llvmir_19.mlir", 24], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_5.mlir", 24], ["Dialect/Transform/test-interpreter_7.mlir", 24], ["Dialect/Linalg/fusion-elementwise-ops_11.mlir", 25], ["Rewrite/pdl-bytecode_36.mlir", 25], ["Dialect/EmitC/ops.mlir", 25], ["Integration/Dialect/Vector/CPU/test-matrix-multiply-row.mlir", 25], ["Dialect/SCF/canonicalize_34.mlir", 25], ["Dialect/SPIRV/Transforms/unify-aliased-resource_10.mlir", 25], ["Dialect/SCF/one-shot-bufferize_17.mlir", 25], ["Dialect/Transform/test-interpreter_25.mlir", 25], ["Rewrite/pdl-bytecode_6.mlir", 25], ["Dialect/SCF/one-shot-bufferize_25.mlir", 25], ["Integration/Dialect/Vector/CPU/test-matrix-multiply-col.mlir", 25], ["Integration/Dialect/Vector/CPU/test-constant-mask.mlir", 25], ["Rewrite/pdl-bytecode_35.mlir", 25], ["Rewrite/pdl-bytecode_32.mlir", 25], ["Rewrite/pdl-bytecode_8.mlir", 25], ["Dialect/Linalg/transform-promotion_2.mlir", 25], ["Dialect/SCF/one-shot-bufferize-analysis_18.mlir", 25], ["Dialect/SPIRV/IR/control-flow-ops_20.mlir", 25], ["Rewrite/pdl-bytecode_5.mlir", 25], ["Rewrite/pdl-bytecode_0.mlir", 25], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_2.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_3.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_15.mlir", 26], ["Dialect/Transform/check-use-after-free_3.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_4.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_21.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_16.mlir", 26], ["Rewrite/pdl-bytecode_10.mlir", 26], ["Dialect/Linalg/transform-promotion_3.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_14.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_20.mlir", 26], ["Dialect/Linalg/fusion-elementwise-ops_9.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_12.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_13.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_5.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_7.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_11.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_19.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_17.mlir", 26], ["Rewrite/pdl-bytecode_34.mlir", 26], ["Target/LLVMIR/llvmir-types_1.mlir", 26], ["Dialect/Linalg/fusion-elementwise-ops_8.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_6.mlir", 26], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_18.mlir", 26], ["IR/parse-literal.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_22.mlir", 26], ["Target/LLVMIR/openmp-llvm_60.mlir", 26], ["Dialect/SparseTensor/sparse_vector_index.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_8.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_23.mlir", 26], ["Dialect/Transform/test-interpreter_14.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_10.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_24.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_1.mlir", 26], ["Target/LLVMIR/openmp-llvm_51.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_18.mlir", 26], ["Dialect/Linalg/vectorization_43.mlir", 26], ["Dialect/Linalg/transform-op-pad_0.mlir", 26], ["Dialect/Linalg/one-shot-bufferize-analysis-2fill-extract-matmul-all-perms_9.mlir", 26], ["Dialect/Linalg/vectorization_31.mlir", 27], ["Rewrite/pdl-bytecode_13.mlir", 27], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_3.mlir", 27], ["Transforms/control-flow-sink-test.mlir", 27], ["Dialect/ControlFlow/ops.mlir", 27], ["Dialect/Affine/simplify-structures_4.mlir", 27], ["Dialect/Linalg/vectorization_35.mlir", 27], ["Dialect/Linalg/vectorization_38.mlir", 27], ["Dialect/Linalg/vectorization_36.mlir", 27], ["Dialect/Transform/test-interpreter_8.mlir", 27], ["Dialect/Vector/vector-multi-reduction-lowering.mlir", 27], ["Dialect/Transform/test-interpreter_26.mlir", 27], ["Dialect/Linalg/vectorization_42.mlir", 27], ["Transforms/parallel-loop-collapsing.mlir", 27], ["Dialect/SparseTensor/one_shot_bufferize_tensor_copy_insertion.mlir", 27], ["Target/LLVMIR/llvmir_3.mlir", 27], ["Dialect/Async/async-runtime-policy-based-ref-counting.mlir", 27], ["Integration/Dialect/LLVMIR/CPU/X86/test-inline-asm-vector.mlir", 27], ["Dialect/Linalg/vectorization_37.mlir", 27], ["Dialect/Linalg/vectorization_40.mlir", 27], ["Dialect/Linalg/canonicalize_9.mlir", 27], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_1.mlir", 27], ["Dialect/SPIRV/IR/memory-ops_12.mlir", 27], ["Dialect/SparseTensor/sparse_concat.mlir", 27], ["Target/SPIRV/atomic-ops_0.mlir", 27], ["Dialect/Linalg/vectorization_39.mlir", 27], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_4.mlir", 27], ["Dialect/SPIRV/IR/control-flow-ops_12.mlir", 27], ["Dialect/Tensor/one-shot-bufferize_6.mlir", 27], ["Rewrite/pdl-bytecode_33.mlir", 27], ["Target/SPIRV/phi_4.mlir", 27], ["Dialect/Linalg/vectorization_34.mlir", 27], ["Dialect/Linalg/affine.mlir", 27], ["Rewrite/pdl-bytecode_16.mlir", 28], ["Integration/Dialect/Vector/CPU/test-shape-cast.mlir", 28], ["Target/SPIRV/selection_0.mlir", 28], ["Dialect/Shape/outline-shape-computation_5.mlir", 28], ["Dialect/SPIRV/IR/gl-ops_5.mlir", 28], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_1.mlir", 28], ["Dialect/Linalg/fusion-indexed_2.mlir", 28], ["Dialect/Linalg/tile-and-peel-tensors.mlir", 28], ["Dialect/Linalg/fusion-elementwise-ops_30.mlir", 28], ["Target/SPIRV/selection_2.mlir", 28], ["Rewrite/pdl-bytecode_17.mlir", 28], ["Target/LLVMIR/llvmir_20.mlir", 28], ["Dialect/SPIRV/IR/ocl-ops_17.mlir", 28], ["Target/LLVMIR/openmp-llvm_39.mlir", 28], ["Dialect/AMX/legalize-for-llvm.mlir", 28], ["Target/SPIRV/composite-op_0.mlir", 29], ["Dialect/SPIRV/IR/availability.mlir", 29], ["Dialect/SPIRV/IR/structure-ops_45.mlir", 29], ["Dialect/Linalg/fusion-indexed_1.mlir", 29], ["Dialect/SPIRV/IR/matrix-ops_0.mlir", 29], ["Dialect/Linalg/transform-op-vectorize_0.mlir", 29], ["Rewrite/pdl-bytecode_37.mlir", 29], ["Dialect/SparseTensor/sparse_outbuf.mlir", 30], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_19.mlir", 30], ["Dialect/SCF/transform-ops_2.mlir", 30], ["Rewrite/pdl-bytecode_21.mlir", 30], ["Dialect/Transform/check-use-after-free_2.mlir", 30], ["Conversion/ArithToSPIRV/arith-to-spirv_23.mlir", 30], ["Rewrite/pdl-bytecode_30.mlir", 30], ["mlir-tblgen/testdialect-typedefs.mlir", 30], ["Dialect/Arith/canonicalize_5.mlir", 30], ["Dialect/SparseTensor/sparse_parallel.mlir", 30], ["Dialect/Arith/canonicalize_4.mlir", 30], ["Conversion/SCFToSPIRV/while.mlir", 30], ["Conversion/TosaToLinalg/tosa-to-linalg_8.mlir", 30], ["Dialect/SCF/one-shot-bufferize-analysis_20.mlir", 30], ["Dialect/SparseTensor/dense.mlir", 31], ["Dialect/SparseTensor/sparse_affine.mlir", 31], ["Dialect/Linalg/fusion-elementwise-ops_10.mlir", 31], ["Dialect/Linalg/vectorization_18.mlir", 31], ["Target/LLVMIR/openmp-reduction_0.mlir", 31], ["Dialect/SPIRV/IR/joint-matrix-ops_1.mlir", 31], ["Dialect/AMX/roundtrip.mlir", 31], ["Dialect/SparseTensor/sorted_coo.mlir", 31], ["Target/SPIRV/loop_0.mlir", 31], ["Conversion/TosaToLinalg/tosa-to-linalg_12.mlir", 31], ["Dialect/SPIRV/IR/control-flow-ops_33.mlir", 31], ["Dialect/Transform/test-interpreter_15.mlir", 31], ["Dialect/LLVMIR/callgraph_0.mlir", 31], ["Dialect/SPIRV/Transforms/inlining_7.mlir", 31], ["IR/operation-equality_7.mlir", 32], ["Target/LLVMIR/openmp-reduction_3.mlir", 32], ["Dialect/SPIRV/Linking/ModuleCombiner/symbol-rename-listener_0.mlir", 32], ["Dialect/Transform/test-interpreter_9.mlir", 32], ["Conversion/TosaToLinalg/tosa-to-linalg-named_8.mlir", 32], ["Target/LLVMIR/openmp-reduction_2.mlir", 32], ["Dialect/Linalg/transform-op-fuse-into-containing_1.mlir", 32], ["Dialect/LLVMIR/callgraph_1.mlir", 32], ["Dialect/Linalg/vectorization_41.mlir", 32], ["Dialect/SPIRV/IR/cast-ops_0.mlir", 32], ["Dialect/Linalg/fusion-elementwise-options_0.mlir", 32], ["Rewrite/pdl-bytecode_24.mlir", 32], ["Dialect/Complex/ops.mlir", 32], ["Dialect/Bufferization/Transforms/one-shot-module-bufferize-analysis_14.mlir", 33], ["Dialect/SCF/transform-ops_0.mlir", 33], ["Dialect/Transform/expensive-checks_1.mlir", 33], ["Dialect/Linalg/fusion_8.mlir", 33], ["Target/LLVMIR/openmp-reduction_1.mlir", 33], ["Dialect/Tensor/canonicalize_10.mlir", 33], ["Dialect/Tensor/canonicalize_79.mlir", 33], ["Conversion/SPIRVToLLVM/constant-op-to-llvm.mlir", 33], ["Target/SPIRV/joint-matrix-ops_0.mlir", 33], ["Dialect/Bufferization/ops.mlir", 33], ["Target/LLVMIR/llvmir_23.mlir", 34], ["Integration/Dialect/Vector/CPU/test-reductions-f32.mlir", 34], ["Target/SPIRV/phi_6.mlir", 34], ["Dialect/Transform/test-interpreter_21.mlir", 34], ["Integration/Dialect/Vector/CPU/test-reductions-f64.mlir", 34], ["Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_1.mlir", 34], ["Target/SPIRV/loop_1.mlir", 34], ["Interfaces/TilingInterface/tile-and-fuse-using-interface_2.mlir", 34], ["Target/SPIRV/matrix_0.mlir", 34], ["Dialect/SPIRV/Transforms/canonicalize_16.mlir", 35], ["Dialect/SPIRV/Transforms/canonicalize_17.mlir", 35], ["Dialect/SPIRV/IR/memory-ops_0.mlir", 35], ["Conversion/ArithToSPIRV/arith-to-spirv_8.mlir", 36], ["Target/LLVMIR/openmp-nested_0.mlir", 36], ["Target/SPIRV/loop_3.mlir", 36], ["Dialect/SparseTensor/sparse_expand.mlir", 36], ["Dialect/Linalg/transform-op-fuse-into-containing_2.mlir", 36], ["Dialect/SPIRV/Transforms/canonicalize_15.mlir", 36], ["Dialect/Async/coro.mlir", 36], ["Dialect/Linalg/fuse-with-reshape-by-collapsing_3.mlir", 36], ["Target/LLVMIR/x86vector.mlir", 36], ["Conversion/AMDGPUToROCDL/mfma.mlir", 37], ["Dialect/Vector/vector-unroll-options.mlir", 37], ["Dialect/SparseTensor/conversion_sparse2dense.mlir", 37], ["Conversion/ArithToSPIRV/arith-to-spirv_24.mlir", 37], ["Dialect/Linalg/tile-and-fuse-tensors_3.mlir", 38], ["Conversion/SCFToOpenMP/scf-to-openmp.mlir", 38], ["Dialect/Linalg/generalize-named-polymorphic-ops_18.mlir", 38], ["Integration/Dialect/Vector/CPU/test-flat-transpose-col.mlir", 38], ["Dialect/Linalg/generalize-named-polymorphic-ops_19.mlir", 38], ["Dialect/SPIRV/IR/types_40.mlir", 38], ["Dialect/Builtin/Bytecode/types.mlir", 38], ["Integration/Dialect/Vector/CPU/test-flat-transpose-row.mlir", 38], ["Dialect/Linalg/fusion_11.mlir", 39], ["Target/SPIRV/group-ops_0.mlir", 39], ["Dialect/OpenACC/ops_5.mlir", 39], ["Dialect/Linalg/transform-op-vectorize_1.mlir", 39], ["Dialect/Linalg/transform-op-vectorize_2.mlir", 39], ["Dialect/Linalg/hoisting_0.mlir", 39], ["Dialect/ArmSVE/roundtrip.mlir", 39], ["Integration/Dialect/Vector/CPU/test-reductions-i32.mlir", 40], ["Integration/Dialect/Vector/CPU/test-reductions-i64.mlir", 40], ["Dialect/Transform/selective-targeting_1.mlir", 40], ["Dialect/SPIRV/IR/control-flow-ops_37.mlir", 40], ["Dialect/SparseTensor/sparse_index.mlir", 40], ["Dialect/Linalg/fusion_1.mlir", 41], ["Conversion/AsyncToLLVM/convert-coro-to-llvm.mlir", 41], ["Rewrite/pdl-bytecode_20.mlir", 41], ["Dialect/Linalg/fusion_2.mlir", 41], ["Dialect/Transform/test-interpreter_27.mlir", 41], ["Dialect/Linalg/fusion_0.mlir", 41], ["Transforms/test-inlining.mlir", 42], ["Dialect/SparseTensor/rewriting.mlir", 42], ["Conversion/ArithToSPIRV/arith-to-spirv_9.mlir", 42], ["Dialect/Linalg/transform-op-decompose_0.mlir", 42], ["Conversion/VectorToSPIRV/vector-to-spirv_1.mlir", 42], ["Dialect/Linalg/hoisting_1.mlir", 42], ["Dialect/Linalg/tile-and-fuse-tensors_0.mlir", 42], ["Dialect/Linalg/one-shot-bufferize_6.mlir", 42], ["Dialect/Vector/canonicalize_95.mlir", 43], ["Target/LLVMIR/openmp-reduction_4.mlir", 43], ["Conversion/FuncToLLVM/convert-funcs_0.mlir", 43], ["Dialect/Linalg/fusion-indexed_0.mlir", 43], ["Dialect/Linalg/transform-promotion_1.mlir", 44], ["Integration/Dialect/Vector/CPU/test-create-mask-v4i1.mlir", 44], ["mlir-cpu-runner/simple.mlir", 44], ["Dialect/Vector/vector-transfer-unroll_0.mlir", 44], ["Dialect/SPIRV/IR/logical-ops_13.mlir", 44], ["Target/SPIRV/ocl-ops.mlir", 44], ["Dialect/Linalg/transform-promotion_0.mlir", 44], ["Integration/Dialect/Vector/CPU/test-print-int.mlir", 45], ["Dialect/Linalg/tile-and-fuse-tensors_1.mlir", 45], ["Conversion/FuncToSPIRV/types-to-spirv_18.mlir", 46], ["Transforms/test-commutativity-utils.mlir", 46], ["Dialect/SPIRV/Linking/ModuleCombiner/deduplication_5.mlir", 46], ["Integration/Dialect/Vector/CPU/test-create-mask.mlir", 46], ["Dialect/Linalg/fusion_4.mlir", 47], ["Dialect/Builtin/Bytecode/attrs.mlir", 47], ["Dialect/Vector/vector-multi-reduction-outer-lowering.mlir", 47], ["Dialect/Linalg/promote_0.mlir", 47], ["Dialect/Linalg/fusion_3.mlir", 47], ["Dialect/Linalg/promote_1.mlir", 47], ["Dialect/LLVMIR/opaque-ptr.mlir", 48], ["Dialect/Linalg/transform-op-fuse-into-containing_0.mlir", 48], ["Dialect/Transform/ops.mlir", 48], ["Target/LLVMIR/opaque-ptr.mlir", 48], ["Target/SPIRV/loop_2.mlir", 49], ["Dialect/Linalg/fusion_5.mlir", 50], ["Integration/Dialect/LLVMIR/CPU/test-vector-reductions-int.mlir", 50], ["Integration/Dialect/Vector/CPU/test-broadcast.mlir", 50], ["Dialect/Linalg/fusion_7.mlir", 50], ["Conversion/SPIRVToLLVM/shift-ops-to-llvm.mlir", 50], ["Dialect/AMDGPU/ops.mlir", 51], ["mlir-cpu-runner/x86-varargs.mlir", 51], ["Dialect/Arith/canonicalize_33.mlir", 51], ["Conversion/SPIRVToLLVM/logical-ops-to-llvm.mlir", 52], ["Target/SPIRV/phi_5.mlir", 52], ["Dialect/SPIRV/IR/atomic-ops_15.mlir", 52], ["Conversion/ComplexToLLVM/convert-to-llvm.mlir", 52], ["Conversion/MathToSPIRV/math-to-opencl-spirv_0.mlir", 53], ["Target/SPIRV/function-call.mlir", 53], ["Integration/Dialect/LLVMIR/CPU/test-vector-reductions-fp.mlir", 53], ["Dialect/SparseTensor/sparse_sddmm.mlir", 53], ["Target/LLVMIR/openmp-llvm_36.mlir", 55], ["Dialect/Linalg/detensorize_0d.mlir", 55], ["Conversion/SPIRVToLLVM/control-flow-ops-to-llvm_3.mlir", 55], ["mlir-tblgen/trait.mlir", 55], ["Conversion/AMDGPUToROCDL/amdgpu-to-rocdl.mlir", 56], ["Conversion/ComplexToLibm/convert-to-libm.mlir", 56], ["Target/SPIRV/bit-ops_0.mlir", 56], ["Conversion/SPIRVToLLVM/func-ops-to-llvm.mlir", 56], ["Dialect/Linalg/tile-and-fuse-tensors_2.mlir", 58], ["Dialect/SPIRV/Transforms/abi-load-store.mlir", 58], ["Target/SPIRV/gl-ops.mlir", 58], ["Conversion/FuncToSPIRV/types-to-spirv_12.mlir", 58], ["Target/SPIRV/cast-ops_1.mlir", 59], ["Target/LLVMIR/openmp-llvm_48.mlir", 61], ["Dialect/SparseTensor/sparse_kernels.mlir", 62], ["Dialect/Linalg/fusion-2-level.mlir", 62], ["Dialect/Tosa/constant-op-fold_0.mlir", 62], ["Dialect/SparseTensor/sparse_out.mlir", 62], ["Target/LLVMIR/openmp-llvm_2.mlir", 62], ["Dialect/LLVMIR/global_0.mlir", 63], ["Dialect/OpenACC/ops_3.mlir", 64], ["Dialect/SPIRV/IR/cooperative-matrix-ops_1.mlir", 66], ["Conversion/SPIRVToLLVM/misc-ops-to-llvm.mlir", 66], ["Dialect/Linalg/tile.mlir", 67], ["Dialect/OpenACC/ops_4.mlir", 67], ["Dialect/Arith/canonicalize_34.mlir", 68], ["Dialect/Linalg/fusion_6.mlir", 70], ["Dialect/GPU/int-range-interface.mlir", 70], ["Integration/Dialect/Vector/CPU/test-transpose.mlir", 72], ["Target/SPIRV/logical-ops_0.mlir", 74], ["Target/SPIRV/cooperative-matrix-ops_0.mlir", 74], ["Dialect/SPIRV/IR/target-env.mlir", 77], ["Dialect/LLVMIR/rocdl_0.mlir", 77], ["Dialect/Linalg/transform-patterns_0.mlir", 81], ["Target/LLVMIR/rocdl.mlir", 81], ["Target/LLVMIR/openmp-llvm_0.mlir", 81], ["Conversion/MathToSPIRV/math-to-gl-spirv_0.mlir", 81], ["Dialect/LLVMIR/func_0.mlir", 88], ["Target/SPIRV/arithmetic-ops.mlir", 89], ["Conversion/SPIRVToLLVM/gl-ops-to-llvm.mlir", 89], ["Dialect/Linalg/bubble-up-extract-slice-op_0.mlir", 90], ["Dialect/Complex/canonicalize.mlir", 91], ["Integration/Dialect/SparseTensor/CPU/sparse_storage.mlir", 92], ["Target/SPIRV/non-uniform-ops_0.mlir", 95], ["Dialect/SPIRV/Transforms/vce-deduction.mlir", 97], ["Conversion/AsyncToLLVM/convert-runtime-to-llvm.mlir", 97], ["Dialect/Affine/loop-coalescing_0.mlir", 99], ["Dialect/Vector/vector-mem-transforms.mlir", 101], ["Dialect/LLVMIR/types_0.mlir", 102], ["Dialect/SPIRV/IR/gl-ops_7.mlir", 102], ["Integration/Dialect/Vector/CPU/test-contraction.mlir", 102], ["Dialect/SparseTensor/sparse_fp_ops.mlir", 104], ["Dialect/SparseTensor/sparse_int_ops.mlir", 106], ["Target/LLVMIR/llvmir-types_0.mlir", 106], ["Dialect/Linalg/named-ops_2.mlir", 107], ["IR/repro_b120295301.mlir", 108], ["Conversion/SPIRVToLLVM/cast-ops-to-llvm.mlir", 108], ["Dialect/Async/runtime.mlir", 111], ["Dialect/Tosa/broadcast.mlir", 112], ["Dialect/Math/polynomial-approximation.mlir", 112], ["Target/SPIRV/debug.mlir", 114], ["Dialect/SCF/canonicalize_42.mlir", 116], ["Transforms/control-flow-sink.mlir", 116], ["Interfaces/DataLayoutInterfaces/query.mlir", 119], ["Conversion/SPIRVToLLVM/bitwise-ops-to-llvm.mlir", 122], ["Conversion/SPIRVToLLVM/memory-ops-to-llvm.mlir", 131], ["Conversion/SPIRVToLLVM/arithmetic-ops-to-llvm.mlir", 132], ["IR/affine-map.mlir", 135], ["Dialect/Tensor/ops.mlir", 136], ["Dialect/Math/algebraic-simplification.mlir", 138], ["Conversion/MathToLibm/convert-to-libm.mlir", 139], ["Conversion/ArithToSPIRV/arith-to-spirv_25.mlir", 149], ["Target/SPIRV/constant.mlir", 151], ["Dialect/LLVMIR/nvvm_0.mlir", 151], ["Dialect/Math/ops.mlir", 156], ["Target/LLVMIR/openmp-llvm_46.mlir", 159], ["Target/LLVMIR/openmp-llvm_47.mlir", 159], ["Target/LLVMIR/nvvmir.mlir", 160], ["Dialect/SparseTensor/sparse_2d.mlir", 163], ["Conversion/ArithToSPIRV/arith-to-spirv_10.mlir", 175], ["Dialect/SparseTensor/sparse_3d.mlir", 186], ["Dialect/SparseTensor/sparse_1d.mlir", 204], ["Conversion/SPIRVToLLVM/comparison-ops-to-llvm.mlir", 222], ["Dialect/Math/canonicalize.mlir", 271], ["Dialect/Tosa/canonicalize.mlir", 291], ["Target/LLVMIR/llvmir-intrinsics.mlir", 403]]}
